Compact Proofs of Model Performance via Mechanistic Interpretability

We propose using mechanistic interpretability -- techniques for reverse engineering model weights into human-interpretable algorithms -- to derive and compactly prove formal guarantees on model performance. We prototype this approach by formally proving accuracy lower bounds for a small transformer trained on Max-of-K, validating proof transferability across 151 random seeds and four values of K. We create 102 different computer-assisted proof strategies and assess their length and tightness of bound on each of our models. Using quantitative metrics, we find that shorter proofs seem to require and provide more mechanistic understanding. Moreover, we find that more faithful mechanistic understanding leads to tighter performance bounds. We confirm these connections by qualitatively examining a subset of our proofs. Finally, we identify compounding structureless errors as a key challenge for using mechanistic interpretability to generate compact proofs on model performance.

==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-000-adjusted-2.dat <==
x  y
6.27e+25 1


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-001-adjusted-2.dat <==
x  y
193981664 0.84
193981664 0.86
193981664 0.87
193981664 0.88
193981664 0.89
193981664 0.90
193981664 0.91
193981664 0.92
193981664 0.93
193981664 0.94
193981664 0.95


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-002-adjusted-2.dat <==
x  y
6044117 0.28
6044117 0.36
6044117 0.37
6044117 0.41
6044117 0.42
6044117 0.43
6044117 0.44
6044117 0.45
6044117 0.46
6044117 0.47
6044117 0.48
6044117 0.49
6044117 0.50
6044117 0.51
6044117 0.52
6044117 0.53
6044117 0.54
6044117 0.55
6044117 0.56
6044117 0.57
6044117 0.58
6044117 0.59
6044117 0.60
6044117 0.61
6044117 0.62
6044117 0.63
6044117 0.65
6044117 0.68
6052372 0.09
6052372 0.20
6052372 0.22
6052372 0.27
6052372 0.31
6052372 0.34
6052372 0.35
6052372 0.36
6052372 0.37
6052372 0.38
6052372 0.39
6052372 0.40
6052372 0.41
6052372 0.42
6052372 0.43
6052372 0.44
6052372 0.45
6052372 0.46
6052372 0.47
6052372 0.48
6052372 0.49
6052372 0.50
6052372 0.51
6052372 0.52
6052372 0.53
6052372 0.54
6052372 0.55
6052372 0.56
6052372 0.57
6052372 0.58
6052372 0.59
6052372 0.60
6052372 0.61
6152981 0.57
6152981 0.59
6152981 0.60
6152981 0.61
6152981 0.62
6152981 0.63
6152981 0.64
6152981 0.65
6152981 0.66
6152981 0.67
6152981 0.68
6152981 0.69
6152981 0.70
6152981 0.71
6152981 0.72
6152981 0.73
6161236 0.53
6161236 0.56
6161236 0.57
6161236 0.58
6161236 0.59
6161236 0.60
6161236 0.61
6161236 0.62
6161236 0.63
6161236 0.64
6161236 0.65
6161236 0.66
6161236 0.67
6161236 0.68
6161236 0.69
6161236 0.70
6161236 0.71
6161236 0.72
7276438 0.28
7276438 0.34
7276438 0.38
7276438 0.39
7276438 0.40
7276438 0.41
7276438 0.44
7276438 0.45
7276438 0.46
7276438 0.47
7276438 0.48
7276438 0.49
7276438 0.50
7276438 0.51
7276438 0.52
7276438 0.53
7276438 0.54
7276438 0.55
7276438 0.56
7276438 0.57
7276438 0.58
7276438 0.59
7276438 0.60
7276438 0.61
7276438 0.62
7276438 0.63
7276438 0.64
7284693 0.08
7284693 0.18
7284693 0.20
7284693 0.27
7284693 0.29
7284693 0.31
7284693 0.34
7284693 0.35
7284693 0.36
7284693 0.37
7284693 0.38
7284693 0.39
7284693 0.40
7284693 0.41
7284693 0.42
7284693 0.43
7284693 0.44
7284693 0.45
7284693 0.46
7284693 0.47
7284693 0.48
7284693 0.49
7284693 0.50
7284693 0.51
7284693 0.52
7284693 0.53
7284693 0.54
7284693 0.55
7284693 0.56
7284693 0.57
7284693 0.58
7284693 0.59
7284693 0.60
7385302 0.57
7385302 0.58
7385302 0.60
7385302 0.61
7385302 0.62
7385302 0.63
7385302 0.64
7385302 0.65
7385302 0.66
7385302 0.67
7385302 0.68
7385302 0.69
7385302 0.70
7385302 0.71
7385302 0.72
7385302 0.73
7393557 0.53
7393557 0.55
7393557 0.56
7393557 0.57
7393557 0.58
7393557 0.59
7393557 0.60
7393557 0.61
7393557 0.62
7393557 0.63
7393557 0.64
7393557 0.65
7393557 0.66
7393557 0.67
7393557 0.68
7393557 0.69
7393557 0.70
7393557 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-003-adjusted-2.dat <==
x  y
5785973 2.52e-17
5785973 2.60e-17
5785973 2.69e-17
5785973 2.70e-17
5785973 2.77e-17
5785973 2.78e-17
5785973 2.79e-17
5785973 2.81e-17
5785973 2.86e-17
5785973 2.87e-17
5785973 2.95e-17
5785973 3.03e-17
5785973 3.04e-17
5785973 3.13e-17
5788021 0.00
5788021 0.01
5788021 0.02
5788021 0.03
5788021 0.04
5788021 0.05
5788021 0.06
5788021 0.07
5788021 0.08
5788021 0.09
5788021 0.10
5788021 0.11
5788021 0.12
5788021 0.14
5788021 0.16
5788021 0.17
5788021 0.18
5788021 0.19
5788021 0.20
5788021 0.21
5788021 0.22
5788021 0.24
5788021 0.25
5788021 0.26
5788021 0.27
5788021 0.28
5788021 0.29
5788021 0.30
5788021 0.31
5788021 0.32
5788021 0.33
5788021 0.34
5788021 0.35
5788021 0.36
5788021 0.37
5788021 0.38
5788021 0.39
5788021 0.40
5788021 0.41
5788021 0.42
5788021 0.43
5788021 0.44
5788021 0.45
5788021 0.46
5788021 0.47
5788021 0.48
5788021 0.49
5788021 0.50
5788021 0.51
5788021 0.52
5788021 1.42e-11
5788021 1.60e-05
5788021 2.24e-10
5788021 2.35e-13
5788021 2.48e-09
5788021 2.60e-17
5788021 2.69e-17
5788021 2.77e-17
5788021 2.78e-17
5788021 2.79e-17
5788021 2.86e-17
5788021 2.88e-17
5788021 2.95e-17
5788021 3.04e-17
5788021 3.12e-17
5788021 3.13e-17
5788021 3.75e-06
5788021 4.18e-05
5788021 4.36e-05
5788021 4.74e-16
5788021 6.13e-08
5788021 8.12e-05
5788021 8.35e-08
5894837 1.43e-09
5894837 2.52e-17
5894837 2.60e-17
5894837 2.69e-17
5894837 2.70e-17
5894837 2.77e-17
5894837 2.78e-17
5894837 2.79e-17
5894837 2.81e-17
5894837 2.86e-17
5894837 2.87e-17
5894837 2.95e-17
5894837 3.03e-17
5894837 3.04e-17
5894837 3.13e-17
5896885 0.03
5896885 0.04
5896885 0.05
5896885 0.06
5896885 0.07
5896885 0.08
5896885 0.09
5896885 0.10
5896885 0.11
5896885 0.12
5896885 0.13
5896885 0.14
5896885 0.15
5896885 0.16
5896885 0.17
5896885 0.18
5896885 0.19
5896885 0.20
5896885 0.21
5896885 0.22
5896885 0.23
5896885 0.24
5896885 0.25
5896885 0.26
5896885 0.27
5896885 0.28
5896885 0.29
5896885 0.30
5896885 0.31
5896885 0.52
5896885 0.53
5896885 0.56
5896885 0.57
5896885 0.58
5896885 0.59
5896885 0.60
5896885 0.61
5896885 0.62
5896885 0.63
5896885 0.64
5896885 0.65
5896885 0.66
5896885 0.67
5896885 0.68
5896885 0.70
5896885 0.71
7018294 2.52e-17
7018294 2.60e-17
7018294 2.69e-17
7018294 2.70e-17
7018294 2.77e-17
7018294 2.78e-17
7018294 2.79e-17
7018294 2.81e-17
7018294 2.86e-17
7018294 2.87e-17
7018294 2.95e-17
7018294 3.03e-17
7018294 3.04e-17
7018294 3.13e-17
7020342 0.00
7020342 0.01
7020342 0.02
7020342 0.03
7020342 0.04
7020342 0.05
7020342 0.06
7020342 0.07
7020342 0.08
7020342 0.09
7020342 0.10
7020342 0.12
7020342 0.13
7020342 0.14
7020342 0.15
7020342 0.16
7020342 0.18
7020342 0.19
7020342 0.20
7020342 0.21
7020342 0.23
7020342 0.24
7020342 0.25
7020342 0.26
7020342 0.27
7020342 0.28
7020342 0.29
7020342 0.30
7020342 0.31
7020342 0.32
7020342 0.33
7020342 0.34
7020342 0.35
7020342 0.36
7020342 0.37
7020342 0.38
7020342 0.39
7020342 0.40
7020342 0.41
7020342 0.42
7020342 0.43
7020342 0.44
7020342 0.45
7020342 0.46
7020342 0.47
7020342 0.48
7020342 0.49
7020342 0.50
7020342 0.51
7020342 0.52
7020342 0.53
7020342 1.13e-10
7020342 1.23e-10
7020342 2.60e-17
7020342 2.69e-17
7020342 2.77e-17
7020342 2.78e-17
7020342 2.79e-17
7020342 2.86e-17
7020342 2.88e-17
7020342 2.95e-17
7020342 3.04e-17
7020342 3.13e-17
7020342 3.21e-17
7020342 3.40e-06
7020342 3.75e-06
7020342 4.36e-05
7020342 4.37e-05
7020342 4.74e-16
7020342 6.13e-08
7020342 8.12e-05
7127158 1.59e-11
7127158 2.52e-17
7127158 2.60e-17
7127158 2.69e-17
7127158 2.70e-17
7127158 2.77e-17
7127158 2.78e-17
7127158 2.79e-17
7127158 2.81e-17
7127158 2.86e-17
7127158 2.87e-17
7127158 2.95e-17
7127158 3.03e-17
7127158 3.04e-17
7127158 3.13e-17
7129206 0.02
7129206 0.03
7129206 0.04
7129206 0.05
7129206 0.06
7129206 0.07
7129206 0.08
7129206 0.09
7129206 0.10
7129206 0.11
7129206 0.12
7129206 0.13
7129206 0.14
7129206 0.15
7129206 0.16
7129206 0.17
7129206 0.18
7129206 0.19
7129206 0.20
7129206 0.21
7129206 0.22
7129206 0.23
7129206 0.24
7129206 0.25
7129206 0.26
7129206 0.27
7129206 0.28
7129206 0.29
7129206 0.30
7129206 0.32
7129206 0.52
7129206 0.53
7129206 0.54
7129206 0.56
7129206 0.57
7129206 0.58
7129206 0.59
7129206 0.60
7129206 0.61
7129206 0.62
7129206 0.63
7129206 0.64
7129206 0.65
7129206 0.66
7129206 0.67
7129206 0.68
7129206 0.69
7129206 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-004-adjusted-2.dat <==
x  y
6262196 0.28
6262196 0.32
6262196 0.33
6262196 0.38
6262196 0.40
6262196 0.41
6262196 0.42
6262196 0.43
6262196 0.44
6262196 0.45
6262196 0.46
6262196 0.47
6262196 0.48
6262196 0.49
6262196 0.50
6262196 0.51
6262196 0.52
6262196 0.53
6262196 0.54
6262196 0.55
6262196 0.56
6262196 0.57
6262196 0.58
6262196 0.59
6262196 0.60
6262196 0.61
6262196 0.62
6262196 0.63
6262196 0.65
6270451 0.09
6270451 0.18
6270451 0.19
6270451 0.27
6270451 0.30
6270451 0.31
6270451 0.32
6270451 0.33
6270451 0.34
6270451 0.35
6270451 0.36
6270451 0.37
6270451 0.38
6270451 0.39
6270451 0.40
6270451 0.41
6270451 0.42
6270451 0.43
6270451 0.44
6270451 0.45
6270451 0.46
6270451 0.47
6270451 0.48
6270451 0.49
6270451 0.50
6270451 0.51
6270451 0.52
6270451 0.53
6270451 0.54
6270451 0.55
6270451 0.56
6270451 0.58
6270451 0.59
6270451 0.60
6287153 0.28
6287153 0.32
6287153 0.33
6287153 0.38
6287153 0.40
6287153 0.41
6287153 0.42
6287153 0.43
6287153 0.44
6287153 0.45
6287153 0.46
6287153 0.47
6287153 0.48
6287153 0.49
6287153 0.50
6287153 0.51
6287153 0.52
6287153 0.53
6287153 0.54
6287153 0.55
6287153 0.56
6287153 0.57
6287153 0.58
6287153 0.59
6287153 0.60
6287153 0.61
6287153 0.62
6287153 0.63
6287153 0.65
6295408 0.09
6295408 0.18
6295408 0.19
6295408 0.27
6295408 0.30
6295408 0.31
6295408 0.32
6295408 0.33
6295408 0.34
6295408 0.35
6295408 0.36
6295408 0.37
6295408 0.38
6295408 0.39
6295408 0.40
6295408 0.41
6295408 0.42
6295408 0.43
6295408 0.44
6295408 0.45
6295408 0.46
6295408 0.47
6295408 0.48
6295408 0.49
6295408 0.50
6295408 0.51
6295408 0.52
6295408 0.53
6295408 0.54
6295408 0.55
6295408 0.56
6295408 0.57
6295408 0.58
6295408 0.59
6295408 0.60
6371060 0.57
6371060 0.58
6371060 0.59
6371060 0.60
6371060 0.61
6371060 0.62
6371060 0.63
6371060 0.64
6371060 0.65
6371060 0.66
6371060 0.67
6371060 0.68
6371060 0.69
6371060 0.70
6371060 0.71
6379315 0.48
6379315 0.55
6379315 0.56
6379315 0.57
6379315 0.58
6379315 0.59
6379315 0.60
6379315 0.61
6379315 0.62
6379315 0.63
6379315 0.64
6379315 0.65
6379315 0.66
6379315 0.67
6379315 0.68
6379315 0.69
6379315 0.70
6396017 0.57
6396017 0.58
6396017 0.59
6396017 0.60
6396017 0.61
6396017 0.62
6396017 0.63
6396017 0.64
6396017 0.65
6396017 0.66
6396017 0.67
6396017 0.68
6396017 0.69
6396017 0.70
6396017 0.71
6404272 0.48
6404272 0.55
6404272 0.56
6404272 0.57
6404272 0.58
6404272 0.59
6404272 0.60
6404272 0.61
6404272 0.62
6404272 0.63
6404272 0.64
6404272 0.65
6404272 0.66
6404272 0.67
6404272 0.68
6404272 0.69
6404272 0.70
7020406 0.29
7020406 0.31
7020406 0.33
7020406 0.39
7020406 0.40
7020406 0.41
7020406 0.42
7020406 0.43
7020406 0.44
7020406 0.45
7020406 0.46
7020406 0.47
7020406 0.48
7020406 0.49
7020406 0.50
7020406 0.51
7020406 0.52
7020406 0.53
7020406 0.54
7020406 0.55
7020406 0.56
7020406 0.57
7020406 0.58
7020406 0.59
7020406 0.60
7020406 0.61
7020406 0.62
7020406 0.63
7020406 0.64
7028661 0.09
7028661 0.18
7028661 0.19
7028661 0.26
7028661 0.28
7028661 0.29
7028661 0.30
7028661 0.32
7028661 0.33
7028661 0.34
7028661 0.35
7028661 0.36
7028661 0.37
7028661 0.38
7028661 0.39
7028661 0.40
7028661 0.41
7028661 0.42
7028661 0.43
7028661 0.44
7028661 0.45
7028661 0.46
7028661 0.47
7028661 0.48
7028661 0.49
7028661 0.50
7028661 0.51
7028661 0.52
7028661 0.53
7028661 0.54
7028661 0.55
7028661 0.56
7028661 0.57
7028661 0.58
7028661 0.59
7028661 0.60
7028725 0.29
7028725 0.31
7028725 0.33
7028725 0.39
7028725 0.40
7028725 0.41
7028725 0.42
7028725 0.43
7028725 0.44
7028725 0.45
7028725 0.46
7028725 0.47
7028725 0.48
7028725 0.49
7028725 0.50
7028725 0.51
7028725 0.52
7028725 0.53
7028725 0.54
7028725 0.55
7028725 0.56
7028725 0.57
7028725 0.58
7028725 0.59
7028725 0.60
7028725 0.61
7028725 0.62
7028725 0.63
7036980 0.09
7036980 0.18
7036980 0.19
7036980 0.26
7036980 0.28
7036980 0.29
7036980 0.30
7036980 0.31
7036980 0.33
7036980 0.34
7036980 0.35
7036980 0.36
7036980 0.37
7036980 0.38
7036980 0.39
7036980 0.40
7036980 0.41
7036980 0.42
7036980 0.43
7036980 0.44
7036980 0.45
7036980 0.46
7036980 0.47
7036980 0.48
7036980 0.49
7036980 0.50
7036980 0.51
7036980 0.52
7036980 0.53
7036980 0.54
7036980 0.55
7036980 0.56
7036980 0.57
7036980 0.58
7036980 0.59
7036980 0.60
7129270 0.55
7129270 0.57
7129270 0.58
7129270 0.59
7129270 0.60
7129270 0.61
7129270 0.62
7129270 0.63
7129270 0.64
7129270 0.65
7129270 0.66
7129270 0.67
7129270 0.68
7129270 0.69
7129270 0.70
7137525 0.47
7137525 0.55
7137525 0.56
7137525 0.57
7137525 0.58
7137525 0.59
7137525 0.60
7137525 0.61
7137525 0.62
7137525 0.63
7137525 0.64
7137525 0.65
7137525 0.66
7137525 0.67
7137525 0.68
7137525 0.69
7137525 0.70
7137589 0.56
7137589 0.57
7137589 0.58
7137589 0.59
7137589 0.60
7137589 0.61
7137589 0.62
7137589 0.63
7137589 0.64
7137589 0.65
7137589 0.66
7137589 0.67
7137589 0.68
7137589 0.69
7137589 0.70
7145844 0.46
7145844 0.55
7145844 0.56
7145844 0.57
7145844 0.58
7145844 0.59
7145844 0.60
7145844 0.61
7145844 0.62
7145844 0.63
7145844 0.64
7145844 0.65
7145844 0.66
7145844 0.67
7145844 0.68
7145844 0.69
7145844 0.70
8226775 0.23
8226775 0.25
8226775 0.28
8226775 0.32
8226775 0.33
8226775 0.34
8226775 0.36
8226775 0.37
8226775 0.38
8226775 0.39
8226775 0.40
8226775 0.41
8226775 0.42
8226775 0.43
8226775 0.44
8226775 0.45
8226775 0.46
8226775 0.47
8226775 0.48
8226775 0.49
8226775 0.50
8226775 0.51
8226775 0.52
8226775 0.53
8226775 0.54
8226775 0.55
8226775 0.56
8226775 0.57
8226775 0.58
8235030 0.08
8235030 0.15
8235030 0.17
8235030 0.20
8235030 0.21
8235030 0.25
8235030 0.27
8235030 0.28
8235030 0.30
8235030 0.31
8235030 0.32
8235030 0.33
8235030 0.34
8235030 0.35
8235030 0.36
8235030 0.37
8235030 0.38
8235030 0.39
8235030 0.40
8235030 0.41
8235030 0.42
8235030 0.43
8235030 0.44
8235030 0.45
8235030 0.46
8235030 0.47
8235030 0.48
8235030 0.49
8235030 0.50
8235030 0.51
8235030 0.52
8235030 0.53
8235030 0.54
8235030 0.56
8335639 0.49
8335639 0.50
8335639 0.51
8335639 0.52
8335639 0.53
8335639 0.54
8335639 0.55
8335639 0.56
8335639 0.57
8335639 0.58
8335639 0.59
8335639 0.60
8335639 0.61
8335639 0.62
8335639 0.63
8335639 0.64
8335639 0.66
8343894 0.46
8343894 0.48
8343894 0.49
8343894 0.50
8343894 0.51
8343894 0.52
8343894 0.53
8343894 0.54
8343894 0.55
8343894 0.56
8343894 0.57
8343894 0.58
8343894 0.59
8343894 0.60
8343894 0.61
8343894 0.62
8343894 0.63
8343894 0.66


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-005-adjusted-2.dat <==
x  y
6004052 2.52e-17
6004052 2.60e-17
6004052 2.69e-17
6004052 2.70e-17
6004052 2.77e-17
6004052 2.78e-17
6004052 2.79e-17
6004052 2.81e-17
6004052 2.86e-17
6004052 2.87e-17
6004052 2.95e-17
6004052 3.03e-17
6004052 3.04e-17
6004052 3.13e-17
6006100 0.00
6006100 0.01
6006100 0.02
6006100 0.03
6006100 0.04
6006100 0.05
6006100 0.06
6006100 0.07
6006100 0.08
6006100 0.09
6006100 0.10
6006100 0.11
6006100 0.12
6006100 0.13
6006100 0.14
6006100 0.15
6006100 0.16
6006100 0.17
6006100 0.18
6006100 0.19
6006100 0.20
6006100 0.21
6006100 0.23
6006100 0.24
6006100 0.25
6006100 0.26
6006100 0.27
6006100 0.28
6006100 0.29
6006100 0.30
6006100 0.31
6006100 0.32
6006100 0.33
6006100 0.34
6006100 0.35
6006100 0.36
6006100 0.37
6006100 0.38
6006100 0.39
6006100 0.40
6006100 0.41
6006100 0.42
6006100 0.43
6006100 0.44
6006100 0.45
6006100 0.46
6006100 0.47
6006100 0.48
6006100 0.50
6006100 0.53
6006100 1.08e-09
6006100 1.80e-06
6006100 1.94e-05
6006100 2.60e-17
6006100 2.69e-17
6006100 2.77e-17
6006100 2.78e-17
6006100 2.79e-17
6006100 2.86e-17
6006100 2.88e-17
6006100 2.95e-17
6006100 3.03e-17
6006100 3.04e-17
6006100 3.13e-17
6006100 3.40e-06
6006100 4.37e-05
6006100 4.71e-05
6006100 4.74e-16
6006100 8.12e-05
6006100 9.23e-08
6006100 9.71e-05
6029009 2.52e-17
6029009 2.60e-17
6029009 2.69e-17
6029009 2.70e-17
6029009 2.77e-17
6029009 2.78e-17
6029009 2.79e-17
6029009 2.81e-17
6029009 2.86e-17
6029009 2.87e-17
6029009 2.95e-17
6029009 3.03e-17
6029009 3.04e-17
6029009 3.13e-17
6031057 0.00
6031057 0.01
6031057 0.02
6031057 0.03
6031057 0.04
6031057 0.05
6031057 0.06
6031057 0.07
6031057 0.08
6031057 0.09
6031057 0.10
6031057 0.11
6031057 0.12
6031057 0.13
6031057 0.14
6031057 0.15
6031057 0.16
6031057 0.17
6031057 0.18
6031057 0.19
6031057 0.20
6031057 0.21
6031057 0.23
6031057 0.24
6031057 0.25
6031057 0.26
6031057 0.27
6031057 0.28
6031057 0.29
6031057 0.30
6031057 0.31
6031057 0.32
6031057 0.33
6031057 0.34
6031057 0.35
6031057 0.36
6031057 0.37
6031057 0.38
6031057 0.39
6031057 0.40
6031057 0.41
6031057 0.42
6031057 0.43
6031057 0.44
6031057 0.45
6031057 0.46
6031057 0.47
6031057 0.48
6031057 0.50
6031057 0.53
6031057 1.08e-09
6031057 1.80e-06
6031057 1.94e-05
6031057 2.60e-17
6031057 2.69e-17
6031057 2.77e-17
6031057 2.78e-17
6031057 2.79e-17
6031057 2.86e-17
6031057 2.88e-17
6031057 2.95e-17
6031057 3.03e-17
6031057 3.04e-17
6031057 3.13e-17
6031057 3.40e-06
6031057 4.37e-05
6031057 4.71e-05
6031057 4.74e-16
6031057 8.12e-05
6031057 9.23e-08
6031057 9.72e-05
6112916 1.13e-13
6112916 2.52e-17
6112916 2.60e-17
6112916 2.69e-17
6112916 2.70e-17
6112916 2.77e-17
6112916 2.78e-17
6112916 2.79e-17
6112916 2.81e-17
6112916 2.86e-17
6112916 2.87e-17
6112916 2.95e-17
6112916 3.03e-17
6112916 3.04e-17
6112916 3.13e-17
6114964 0.01
6114964 0.02
6114964 0.03
6114964 0.04
6114964 0.05
6114964 0.06
6114964 0.07
6114964 0.08
6114964 0.09
6114964 0.10
6114964 0.11
6114964 0.12
6114964 0.13
6114964 0.14
6114964 0.15
6114964 0.16
6114964 0.17
6114964 0.18
6114964 0.19
6114964 0.20
6114964 0.21
6114964 0.22
6114964 0.23
6114964 0.24
6114964 0.25
6114964 0.26
6114964 0.27
6114964 0.28
6114964 0.30
6114964 0.31
6114964 0.52
6114964 0.55
6114964 0.56
6114964 0.57
6114964 0.58
6114964 0.59
6114964 0.60
6114964 0.61
6114964 0.62
6114964 0.63
6114964 0.64
6114964 0.65
6114964 0.66
6114964 0.67
6114964 0.68
6114964 0.69
6114964 0.70
6137873 1.13e-13
6137873 2.52e-17
6137873 2.60e-17
6137873 2.69e-17
6137873 2.70e-17
6137873 2.77e-17
6137873 2.78e-17
6137873 2.79e-17
6137873 2.81e-17
6137873 2.86e-17
6137873 2.87e-17
6137873 2.95e-17
6137873 3.03e-17
6137873 3.04e-17
6137873 3.13e-17
6139921 0.01
6139921 0.02
6139921 0.03
6139921 0.04
6139921 0.05
6139921 0.06
6139921 0.07
6139921 0.08
6139921 0.09
6139921 0.10
6139921 0.11
6139921 0.12
6139921 0.13
6139921 0.14
6139921 0.15
6139921 0.16
6139921 0.17
6139921 0.18
6139921 0.19
6139921 0.20
6139921 0.21
6139921 0.22
6139921 0.23
6139921 0.24
6139921 0.25
6139921 0.26
6139921 0.27
6139921 0.28
6139921 0.30
6139921 0.31
6139921 0.52
6139921 0.55
6139921 0.56
6139921 0.57
6139921 0.58
6139921 0.59
6139921 0.60
6139921 0.61
6139921 0.62
6139921 0.63
6139921 0.64
6139921 0.65
6139921 0.66
6139921 0.67
6139921 0.68
6139921 0.69
6139921 0.70
6762262 2.52e-17
6762262 2.60e-17
6762262 2.69e-17
6762262 2.70e-17
6762262 2.77e-17
6762262 2.78e-17
6762262 2.79e-17
6762262 2.81e-17
6762262 2.86e-17
6762262 2.87e-17
6762262 2.95e-17
6762262 3.03e-17
6762262 3.04e-17
6762262 3.13e-17
6764310 0.00
6764310 0.01
6764310 0.02
6764310 0.03
6764310 0.04
6764310 0.05
6764310 0.06
6764310 0.07
6764310 0.08
6764310 0.09
6764310 0.10
6764310 0.11
6764310 0.12
6764310 0.13
6764310 0.14
6764310 0.15
6764310 0.16
6764310 0.17
6764310 0.18
6764310 0.20
6764310 0.21
6764310 0.23
6764310 0.24
6764310 0.25
6764310 0.26
6764310 0.27
6764310 0.28
6764310 0.29
6764310 0.30
6764310 0.32
6764310 0.33
6764310 0.34
6764310 0.35
6764310 0.36
6764310 0.37
6764310 0.38
6764310 0.39
6764310 0.40
6764310 0.41
6764310 0.42
6764310 0.43
6764310 0.44
6764310 0.45
6764310 0.46
6764310 0.47
6764310 0.48
6764310 0.49
6764310 0.50
6764310 0.52
6764310 1.05e-13
6764310 1.08e-09
6764310 1.56e-05
6764310 1.85e-06
6764310 2.60e-17
6764310 2.69e-17
6764310 2.77e-17
6764310 2.78e-17
6764310 2.79e-17
6764310 2.86e-17
6764310 2.88e-17
6764310 2.95e-17
6764310 3.04e-17
6764310 3.13e-17
6764310 3.40e-06
6764310 3.93e-05
6764310 4.37e-05
6764310 8.12e-05
6770581 2.52e-17
6770581 2.60e-17
6770581 2.69e-17
6770581 2.70e-17
6770581 2.77e-17
6770581 2.78e-17
6770581 2.79e-17
6770581 2.81e-17
6770581 2.86e-17
6770581 2.87e-17
6770581 2.95e-17
6770581 3.03e-17
6770581 3.04e-17
6770581 3.13e-17
6772629 0.00
6772629 0.01
6772629 0.02
6772629 0.03
6772629 0.04
6772629 0.05
6772629 0.06
6772629 0.07
6772629 0.08
6772629 0.09
6772629 0.10
6772629 0.12
6772629 0.13
6772629 0.14
6772629 0.15
6772629 0.16
6772629 0.17
6772629 0.18
6772629 0.20
6772629 0.21
6772629 0.22
6772629 0.24
6772629 0.25
6772629 0.26
6772629 0.27
6772629 0.28
6772629 0.29
6772629 0.30
6772629 0.32
6772629 0.33
6772629 0.34
6772629 0.35
6772629 0.36
6772629 0.37
6772629 0.38
6772629 0.39
6772629 0.40
6772629 0.41
6772629 0.42
6772629 0.43
6772629 0.44
6772629 0.45
6772629 0.46
6772629 0.47
6772629 0.48
6772629 0.50
6772629 0.52
6772629 1.05e-13
6772629 1.08e-09
6772629 1.85e-06
6772629 1.93e-05
6772629 2.60e-17
6772629 2.69e-17
6772629 2.77e-17
6772629 2.78e-17
6772629 2.79e-17
6772629 2.86e-17
6772629 2.88e-17
6772629 2.95e-17
6772629 3.04e-17
6772629 3.13e-17
6772629 3.40e-06
6772629 3.94e-05
6772629 4.37e-05
6772629 8.12e-05
6871126 1.13e-13
6871126 2.52e-17
6871126 2.60e-17
6871126 2.69e-17
6871126 2.70e-17
6871126 2.77e-17
6871126 2.78e-17
6871126 2.79e-17
6871126 2.81e-17
6871126 2.86e-17
6871126 2.87e-17
6871126 2.95e-17
6871126 3.03e-17
6871126 3.04e-17
6871126 3.13e-17
6873174 0.01
6873174 0.02
6873174 0.03
6873174 0.04
6873174 0.05
6873174 0.06
6873174 0.07
6873174 0.08
6873174 0.09
6873174 0.10
6873174 0.11
6873174 0.12
6873174 0.13
6873174 0.14
6873174 0.15
6873174 0.16
6873174 0.17
6873174 0.18
6873174 0.19
6873174 0.20
6873174 0.21
6873174 0.22
6873174 0.23
6873174 0.24
6873174 0.25
6873174 0.26
6873174 0.27
6873174 0.28
6873174 0.30
6873174 0.31
6873174 0.32
6873174 0.51
6873174 0.52
6873174 0.54
6873174 0.55
6873174 0.56
6873174 0.57
6873174 0.58
6873174 0.59
6873174 0.60
6873174 0.61
6873174 0.62
6873174 0.63
6873174 0.64
6873174 0.65
6873174 0.66
6873174 0.67
6873174 0.68
6879445 1.13e-13
6879445 2.52e-17
6879445 2.60e-17
6879445 2.69e-17
6879445 2.70e-17
6879445 2.77e-17
6879445 2.78e-17
6879445 2.79e-17
6879445 2.81e-17
6879445 2.86e-17
6879445 2.87e-17
6879445 2.95e-17
6879445 3.03e-17
6879445 3.04e-17
6879445 3.13e-17
6881493 0.01
6881493 0.02
6881493 0.03
6881493 0.04
6881493 0.05
6881493 0.06
6881493 0.07
6881493 0.08
6881493 0.09
6881493 0.10
6881493 0.11
6881493 0.12
6881493 0.13
6881493 0.14
6881493 0.15
6881493 0.16
6881493 0.17
6881493 0.18
6881493 0.19
6881493 0.20
6881493 0.21
6881493 0.22
6881493 0.23
6881493 0.24
6881493 0.25
6881493 0.26
6881493 0.27
6881493 0.28
6881493 0.30
6881493 0.31
6881493 0.32
6881493 0.51
6881493 0.52
6881493 0.54
6881493 0.55
6881493 0.56
6881493 0.57
6881493 0.58
6881493 0.59
6881493 0.60
6881493 0.61
6881493 0.62
6881493 0.63
6881493 0.64
6881493 0.65
6881493 0.66
6881493 0.67
6881493 0.68
7968631 2.52e-17
7968631 2.60e-17
7968631 2.69e-17
7968631 2.70e-17
7968631 2.77e-17
7968631 2.78e-17
7968631 2.79e-17
7968631 2.81e-17
7968631 2.86e-17
7968631 2.87e-17
7968631 2.95e-17
7968631 3.03e-17
7968631 3.04e-17
7968631 3.13e-17
7970679 0.00
7970679 0.01
7970679 0.02
7970679 0.03
7970679 0.04
7970679 0.05
7970679 0.06
7970679 0.07
7970679 0.08
7970679 0.09
7970679 0.10
7970679 0.11
7970679 0.12
7970679 0.13
7970679 0.14
7970679 0.15
7970679 0.16
7970679 0.18
7970679 0.20
7970679 0.22
7970679 0.23
7970679 0.24
7970679 0.26
7970679 0.27
7970679 0.28
7970679 0.29
7970679 0.30
7970679 0.31
7970679 0.32
7970679 0.33
7970679 0.34
7970679 0.35
7970679 0.36
7970679 0.37
7970679 0.38
7970679 0.39
7970679 0.40
7970679 0.41
7970679 0.42
7970679 0.43
7970679 0.44
7970679 0.45
7970679 0.46
7970679 0.48
7970679 0.50
7970679 1.50e-11
7970679 1.57e-11
7970679 1.61e-05
7970679 1.70e-11
7970679 2.60e-17
7970679 2.69e-17
7970679 2.77e-17
7970679 2.78e-17
7970679 2.79e-17
7970679 2.86e-17
7970679 2.95e-17
7970679 3.04e-17
7970679 3.13e-17
7970679 3.57e-06
7970679 4.19e-05
7970679 4.65e-06
7970679 6.76e-05
7970679 7.78e-05
7970679 8.08e-05
7970679 8.08e-08
7970679 8.66e-08
7970679 9.10e-05
7970679 9.42e-10
7970679 9.54e-08
8077495 2.52e-17
8077495 2.60e-17
8077495 2.69e-17
8077495 2.70e-17
8077495 2.77e-17
8077495 2.78e-17
8077495 2.79e-17
8077495 2.81e-17
8077495 2.86e-17
8077495 2.87e-17
8077495 2.95e-17
8077495 3.03e-17
8077495 3.04e-17
8077495 3.12e-17
8077495 3.13e-17
8079543 0.00
8079543 0.01
8079543 0.02
8079543 0.03
8079543 0.04
8079543 0.06
8079543 0.07
8079543 0.08
8079543 0.09
8079543 0.10
8079543 0.11
8079543 0.12
8079543 0.13
8079543 0.14
8079543 0.15
8079543 0.16
8079543 0.17
8079543 0.18
8079543 0.19
8079543 0.20
8079543 0.21
8079543 0.22
8079543 0.23
8079543 0.24
8079543 0.25
8079543 0.26
8079543 0.27
8079543 0.28
8079543 0.29
8079543 0.31
8079543 0.46
8079543 0.47
8079543 0.48
8079543 0.49
8079543 0.50
8079543 0.51
8079543 0.52
8079543 0.53
8079543 0.54
8079543 0.55
8079543 0.56
8079543 0.57
8079543 0.58
8079543 0.59
8079543 0.60
8079543 0.61
8079543 0.62
8079543 0.63


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-006-adjusted-2.dat <==
x  y
5731892 0.16
5731892 0.17
5731892 0.19
5731892 0.24
5731892 0.25
5731892 0.26
5731892 0.27
5731892 0.28
5731892 0.29
5731892 0.30
5731892 0.31
5731892 0.32
5731892 0.33
5731892 0.34
5731892 0.35
5731892 0.36
5731892 0.37
5731892 0.38
5740147 0.04
5740147 0.10
5740147 0.12
5740147 0.13
5740147 0.17
5740147 0.18
5740147 0.20
5740147 0.21
5740147 0.22
5740147 0.23
5740147 0.24
5740147 0.25
5740147 0.26
5740147 0.27
5740147 0.28
5740147 0.29
5740147 0.30
5740147 0.31
5740147 0.32
5740147 0.33
5740147 0.34
5740147 0.35
5740147 0.36
5740147 0.37
5744179 0.16
5744179 0.17
5744179 0.19
5744179 0.24
5744179 0.25
5744179 0.26
5744179 0.27
5744179 0.28
5744179 0.29
5744179 0.30
5744179 0.31
5744179 0.32
5744179 0.33
5744179 0.34
5744179 0.35
5744179 0.36
5744179 0.37
5744179 0.38
5752434 0.04
5752434 0.10
5752434 0.13
5752434 0.17
5752434 0.18
5752434 0.20
5752434 0.21
5752434 0.22
5752434 0.23
5752434 0.24
5752434 0.25
5752434 0.26
5752434 0.27
5752434 0.28
5752434 0.29
5752434 0.30
5752434 0.31
5752434 0.32
5752434 0.33
5752434 0.34
5752434 0.35
5752434 0.36
5752434 0.37
5758609 0.16
5758609 0.17
5758609 0.18
5758609 0.19
5758609 0.24
5758609 0.25
5758609 0.26
5758609 0.27
5758609 0.28
5758609 0.29
5758609 0.30
5758609 0.31
5758609 0.32
5758609 0.33
5758609 0.34
5758609 0.35
5758609 0.36
5758609 0.37
5758609 0.38
5766864 0.04
5766864 0.10
5766864 0.11
5766864 0.13
5766864 0.16
5766864 0.17
5766864 0.20
5766864 0.21
5766864 0.22
5766864 0.23
5766864 0.24
5766864 0.25
5766864 0.26
5766864 0.27
5766864 0.28
5766864 0.29
5766864 0.30
5766864 0.31
5766864 0.32
5766864 0.33
5766864 0.34
5766864 0.35
5766864 0.36
5766864 0.37
5840756 0.30
5840756 0.32
5840756 0.33
5840756 0.34
5840756 0.35
5840756 0.36
5840756 0.37
5840756 0.38
5840756 0.39
5840756 0.40
5840756 0.41
5840756 0.42
5840756 0.43
5840756 0.44
5840756 0.45
5840756 0.46
5849011 0.29
5849011 0.30
5849011 0.31
5849011 0.32
5849011 0.33
5849011 0.34
5849011 0.35
5849011 0.36
5849011 0.37
5849011 0.38
5849011 0.39
5849011 0.40
5849011 0.41
5849011 0.42
5849011 0.43
5849011 0.44
5849011 0.45
5853043 0.31
5853043 0.32
5853043 0.33
5853043 0.34
5853043 0.35
5853043 0.36
5853043 0.37
5853043 0.38
5853043 0.39
5853043 0.40
5853043 0.41
5853043 0.42
5853043 0.43
5853043 0.44
5853043 0.46
5861298 0.29
5861298 0.30
5861298 0.31
5861298 0.32
5861298 0.33
5861298 0.34
5861298 0.35
5861298 0.36
5861298 0.37
5861298 0.38
5861298 0.39
5861298 0.40
5861298 0.41
5861298 0.42
5861298 0.43
5861298 0.44
5867473 0.30
5867473 0.32
5867473 0.33
5867473 0.34
5867473 0.35
5867473 0.36
5867473 0.37
5867473 0.38
5867473 0.39
5867473 0.40
5867473 0.41
5867473 0.42
5867473 0.43
5867473 0.44
5867473 0.45
5875728 0.28
5875728 0.29
5875728 0.30
5875728 0.31
5875728 0.32
5875728 0.33
5875728 0.34
5875728 0.35
5875728 0.36
5875728 0.37
5875728 0.38
5875728 0.39
5875728 0.40
5875728 0.41
5875728 0.42
5875728 0.43
5875728 0.44


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-007-adjusted-2.dat <==
x  y
5473748 2.52e-17
5473748 2.60e-17
5473748 2.69e-17
5473748 2.70e-17
5473748 2.77e-17
5473748 2.78e-17
5473748 2.79e-17
5473748 2.81e-17
5473748 2.86e-17
5473748 2.87e-17
5473748 2.95e-17
5473748 3.03e-17
5473748 3.04e-17
5473748 3.13e-17
5475796 0.00
5475796 0.01
5475796 0.02
5475796 0.03
5475796 0.04
5475796 0.05
5475796 0.06
5475796 0.07
5475796 0.08
5475796 0.09
5475796 0.11
5475796 0.13
5475796 0.14
5475796 0.15
5475796 0.16
5475796 0.18
5475796 0.19
5475796 0.20
5475796 0.21
5475796 0.22
5475796 0.23
5475796 0.24
5475796 0.25
5475796 0.26
5475796 0.27
5475796 0.28
5475796 0.29
5475796 0.30
5475796 0.31
5475796 0.32
5475796 0.33
5475796 0.34
5475796 0.35
5475796 0.36
5475796 1.50e-11
5475796 2.27e-06
5475796 2.32e-06
5475796 2.60e-17
5475796 2.69e-17
5475796 2.77e-17
5475796 2.78e-17
5475796 2.79e-17
5475796 2.86e-17
5475796 2.95e-17
5475796 3.03e-17
5475796 3.04e-17
5475796 3.13e-17
5475796 3.21e-05
5475796 4.74e-06
5475796 5.40e-05
5475796 6.10e-05
5475796 6.89e-05
5475796 9.09e-05
5475796 9.10e-05
5486035 2.52e-17
5486035 2.60e-17
5486035 2.69e-17
5486035 2.70e-17
5486035 2.77e-17
5486035 2.78e-17
5486035 2.79e-17
5486035 2.81e-17
5486035 2.86e-17
5486035 2.87e-17
5486035 2.95e-17
5486035 3.03e-17
5486035 3.04e-17
5486035 3.13e-17
5488083 0.00
5488083 0.01
5488083 0.02
5488083 0.03
5488083 0.04
5488083 0.05
5488083 0.06
5488083 0.07
5488083 0.08
5488083 0.09
5488083 0.10
5488083 0.11
5488083 0.12
5488083 0.13
5488083 0.15
5488083 0.16
5488083 0.18
5488083 0.19
5488083 0.20
5488083 0.21
5488083 0.22
5488083 0.23
5488083 0.24
5488083 0.25
5488083 0.26
5488083 0.27
5488083 0.28
5488083 0.29
5488083 0.30
5488083 0.31
5488083 0.32
5488083 0.33
5488083 0.34
5488083 0.35
5488083 0.36
5488083 2.27e-06
5488083 2.32e-06
5488083 2.60e-17
5488083 2.69e-17
5488083 2.77e-17
5488083 2.78e-17
5488083 2.79e-17
5488083 2.86e-17
5488083 2.95e-17
5488083 3.03e-17
5488083 3.04e-17
5488083 3.12e-17
5488083 3.13e-17
5488083 3.21e-05
5488083 4.74e-06
5488083 5.40e-05
5488083 6.10e-05
5488083 6.89e-05
5488083 9.09e-05
5488083 9.10e-05
5500465 2.52e-17
5500465 2.60e-17
5500465 2.69e-17
5500465 2.70e-17
5500465 2.77e-17
5500465 2.78e-17
5500465 2.79e-17
5500465 2.81e-17
5500465 2.86e-17
5500465 2.87e-17
5500465 2.95e-17
5500465 3.03e-17
5500465 3.04e-17
5500465 3.13e-17
5502513 0.00
5502513 0.01
5502513 0.02
5502513 0.03
5502513 0.04
5502513 0.05
5502513 0.06
5502513 0.07
5502513 0.08
5502513 0.09
5502513 0.11
5502513 0.13
5502513 0.14
5502513 0.15
5502513 0.16
5502513 0.17
5502513 0.19
5502513 0.20
5502513 0.21
5502513 0.22
5502513 0.23
5502513 0.24
5502513 0.25
5502513 0.26
5502513 0.27
5502513 0.28
5502513 0.29
5502513 0.30
5502513 0.31
5502513 0.32
5502513 0.33
5502513 0.34
5502513 0.35
5502513 0.36
5502513 1.37e-11
5502513 1.50e-11
5502513 2.27e-06
5502513 2.49e-06
5502513 2.60e-17
5502513 2.69e-17
5502513 2.77e-17
5502513 2.78e-17
5502513 2.79e-17
5502513 2.86e-17
5502513 2.95e-17
5502513 3.03e-17
5502513 3.04e-17
5502513 3.13e-17
5502513 3.21e-05
5502513 3.48e-06
5502513 6.06e-08
5502513 6.10e-05
5502513 7.77e-05
5502513 8.13e-05
5502513 8.32e-05
5502513 9.10e-05
5582612 2.52e-17
5582612 2.60e-17
5582612 2.69e-17
5582612 2.70e-17
5582612 2.77e-17
5582612 2.78e-17
5582612 2.79e-17
5582612 2.81e-17
5582612 2.86e-17
5582612 2.87e-17
5582612 2.95e-17
5582612 3.03e-17
5582612 3.04e-17
5582612 3.13e-17
5584660 0.01
5584660 0.02
5584660 0.03
5584660 0.04
5584660 0.05
5584660 0.06
5584660 0.07
5584660 0.08
5584660 0.09
5584660 0.10
5584660 0.11
5584660 0.12
5584660 0.13
5584660 0.14
5584660 0.15
5584660 0.16
5584660 0.17
5584660 0.18
5584660 0.23
5584660 0.31
5584660 0.32
5584660 0.33
5584660 0.34
5584660 0.35
5584660 0.36
5584660 0.37
5584660 0.38
5584660 0.39
5584660 0.40
5584660 0.41
5584660 0.42
5584660 0.43
5584660 0.44
5584660 0.45
5594899 2.52e-17
5594899 2.60e-17
5594899 2.69e-17
5594899 2.70e-17
5594899 2.77e-17
5594899 2.78e-17
5594899 2.79e-17
5594899 2.81e-17
5594899 2.86e-17
5594899 2.87e-17
5594899 2.95e-17
5594899 3.03e-17
5594899 3.04e-17
5594899 3.13e-17
5596947 0.01
5596947 0.02
5596947 0.03
5596947 0.04
5596947 0.05
5596947 0.06
5596947 0.07
5596947 0.08
5596947 0.09
5596947 0.10
5596947 0.11
5596947 0.12
5596947 0.13
5596947 0.14
5596947 0.15
5596947 0.16
5596947 0.17
5596947 0.18
5596947 0.24
5596947 0.31
5596947 0.32
5596947 0.33
5596947 0.34
5596947 0.35
5596947 0.36
5596947 0.37
5596947 0.38
5596947 0.39
5596947 0.40
5596947 0.41
5596947 0.42
5596947 0.43
5596947 0.44
5596947 0.45
5609329 2.52e-17
5609329 2.60e-17
5609329 2.69e-17
5609329 2.70e-17
5609329 2.77e-17
5609329 2.78e-17
5609329 2.79e-17
5609329 2.81e-17
5609329 2.86e-17
5609329 2.87e-17
5609329 2.95e-17
5609329 3.03e-17
5609329 3.04e-17
5609329 3.13e-17
5611377 0.01
5611377 0.02
5611377 0.03
5611377 0.04
5611377 0.05
5611377 0.06
5611377 0.07
5611377 0.08
5611377 0.09
5611377 0.10
5611377 0.11
5611377 0.12
5611377 0.13
5611377 0.14
5611377 0.15
5611377 0.16
5611377 0.17
5611377 0.19
5611377 0.23
5611377 0.31
5611377 0.32
5611377 0.33
5611377 0.34
5611377 0.35
5611377 0.36
5611377 0.37
5611377 0.38
5611377 0.39
5611377 0.40
5611377 0.41
5611377 0.42
5611377 0.43
5611377 0.44


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000-adjusted-2.dat <==
x  y
6.27e+25 1


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001-adjusted-2.dat <==
x  y
193981664 0.84
193981664 0.86
193981664 0.87
193981664 0.88
193981664 0.89
193981664 0.90
193981664 0.91
193981664 0.92
193981664 0.93
193981664 0.94
193981664 0.95


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002-adjusted-2.dat <==
x  y
6044117 0.60
6044117 0.62
6044117 0.63
6044117 0.65
6152981 0.57
6152981 0.59
6152981 0.60
6152981 0.61
6152981 0.62
6152981 0.63
6152981 0.64
6152981 0.65
6152981 0.66
6152981 0.67
6152981 0.68
6152981 0.69
6152981 0.70
6152981 0.71
6152981 0.72
6152981 0.73
6161236 0.65
6161236 0.66
6161236 0.67
6161236 0.68
6161236 0.69
6161236 0.71
7385302 0.60
7385302 0.63
7385302 0.64
7385302 0.65
7385302 0.66
7385302 0.67
7385302 0.68
7385302 0.69
7385302 0.70
7385302 0.71
7385302 0.72
7385302 0.73
7393557 0.67
7393557 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003-adjusted-2.dat <==
x  y
5788021 0.33
5788021 0.35
5788021 0.36
5788021 0.37
5788021 0.38
5788021 0.39
5788021 0.40
5788021 0.41
5788021 0.42
5788021 0.43
5788021 0.44
5788021 0.45
5788021 0.46
5788021 0.47
5788021 0.48
5788021 0.49
5788021 0.50
5788021 0.51
5788021 0.52
5896885 0.52
5896885 0.53
5896885 0.56
5896885 0.57
5896885 0.58
5896885 0.59
5896885 0.60
5896885 0.61
5896885 0.62
5896885 0.63
5896885 0.64
5896885 0.65
5896885 0.66
5896885 0.67
5896885 0.68
5896885 0.70
5896885 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004-adjusted-2.dat <==
x  y
6371060 0.57
6371060 0.63
6371060 0.64
6371060 0.65
6371060 0.66
6371060 0.67
6371060 0.68
6371060 0.69
6371060 0.70
6379315 0.66
6379315 0.69
6379315 0.70
6396017 0.57
6396017 0.63
6396017 0.65
6396017 0.66
6396017 0.67
6396017 0.68
6396017 0.70
6404272 0.66
6404272 0.67
6404272 0.69
6404272 0.70
7129270 0.59
7129270 0.60
7129270 0.65
7129270 0.66
7129270 0.67
7129270 0.68
7129270 0.69
7137525 0.69
7137589 0.66
7137589 0.69
7145844 0.67
7145844 0.69


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005-adjusted-2.dat <==
x  y


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006-adjusted-2.dat <==
x  y
5840756 0.35
5840756 0.36
5840756 0.37
5840756 0.38
5840756 0.39
5840756 0.40
5840756 0.41
5840756 0.42
5840756 0.43
5840756 0.44
5840756 0.45
5840756 0.46
5849011 0.41
5849011 0.43
5853043 0.35
5853043 0.37
5853043 0.38
5853043 0.39
5853043 0.40
5853043 0.41
5853043 0.42
5853043 0.43
5853043 0.46
5861298 0.41
5861298 0.43
5867473 0.35
5867473 0.36
5867473 0.37
5867473 0.45
5875728 0.43


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007-adjusted-2.dat <==
x  y
5473748 2.52e-17
5473748 2.60e-17
5473748 2.69e-17
5473748 2.70e-17
5473748 2.77e-17
5473748 2.78e-17
5473748 2.79e-17
5473748 2.81e-17
5473748 2.86e-17
5473748 2.87e-17
5473748 2.95e-17
5473748 3.03e-17
5473748 3.04e-17
5473748 3.13e-17
5475796 0.00
5475796 0.01
5475796 0.02
5475796 0.03
5475796 0.04
5475796 0.05
5475796 0.06
5475796 0.07
5475796 0.08
5475796 0.09
5475796 0.11
5475796 0.13
5475796 0.14
5475796 0.15
5475796 0.16
5475796 0.18
5475796 0.19
5475796 0.20
5475796 0.21
5475796 0.22
5475796 0.23
5475796 0.24
5475796 0.25
5475796 0.26
5475796 0.27
5475796 0.28
5475796 0.29
5475796 0.30
5475796 0.31
5475796 0.32
5475796 0.33
5475796 0.34
5475796 0.35
5475796 0.36
5475796 1.50e-11
5475796 2.27e-06
5475796 2.32e-06
5475796 2.60e-17
5475796 2.69e-17
5475796 2.77e-17
5475796 2.78e-17
5475796 2.79e-17
5475796 2.86e-17
5475796 2.95e-17
5475796 3.03e-17
5475796 3.04e-17
5475796 3.13e-17
5475796 3.21e-05
5475796 4.74e-06
5475796 5.40e-05
5475796 6.10e-05
5475796 6.89e-05
5475796 9.09e-05
5475796 9.10e-05
5488083 0.11
5488083 0.12
5488083 0.15
5488083 0.16
5488083 0.18
5488083 0.19
5488083 0.20
5488083 0.21
5488083 0.22
5488083 0.23
5488083 0.24
5488083 0.25
5488083 0.26
5488083 0.27
5488083 0.28
5488083 0.29
5488083 0.30
5488083 0.31
5488083 0.32
5488083 0.33
5488083 0.34
5488083 0.35
5488083 0.36
5502513 0.11
5502513 0.13
5502513 0.17
5502513 0.19
5502513 0.20
5502513 0.22
5502513 0.23
5502513 0.24
5502513 0.25
5502513 0.26
5502513 0.27
5502513 0.28
5502513 0.29
5502513 0.30
5502513 0.31
5502513 0.32
5502513 0.33
5502513 0.34
5584660 0.31
5584660 0.32
5584660 0.33
5584660 0.34
5584660 0.35
5584660 0.36
5584660 0.37
5584660 0.38
5584660 0.39
5584660 0.40
5584660 0.41
5584660 0.42
5584660 0.43
5584660 0.44
5584660 0.45
5596947 0.32
5596947 0.33
5596947 0.34
5596947 0.35
5596947 0.36
5596947 0.37
5596947 0.38
5596947 0.39
5596947 0.40
5596947 0.41
5596947 0.42
5596947 0.43
5596947 0.44
5596947 0.45
5611377 0.32
5611377 0.33
5611377 0.34
5611377 0.35
5611377 0.36
5611377 0.37
5611377 0.38
5611377 0.40
5611377 0.41
5611377 0.42


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-000-adjusted-2.dat <==
x  y
6.27e+25 1


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-001-adjusted-2.dat <==
x  y
193981664 0.84
193981664 0.86
193981664 0.87
193981664 0.88
193981664 0.89
193981664 0.90
193981664 0.91
193981664 0.92
193981664 0.93
193981664 0.94
193981664 0.95


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-002-adjusted-2.dat <==
x  y
6044117 0.60
6044117 0.62
6044117 0.63
6044117 0.65
6152981 0.57
6152981 0.59
6152981 0.60
6152981 0.61
6152981 0.62
6152981 0.63
6152981 0.64
6152981 0.65
6152981 0.66
6152981 0.67
6152981 0.68
6152981 0.69
6152981 0.70
6152981 0.71
6152981 0.72
6152981 0.73
6161236 0.65
6161236 0.66
6161236 0.67
6161236 0.68
6161236 0.69
6161236 0.71
7385302 0.60
7385302 0.63
7385302 0.64
7385302 0.65
7385302 0.66
7385302 0.67
7385302 0.68
7385302 0.69
7385302 0.70
7385302 0.71
7385302 0.72
7385302 0.73
7393557 0.67
7393557 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-003-adjusted-2.dat <==
x  y
5788021 0.33
5788021 0.35
5788021 0.36
5788021 0.37
5788021 0.38
5788021 0.39
5788021 0.40
5788021 0.41
5788021 0.42
5788021 0.43
5788021 0.44
5788021 0.45
5788021 0.46
5788021 0.47
5788021 0.48
5788021 0.49
5788021 0.50
5788021 0.51
5788021 0.52
5896885 0.52
5896885 0.53
5896885 0.56
5896885 0.57
5896885 0.58
5896885 0.59
5896885 0.60
5896885 0.61
5896885 0.62
5896885 0.63
5896885 0.64
5896885 0.65
5896885 0.66
5896885 0.67
5896885 0.68
5896885 0.70
5896885 0.71


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-004-adjusted-2.dat <==
x  y
6371060 0.57
6371060 0.63
6371060 0.64
6371060 0.65
6371060 0.66
6371060 0.67
6371060 0.68
6371060 0.69
6371060 0.70
6379315 0.66
6379315 0.69
6379315 0.70
6396017 0.57
6396017 0.63
6396017 0.65
6396017 0.66
6396017 0.67
6396017 0.68
6396017 0.70
6404272 0.66
6404272 0.67
6404272 0.69
6404272 0.70
7129270 0.59
7129270 0.60
7129270 0.65
7129270 0.66
7129270 0.67
7129270 0.68
7129270 0.69
7137525 0.69
7137589 0.66
7137589 0.69
7145844 0.67
7145844 0.69


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-005-adjusted-2.dat <==
x  y


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-006-adjusted-2.dat <==
x  y
5840756 0.35
5840756 0.36
5840756 0.37
5840756 0.38
5840756 0.39
5840756 0.40
5840756 0.41
5840756 0.42
5840756 0.43
5840756 0.44
5840756 0.45
5840756 0.46
5849011 0.41
5849011 0.43
5853043 0.35
5853043 0.37
5853043 0.38
5853043 0.39
5853043 0.40
5853043 0.41
5853043 0.42
5853043 0.43
5853043 0.46
5861298 0.41
5861298 0.43
5867473 0.35
5867473 0.36
5867473 0.37
5867473 0.45
5875728 0.43


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-007-adjusted-2.dat <==
x  y
5473748 2.52e-17
5473748 2.60e-17
5473748 2.69e-17
5473748 2.70e-17
5473748 2.77e-17
5473748 2.78e-17
5473748 2.79e-17
5473748 2.81e-17
5473748 2.86e-17
5473748 2.87e-17
5473748 2.95e-17
5473748 3.03e-17
5473748 3.04e-17
5473748 3.13e-17
5475796 0.00
5475796 0.01
5475796 0.02
5475796 0.03
5475796 0.04
5475796 0.05
5475796 0.06
5475796 0.07
5475796 0.08
5475796 0.09
5475796 0.11
5475796 0.13
5475796 0.14
5475796 0.15
5475796 0.16
5475796 0.18
5475796 0.19
5475796 0.20
5475796 0.21
5475796 0.22
5475796 0.23
5475796 0.24
5475796 0.25
5475796 0.26
5475796 0.27
5475796 0.28
5475796 0.29
5475796 0.30
5475796 0.31
5475796 0.32
5475796 0.33
5475796 0.34
5475796 0.35
5475796 0.36
5475796 1.50e-11
5475796 2.27e-06
5475796 2.32e-06
5475796 2.60e-17
5475796 2.69e-17
5475796 2.77e-17
5475796 2.78e-17
5475796 2.79e-17
5475796 2.86e-17
5475796 2.95e-17
5475796 3.03e-17
5475796 3.04e-17
5475796 3.13e-17
5475796 3.21e-05
5475796 4.74e-06
5475796 5.40e-05
5475796 6.10e-05
5475796 6.89e-05
5475796 9.09e-05
5475796 9.10e-05
5488083 0.11
5488083 0.12
5488083 0.15
5488083 0.16
5488083 0.18
5488083 0.19
5488083 0.20
5488083 0.21
5488083 0.22
5488083 0.23
5488083 0.24
5488083 0.25
5488083 0.26
5488083 0.27
5488083 0.28
5488083 0.29
5488083 0.30
5488083 0.31
5488083 0.32
5488083 0.33
5488083 0.34
5488083 0.35
5488083 0.36
5502513 0.11
5502513 0.13
5502513 0.17
5502513 0.19
5502513 0.20
5502513 0.22
5502513 0.23
5502513 0.24
5502513 0.25
5502513 0.26
5502513 0.27
5502513 0.28
5502513 0.29
5502513 0.30
5502513 0.31
5502513 0.32
5502513 0.33
5502513 0.34
5584660 0.31
5584660 0.32
5584660 0.33
5584660 0.34
5584660 0.35
5584660 0.36
5584660 0.37
5584660 0.38
5584660 0.39
5584660 0.40
5584660 0.41
5584660 0.42
5584660 0.43
5584660 0.44
5584660 0.45
5596947 0.32
5596947 0.33
5596947 0.34
5596947 0.35
5596947 0.36
5596947 0.37
5596947 0.38
5596947 0.39
5596947 0.40
5596947 0.41
5596947 0.42
5596947 0.43
5596947 0.44
5596947 0.45
5611377 0.32
5611377 0.33
5611377 0.34
5611377 0.35
5611377 0.36
5611377 0.37
5611377 0.38
5611377 0.40
5611377 0.41
5611377 0.42


==> generated/max-of-10-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-008-adjusted-2.dat <==
1.03e+15 nan
1.05e+20 nan
1.06e+25 nan
1.14e+19 nan
1.16e+24 nan
1.25e+18 nan
1.26e+23 nan
1.36e+17 nan
1.37e+22 nan
1.48e+16 nan
1.50e+21 nan
1.61e+15 nan
1.63e+20 nan
1.66e+25 nan
1.78e+19 nan
1.80e+24 nan
1.94e+18 nan
1.97e+23 nan
2.12e+17 nan
2.14e+22 nan
2.31e+16 nan
2.34e+21 nan
2.52e+15 nan
2.55e+20 nan
2.58e+25 nan
2.78e+19 nan
2.81e+24 nan
3.03e+18 nan
3.07e+23 nan
3.30e+17 nan
3.34e+22 nan
3.60e+16 nan
3.64e+21 nan
3.92e+15 nan
3.97e+20 nan
4.02e+25 nan
4.33e+19 nan
4.39e+24 nan
4.72e+18 nan
4.78e+23 nan
5.15e+17 nan
5.21e+22 nan
5.61e+16 nan
5.68e+21 nan
6.11e+15 nan
6.19e+20 nan
6.27e+25 nan
6.75e+19 nan
6.84e+24 nan
7.36e+18 nan
7.45e+23 nan
8.02e+17 nan
8.12e+22 nan
8.74e+16 nan
8.85e+21 nan
9.53e+15 nan
9.65e+20 nan
5473748 nan
8527154.87 nan
13283835.90 nan
20693924.18 nan
32237563.08 nan
50220560.60 nan
78234967.72 nan
121876580.04 nan
189862681.57 nan
295773296.55 nan
460763759.53 nan
717790431.28 nan
1118193635.20 nan
1741952736.23 nan
2713661784.26 nan
4227416809.99 nan
6585585937.45 nan
10259206529.40 nan
15982073518.21 nan
24897312790.18 nan
38785717226.58 nan
60421454855.73 nan
94126200775.29 nan
146632379070.38 nan
228427944767.16 nan
355851322070.57 nan
554354956651.42 nan
863589366974.61 nan
1345323219001.29 nan
2095781435943.95 nan
3264865844289.78 nan
5086097623729.05 nan
7923262477490.78 nan
12343075758971.6 nan
19228382200454.5 nan
29954501557524.1 nan
46663944694136.2 nan
72694373840129.6 nan
113245290826699 nan
176416622318360 nan
274826656393567 nan
428132508557880 nan
666956572879055 nan


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-000.dat <==
x  y
6.27625506360208e+25 7.37869762948382e+19
6.27625506360208e+25 7.37869762948382e+19


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-001.dat <==
x  y
193981664 13568
193981664 13568


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-002.dat <==
x  y
6044117 8384
6052372 8258
6152981 8384
6161236 8258
7276438 4544
7284693 4418
7385302 4544
7393557 4418


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-003.dat <==
x  y
5785973 10370
5788021 10306
5788021 10370
5894837 10370
5896885 10306
5896885 10370
7018294 6530
7020342 6466
7020342 6530
7127158 6530
7129206 6466
7129206 6530


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-004.dat <==
x  y
6262196 4480
6270451 4354
6287153 4544
6295408 4418
6371060 4480
6379315 4354
6396017 4544
6404272 4418
7020406 4480
7028661 4354
7028725 4544
7036980 4418
7129270 4480
7137525 4354
7137589 4544
7145844 4418
8226775 4416
8235030 4290
8335639 4416
8343894 4290


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-005.dat <==
x  y
6004052 6466
6006100 6402
6006100 6466
6029009 6530
6031057 6466
6031057 6530
6112916 6466
6114964 6402
6114964 6466
6137873 6530
6139921 6466
6139921 6530
6762262 6466
6764310 6402
6764310 6466
6770581 6530
6772629 6466
6772629 6530
6871126 6466
6873174 6402
6873174 6466
6879445 6530
6881493 6466
6881493 6530
7968631 6402
7970679 6338
7970679 6402
8077495 6402
8079543 6338
8079543 6402


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-006.dat <==
x  y
5731892 4480
5740147 4354
5744179 4544
5752434 4418
5758609 4544
5766864 4418
5840756 4480
5849011 4354
5853043 4544
5861298 4418
5867473 4544
5875728 4418


==> generated/max-of-10-all-models/figures/EffectiveDimensionVsFLOPExternalTables-007.dat <==
x  y
5473748 6466
5475796 6402
5475796 6466
5486035 6530
5488083 6466
5488083 6530
5500465 6530
5502513 6466
5502513 6530
5582612 6466
5584660 6402
5584660 6466
5594899 6530
5596947 6466
5596947 6530
5609329 6530
5611377 6466
5611377 6530


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-000.dat <==
x  y
929.692077636719 0.57556776446981
1286.3447265625 0.60263613130584
998.728393554688 0.604053819212615
1054.82861328125 0.604417272956344
1011.28326416016 0.609646431742191
1078.72692871094 0.612960686984022
688.117919921875 0.613098906111506
1379.77026367188 0.614929185677399
799.126403808594 0.616997868863236
1015.28533935547 0.621077395171526
664.11669921875 0.621388752564057
1173.03930664062 0.621869728121631
1309.51818847656 0.62212246412509
1058.65551757812 0.623269604740132
822.439453125 0.628163628117857
664.382446289062 0.63027922161115
1023.13958740234 0.631000817037854
635.822265625 0.634852212346763
1199.27209472656 0.635539598122255
1151.2763671875 0.635550178441305
670.620300292969 0.635560722971177
972.980773925781 0.635568457321933
946.339233398438 0.636934333730146
1132.85144042969 0.637346440114031
423.573760986328 0.638734089679823
1352.28332519531 0.639154719230661
775.986022949219 0.639464339690104
834.162475585938 0.643581212785961
719.679077148438 0.643919321519264
849.54833984375 0.644376978225992
1013.12908935547 0.644598814621588
1015.23065185547 0.645475509177173
711.5576171875 0.645663531439515
994.02099609375 0.646228818621097
1156.64697265625 0.6469078153041
1013.09832763672 0.647779897031015
1324.0107421875 0.649377161925776
1313.74987792969 0.649702200789741
842.427673339844 0.649988022623886
885.58203125 0.650981228097712
1045.64416503906 0.651249357795371
789.812072753906 0.651356238994095
1036.5908203125 0.651385259815535
632.459899902344 0.651511158300477
698.959045410156 0.651679244304845
999.690307617188 0.651738408424282
896.858276367188 0.651791939912681
757.550354003906 0.65201077065124
789.374389648438 0.652941163385832
1307.19091796875 0.653626970835279
995.630432128906 0.654756131118536
826.096557617188 0.655935311956829
1309.13330078125 0.656573654877408
1238.41845703125 0.656980888222883
1190.9716796875 0.657158443775717
998.319702148438 0.657680937577676
902.049194335938 0.657769688190194
1072.62829589844 0.658028707818567
901.1513671875 0.659232118305045
1738.55517578125 0.659918871705558
944.023742675781 0.660198853403922
824.287536621094 0.660729436538426
837.437683105469 0.661120228128372
717.332885742188 0.662517089350984
978.013122558594 0.662754218748259
756.908325195312 0.663862294645036
944.856750488281 0.663890928974151
1141.14099121094 0.664994666128189
895.441955566406 0.665128533795933
921.109680175781 0.665349148948904
836.23193359375 0.665436660455366
867.423583984375 0.666062873670021
862.566650390625 0.666079757662803
1197.55383300781 0.666423110477185
1128.40905761719 0.667281576694299
1192.71008300781 0.667388053945639
988.895263671875 0.668529802941615
943.667907714844 0.668555338330388
789.895385742188 0.669310564155716
808.073547363281 0.669547247364033
909.114440917969 0.670284322591339
876.950256347656 0.670389534335709
1144.32299804688 0.670705893438113
809.667602539062 0.671213130533347
1146.29064941406 0.672107484129101
653.184509277344 0.672324675281495
902.391662597656 0.672618288183224
768.284912109375 0.673425590443211
1573.05444335938 0.673469167514635
1312.75207519531 0.674092350527171
921.662841796875 0.674845267825615
1015.74401855469 0.676888957183107
1459.11962890625 0.676986292954738
1001.75494384766 0.676994801375324
762.1416015625 0.677921784665226
1158.96472167969 0.678019025586087
1010.54772949219 0.678154738175697
1003.10723876953 0.679821352871318
1123.22644042969 0.679889614767662
947.660827636719 0.680427207922033
534.230590820312 0.68063193256537
631.536010742188 0.680947406330734
802.551940917969 0.681561110861655
1118.57971191406 0.681941499645246
746.181213378906 0.682651390911183
990.126647949219 0.683189918567805
1264.21850585938 0.683288863415055
962.050598144531 0.683471412477057
508.400512695312 0.683489218434721
933.990234375 0.684453199903019
1034.64978027344 0.684459951459916
1325.45178222656 0.684990655517603
743.150207519531 0.685131307426167
969.119445800781 0.686804377198288
1185.91064453125 0.687700770209763
1113.45764160156 0.688294486677354
929.085754394531 0.688611502918239
1094.02453613281 0.689002279718996
1041.38159179688 0.689321600948203
841.021484375 0.689346137391744
823.487548828125 0.689374296631971
670.409057617188 0.6901897628757
694.340942382812 0.69091870674925
717.541198730469 0.691546147584783
1033.95812988281 0.692138718984412
754.080688476562 0.693733039199638
992.588134765625 0.694604217315108
989.668151855469 0.696716879837523
780.584106445312 0.697027709174559
868.0439453125 0.698642139239486
844.037719726562 0.699138676999607
827.481323242188 0.700429167627176
1149.85754394531 0.702223231055085
1056.7431640625 0.703054136797593
1370.80102539062 0.706004782005214
778.038757324219 0.706691216685853
1238.61853027344 0.707540713169122
732.597717285156 0.707982443417322
1132.14562988281 0.708574548212611
851.547546386719 0.709656600576933
1032.53015136719 0.710073513403383
790.617858886719 0.710134466343465
1594.28149414062 0.710200143385592
1183.13342285156 0.710328236648668
1086.77685546875 0.713452830567163
1005.05419921875 0.713656511453464
692.736267089844 0.715465960938016
739.782836914062 0.716466846574519
1204.93627929688 0.718778836381522
1341.61096191406 0.723913816952158
1204.76977539062 0.736290335639394


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-001.dat <==
x  y
929.692077636719 0.579510510483988
1054.82861328125 0.586620591897661
998.728393554688 0.590230197377715
1078.72692871094 0.591275316261375
1286.3447265625 0.59386980193688
799.126403808594 0.594071628349814
664.11669921875 0.603547563740173
635.822265625 0.607927834803197
1023.13958740234 0.608219644481028
1313.74987792969 0.608230917645301
1309.51818847656 0.609612387579644
688.117919921875 0.610674090182677
1173.03930664062 0.616626288875549
901.1513671875 0.616829986942556
632.459899902344 0.618112067637015
1058.65551757812 0.621292045149837
1011.28326416016 0.623453849428473
1379.77026367188 0.624094647584864
1151.2763671875 0.625108049346558
664.382446289062 0.625334663458974
837.437683105469 0.626059092166012
711.5576171875 0.626884886832602
1013.12908935547 0.630079421017632
1307.19091796875 0.631192364960672
824.287536621094 0.632670094194653
994.02099609375 0.633315621577424
1013.09832763672 0.634612330859799
834.162475585938 0.634612894958192
826.096557617188 0.63475251982173
1015.28533935547 0.635699158020976
762.1416015625 0.635711042905935
972.980773925781 0.635870758993459
1132.85144042969 0.636300445007819
1199.27209472656 0.637278798078345
946.339233398438 0.637293720539467
1156.64697265625 0.637703815494338
849.54833984375 0.638348049853155
822.439453125 0.638430198471988
842.427673339844 0.638915636296707
775.986022949219 0.639941053071322
978.013122558594 0.641202874400373
698.959045410156 0.641769886617059
885.58203125 0.643376956924793
717.332885742188 0.643791013101023
1324.0107421875 0.644550386538189
423.573760986328 0.645568696729663
1197.55383300781 0.645967028532311
1113.45764160156 0.646515751060486
1238.41845703125 0.646676701568251
757.550354003906 0.646894534875581
1036.5908203125 0.647358655938256
789.374389648438 0.647434754002276
1146.29064941406 0.648014928283944
1190.9716796875 0.648594917520569
1045.64416503906 0.649243267917203
944.856750488281 0.649982980745572
896.858276367188 0.650338501246795
999.690307617188 0.650779907129594
944.023742675781 0.652747762025557
998.319702148438 0.652966355211959
962.050598144531 0.653410551633535
808.073547363281 0.653739761761161
1015.23065185547 0.655293815138728
895.441955566406 0.655520617175935
1309.13330078125 0.65571287316805
909.114440917969 0.655829334273959
1128.40905761719 0.65598464303146
1192.71008300781 0.656121052102185
995.630432128906 0.658086153229338
862.566650390625 0.659161086558409
756.908325195312 0.659248697303738
1118.57971191406 0.659593580613915
1185.91064453125 0.659905845920876
1003.10723876953 0.660013652002014
876.950256347656 0.6602092877623
1015.74401855469 0.660775890745818
670.620300292969 0.660784578770113
789.812072753906 0.660793075765886
988.895263671875 0.661161019618283
719.679077148438 0.661546751596672
867.423583984375 0.66173151369908
836.23193359375 0.662562358115141
1158.96472167969 0.663658239962198
1141.14099121094 0.663728328244776
1352.28332519531 0.664045069085762
1072.62829589844 0.664204893591545
802.551940917969 0.664267520835407
943.667907714844 0.664566002189631
827.481323242188 0.664750345841245
921.109680175781 0.6647623302067
653.184509277344 0.665520898677841
1123.22644042969 0.665674243214909
929.085754394531 0.666200568588633
809.667602539062 0.666445040932349
868.0439453125 0.667357265930219
1041.38159179688 0.667375275897742
746.181213378906 0.668515335184065
768.284912109375 0.668683798527154
1312.75207519531 0.668927175595634
1001.75494384766 0.669008558317483
1738.55517578125 0.669632332425631
902.049194335938 0.669763304321401
670.409057617188 0.66993214587196
1325.45178222656 0.670894264065038
844.037719726562 0.672719069798301
1264.21850585938 0.673231194096512
902.391662597656 0.673629266589409
992.588134765625 0.674206746487668
1144.32299804688 0.674834898974397
754.080688476562 0.674891810997292
947.660827636719 0.675251169292271
1034.64978027344 0.675282289037482
789.895385742188 0.675364399970445
1132.14562988281 0.675670787739979
823.487548828125 0.676159440145942
1573.05444335938 0.676717114429197
989.668151855469 0.676726846805436
1033.95812988281 0.677420597359971
631.536010742188 0.678750706345922
508.400512695312 0.679655463169714
778.038757324219 0.680726466482231
1238.61853027344 0.681578479164048
534.230590820312 0.682275427422288
1010.54772949219 0.683285938160886
851.547546386719 0.683476473905135
969.119445800781 0.683584762952382
743.150207519531 0.684179831848814
1032.53015136719 0.684492655645484
1094.02453613281 0.685020596917515
990.126647949219 0.685113602459044
933.990234375 0.686083429281661
1594.28149414062 0.686200391810406
780.584106445312 0.687170740392574
717.541198730469 0.687881934184297
692.736267089844 0.688645421882559
694.340942382812 0.690021596966776
1459.11962890625 0.690122926318369
921.662841796875 0.691000377148079
1005.05419921875 0.691216756556079
1341.61096191406 0.692610520261878
1370.80102539062 0.692677074343372
1149.85754394531 0.693553991569919
790.617858886719 0.696591464463593
1056.7431640625 0.696977216582613
841.021484375 0.699922725077516
739.782836914062 0.702620429712759
732.597717285156 0.704663405893919
1204.76977539062 0.70483264117898
1086.77685546875 0.705727378160726
1183.13342285156 0.70706548394893
1204.93627929688 0.712132372911521


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-002.dat <==
x  y
929.692077636719 0.57952569776898
1054.82861328125 0.587618344844025
998.728393554688 0.590310743915645
1078.72692871094 0.591196653628693
1286.3447265625 0.593906992985794
799.126403808594 0.594859908956054
664.11669921875 0.604347100655891
635.822265625 0.606653868408629
1023.13958740234 0.606855434830571
1313.74987792969 0.609601865501682
1309.51818847656 0.609974049386017
688.117919921875 0.610450499489559
1173.03930664062 0.616655565487623
901.1513671875 0.617446928024878
632.459899902344 0.618317591787889
1058.65551757812 0.621747709894123
1011.28326416016 0.623932816937964
1379.77026367188 0.624061526525306
664.382446289062 0.624571651368754
1151.2763671875 0.625141333377262
837.437683105469 0.626105290647918
711.5576171875 0.627577514027593
1013.12908935547 0.629888180778897
824.287536621094 0.63226192612781
1307.19091796875 0.632688772656687
994.02099609375 0.633109274760337
834.162475585938 0.634612894958192
826.096557617188 0.63494626980184
762.1416015625 0.635096501089539
1015.28533935547 0.635600244031331
1199.27209472656 0.635986580836022
1132.85144042969 0.636361522142718
1013.09832763672 0.636627776985494
972.980773925781 0.637024569053116
849.54833984375 0.637460864162726
842.427673339844 0.638125556715828
1156.64697265625 0.638516023949161
946.339233398438 0.638637441774879
775.986022949219 0.63887937255452
822.439453125 0.639431076906422
1324.0107421875 0.640444059237698
698.959045410156 0.640831079692249
978.013122558594 0.64195281253955
885.58203125 0.642891901328595
717.332885742188 0.644009695546378
1197.55383300781 0.644721586586255
423.573760986328 0.645404447429322
757.550354003906 0.646526732285529
1238.41845703125 0.646683699604128
1036.5908203125 0.647358801030971
1146.29064941406 0.647984699064071
789.374389648438 0.648034405640816
1190.9716796875 0.648595771194522
1045.64416503906 0.648607229882247
1113.45764160156 0.649409355413301
944.856750488281 0.649646830791189
896.858276367188 0.649682609271081
999.690307617188 0.65068635388132
944.023742675781 0.651424803738031
998.319702148438 0.653187133764383
808.073547363281 0.653586914992572
962.050598144531 0.654308201162544
1015.23065185547 0.654764550476867
895.441955566406 0.655321978650295
1309.13330078125 0.655834583157432
1192.71008300781 0.656051315277607
995.630432128906 0.657229187453372
909.114440917969 0.657314405933371
1128.40905761719 0.657526916638951
862.566650390625 0.657710100009519
756.908325195312 0.658697086046649
1118.57971191406 0.659157728228138
1003.10723876953 0.659783489393072
876.950256347656 0.660501520145519
719.679077148438 0.660729930325696
1185.91064453125 0.660880861240653
1015.74401855469 0.660907371397043
988.895263671875 0.660919880140401
1158.96472167969 0.661819431859526
867.423583984375 0.661971716028536
670.620300292969 0.662183390754812
943.667907714844 0.662816490575435
1141.14099121094 0.662996770990174
836.23193359375 0.663044582510298
827.481323242188 0.663193367655996
802.551940917969 0.664187060022168
1072.62829589844 0.664223227930197
1352.28332519531 0.66437391893959
921.109680175781 0.665194383036238
1123.22644042969 0.665574409761569
653.184509277344 0.665707212894308
809.667602539062 0.666345199593714
929.085754394531 0.666647045982643
1041.38159179688 0.666721099571069
868.0439453125 0.667359038335354
670.409057617188 0.668103533518077
768.284912109375 0.669016108328224
1312.75207519531 0.669376711733774
1001.75494384766 0.669554286341579
902.049194335938 0.669763460307326
746.181213378906 0.670717646232749
789.812072753906 0.671059823191783
1325.45178222656 0.671149090017075
1738.55517578125 0.671536439549605
902.391662597656 0.672740328237129
844.037719726562 0.672772841610583
1144.32299804688 0.673385570445499
1264.21850585938 0.674468918155187
947.660827636719 0.675328518569064
789.895385742188 0.675625970720235
1132.14562988281 0.675669278791979
754.080688476562 0.675861235703909
989.668151855469 0.676208806130825
1034.64978027344 0.676596562632108
1033.95812988281 0.676713378001114
823.487548828125 0.677028442766989
1573.05444335938 0.677066382642075
743.150207519531 0.678076901155935
631.536010742188 0.67916273667695
508.400512695312 0.680371222434358
778.038757324219 0.681089346473532
992.588134765625 0.681391247319493
969.119445800781 0.681478208670469
1238.61853027344 0.681600430166484
534.230590820312 0.682269225979104
1010.54772949219 0.682510271264008
851.547546386719 0.683171333565031
933.990234375 0.685672888225681
990.126647949219 0.685856253488176
1094.02453613281 0.68598283644262
1594.28149414062 0.686134461611457
780.584106445312 0.687075010038093
692.736267089844 0.687660771579993
717.541198730469 0.687783956048224
694.340942382812 0.690121285402334
921.662841796875 0.690647868084396
1459.11962890625 0.690654051005971
1032.53015136719 0.690856842969084
1005.05419921875 0.692244688181508
1341.61096191406 0.693122322045586
1370.80102539062 0.693706157330042
1149.85754394531 0.694336625746693
1056.7431640625 0.69695350325902
790.617858886719 0.698383873168369
739.782836914062 0.702376049493409
841.021484375 0.702804383474225
732.597717285156 0.704032979692378
1204.76977539062 0.704703436699046
1086.77685546875 0.705865353702622
1183.13342285156 0.707702953618743
1204.93627929688 0.711611925195143


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-003.dat <==
x  y
1286.3447265625 0.584217403712099
1054.82861328125 0.584312140568822
799.126403808594 0.590220933917241
929.692077636719 0.590943869694884
1078.72692871094 0.597393439508676
711.5576171875 0.597673134076911
664.11669921875 0.60049946771146
998.728393554688 0.602945417446686
1023.13958740234 0.603881351683712
688.117919921875 0.604167688537859
717.332885742188 0.604263203077763
1379.77026367188 0.607144540410843
1313.74987792969 0.607811823599648
1015.28533935547 0.610645726568329
901.1513671875 0.610712031182885
1173.03930664062 0.611193762065236
664.382446289062 0.6180975038454
1011.28326416016 0.619076061447695
1309.51818847656 0.619138019151372
635.822265625 0.619351974164039
822.439453125 0.620044055653634
1199.27209472656 0.620128232444799
1058.65551757812 0.622902651991495
1190.9716796875 0.622989064096055
1132.85144042969 0.623159246358668
698.959045410156 0.624036726888405
837.437683105469 0.625390997731761
670.409057617188 0.625476379671429
885.58203125 0.62566302952649
826.096557617188 0.627404310645635
1324.0107421875 0.627597474018007
1156.64697265625 0.62765771526872
775.986022949219 0.62772903315175
834.162475585938 0.628292695120918
1151.2763671875 0.629091753917023
1013.12908935547 0.629562582981902
632.459899902344 0.630254931286765
1307.19091796875 0.630406279154148
972.980773925781 0.630590976496736
849.54833984375 0.631257896544297
994.02099609375 0.631770474145629
946.339233398438 0.632203346173314
1013.09832763672 0.632273802660582
842.427673339844 0.632900767271245
762.1416015625 0.634848239508202
1325.45178222656 0.637419247423358
1197.55383300781 0.637646835703711
1238.41845703125 0.639940570402427
1036.5908203125 0.639963896820491
988.895263671875 0.640032683535373
808.073547363281 0.640653441366044
757.550354003906 0.640968702063688
824.287536621094 0.641095644685877
909.114440917969 0.641408384308826
1192.71008300781 0.643628908431878
1003.10723876953 0.644193887779194
978.013122558594 0.644380724069926
789.374389648438 0.644785438966604
962.050598144531 0.644809128907159
827.481323242188 0.644913259884491
423.573760986328 0.645608498480988
1146.29064941406 0.645988013784735
895.441955566406 0.646528309854143
1045.64416503906 0.646538287645077
1015.23065185547 0.646589655417402
1113.45764160156 0.647301893702606
998.319702148438 0.648118988759737
768.284912109375 0.649334542304452
1118.57971191406 0.649578841981828
944.856750488281 0.649623746653976
896.858276367188 0.650451547251632
995.630432128906 0.650799614675728
1128.40905761719 0.651737626201932
1312.75207519531 0.651917705276659
1123.22644042969 0.651988344328429
868.0439453125 0.652141689984103
756.908325195312 0.652526594126681
969.119445800781 0.65266708569011
921.109680175781 0.652770772761067
1185.91064453125 0.653418225959999
809.667602539062 0.655329380423941
944.023742675781 0.656443394425061
1309.13330078125 0.656752344691332
743.150207519531 0.656917046636913
999.690307617188 0.656992417561739
1034.64978027344 0.657344613909826
719.679077148438 0.657364071399846
789.895385742188 0.657642600916417
836.23193359375 0.657666001345153
862.566650390625 0.659110192361743
1238.61853027344 0.659510293127449
1041.38159179688 0.659706126497324
1573.05444335938 0.659724970210014
1033.95812988281 0.659953833198453
1158.96472167969 0.659988671553792
802.551940917969 0.660103487336511
1072.62829589844 0.661283214724395
1738.55517578125 0.662966709467289
1352.28332519531 0.663181684278469
876.950256347656 0.663686921949333
694.340942382812 0.663731730370017
867.423583984375 0.664059735204911
1015.74401855469 0.664605254420956
780.584106445312 0.665121596205669
1001.75494384766 0.665377279959651
653.184509277344 0.665440691794649
1264.21850585938 0.665859403718651
1141.14099121094 0.666754755118231
746.181213378906 0.666757966462926
844.037719726562 0.668054119769866
670.620300292969 0.668450305141558
1010.54772949219 0.668576311779471
1144.32299804688 0.668658878923746
739.782836914062 0.668774485518052
534.230590820312 0.668901023956962
789.812072753906 0.670196464700928
929.085754394531 0.670653705879432
989.668151855469 0.671037250384146
1132.14562988281 0.671215431250864
1032.53015136719 0.672484969175472
902.049194335938 0.673176046707075
943.667907714844 0.673771228337248
933.990234375 0.674172393262421
631.536010742188 0.674201846695904
754.080688476562 0.674217314602797
823.487548828125 0.674492738368489
778.038757324219 0.675283150003875
1341.61096191406 0.676634068925402
692.736267089844 0.677139278528172
790.617858886719 0.677721965976675
947.660827636719 0.67842926838761
990.126647949219 0.680620991865254
902.391662597656 0.681168457607448
992.588134765625 0.681382424967307
1370.80102539062 0.681482116516467
1094.02453613281 0.682137077442387
851.547546386719 0.682729698283128
1056.7431640625 0.68564003438092
508.400512695312 0.687190904251678
1005.05419921875 0.687218058507931
1594.28149414062 0.687772111318003
717.541198730469 0.690360398493832
732.597717285156 0.692929224739843
1459.11962890625 0.692957156795084
921.662841796875 0.693376146827569
1149.85754394531 0.696909953525781
1204.93627929688 0.69930459584031
841.021484375 0.70029838888699
1204.76977539062 0.701087514130944
1086.77685546875 0.701679365457926
1183.13342285156 0.706853471398184


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-004.dat <==
x  y
1054.82861328125 0.584304036603815
1286.3447265625 0.584635369149499
799.126403808594 0.588853651507062
929.692077636719 0.590060594345161
711.5576171875 0.597292477450296
664.11669921875 0.598966889846368
1078.72692871094 0.599522722716001
998.728393554688 0.601396749915948
717.332885742188 0.603088553709539
688.117919921875 0.604118121738459
1023.13958740234 0.604498222972042
1379.77026367188 0.607050196955765
1313.74987792969 0.607268487960524
1015.28533935547 0.609150622346778
901.1513671875 0.609558022614341
1173.03930664062 0.612219802662731
635.822265625 0.618270041450797
1309.51818847656 0.618342101264617
664.382446289062 0.619264367239256
1199.27209472656 0.619627460263636
1011.28326416016 0.619686058171688
822.439453125 0.620227937349389
670.409057617188 0.622042324036675
1132.85144042969 0.622162389426927
698.959045410156 0.623398688555829
1190.9716796875 0.62400181838473
1058.65551757812 0.624595915509341
837.437683105469 0.625534185718784
1324.0107421875 0.626915420769903
1307.19091796875 0.627364324717308
885.58203125 0.627413150212998
775.986022949219 0.627582836693586
1151.2763671875 0.628330542468316
1156.64697265625 0.62886345125505
632.459899902344 0.63009414984892
826.096557617188 0.630349914309176
1013.09832763672 0.631130632333119
834.162475585938 0.631434436888475
972.980773925781 0.631444558982133
994.02099609375 0.631737636927167
946.339233398438 0.632043090977138
842.427673339844 0.632064602642012
1036.5908203125 0.632345623530826
849.54833984375 0.632893217249785
1197.55383300781 0.63382708850582
1325.45178222656 0.634835103252471
1013.12908935547 0.635807477934871
762.1416015625 0.636351331219628
988.895263671875 0.636725151395787
808.073547363281 0.640193577686805
1238.41845703125 0.640381095446052
909.114440917969 0.641631818844532
1192.71008300781 0.642849953627723
962.050598144531 0.643595174615032
789.374389648438 0.64363008915952
423.573760986328 0.643846485041788
827.481323242188 0.643862175442947
1003.10723876953 0.644052329267889
757.550354003906 0.645147355924621
895.441955566406 0.645342189219088
1118.57971191406 0.645559556254274
1146.29064941406 0.645645043892399
998.319702148438 0.645991722539788
1113.45764160156 0.646098352692325
868.0439453125 0.646212306021832
944.856750488281 0.646394626706091
1015.23065185547 0.646506744779827
978.013122558594 0.646606014353951
1045.64416503906 0.64673979835159
824.287536621094 0.649586752458789
995.630432128906 0.650054659993161
768.284912109375 0.650065493659787
896.858276367188 0.651145178305978
756.908325195312 0.652399361480402
1123.22644042969 0.652608459574659
969.119445800781 0.652631943428357
1128.40905761719 0.652673682752459
1312.75207519531 0.653023468279977
921.109680175781 0.653981017055048
1185.91064453125 0.654109248791898
1034.64978027344 0.656400899270098
944.023742675781 0.656404740036838
999.690307617188 0.65671263045459
1309.13330078125 0.65672178701664
809.667602539062 0.656778550372961
789.895385742188 0.657547202070758
719.679077148438 0.658435665691747
836.23193359375 0.658740510392049
1158.96472167969 0.659281884696377
1033.95812988281 0.659492154230469
802.551940917969 0.659607069796941
1238.61853027344 0.659609253246645
1041.38159179688 0.659654642913938
862.566650390625 0.659880083992453
929.085754394531 0.660721097355256
1072.62829589844 0.661320446978403
743.150207519531 0.661377030545241
694.340942382812 0.66262052436631
780.584106445312 0.662684697245278
1573.05444335938 0.662869163016983
1738.55517578125 0.662985330858895
876.950256347656 0.663210705190645
1352.28332519531 0.663731023501393
1015.74401855469 0.663986387000116
653.184509277344 0.66444536089768
1001.75494384766 0.665969528572425
1141.14099121094 0.666182864886219
1264.21850585938 0.666310292413286
867.423583984375 0.666391578105648
844.037719726562 0.667595946138739
746.181213378906 0.667685687835291
1010.54772949219 0.668158123170894
1144.32299804688 0.668526972843019
670.620300292969 0.668668251826129
989.668151855469 0.66873959354581
534.230590820312 0.67029743708523
739.782836914062 0.670810565883631
943.667907714844 0.671281519019032
789.812072753906 0.671426276954878
1132.14562988281 0.671594113070935
902.049194335938 0.672121700971795
1032.53015136719 0.672419051722714
631.536010742188 0.672446089052943
823.487548828125 0.673217545536528
754.080688476562 0.674471651177303
692.736267089844 0.67554991180474
778.038757324219 0.675652795460955
990.126647949219 0.676090518574529
1341.61096191406 0.676724145266564
933.990234375 0.676981935890845
790.617858886719 0.677707514797603
902.391662597656 0.678154450294366
947.660827636719 0.678454427547189
992.588134765625 0.678697025832367
1094.02453613281 0.680442588605565
1370.80102539062 0.68169136254889
851.547546386719 0.682678583183175
1056.7431640625 0.685664592282877
1005.05419921875 0.686198163157556
508.400512695312 0.686670750500197
1594.28149414062 0.687541794774599
717.541198730469 0.688602203300285
1086.77685546875 0.688892553039692
732.597717285156 0.691904976002449
921.662841796875 0.693898923062812
1459.11962890625 0.693912850296995
1149.85754394531 0.697333402560027
1204.93627929688 0.698984946799816
841.021484375 0.699710243965244
1204.76977539062 0.700658874029578
1183.13342285156 0.706712356833695


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-005.dat <==
x  y
423.573760986328 0.490844334819257
799.126403808594 0.501391248801486
1156.64697265625 0.508649041026546
664.11669921875 0.512684455705332
635.822265625 0.51352017118837
1015.28533935547 0.516367889476433
632.459899902344 0.516723927671921
775.986022949219 0.520458408985022
688.117919921875 0.524066824946847
664.382446289062 0.525309728276211
1309.51818847656 0.531114970469197
1054.82861328125 0.532685775455179
885.58203125 0.533348447782494
929.692077636719 0.535676386781437
998.728393554688 0.535863027955943
1023.13958740234 0.536043216316756
534.230590820312 0.538373193621992
717.332885742188 0.538620560076811
822.439453125 0.540695837077096
988.895263671875 0.545379116525766
1286.3447265625 0.545386458019749
670.409057617188 0.547328665018462
698.959045410156 0.547849227827242
1013.12908935547 0.548338209842786
1123.22644042969 0.549684879313111
711.5576171875 0.552328151983845
508.400512695312 0.552924729011476
1199.27209472656 0.555144786140669
694.340942382812 0.557182211289306
757.550354003906 0.558187825556832
789.812072753906 0.561607253533013
768.284912109375 0.562869706874132
1078.72692871094 0.564557590770319
719.679077148438 0.564848763969892
670.620300292969 0.566239431974423
789.374389648438 0.566922127233121
824.287536621094 0.56699275236626
631.536010742188 0.567600499160799
1045.64416503906 0.567923324151749
867.423583984375 0.568427660707189
1379.77026367188 0.568959837523877
947.660827636719 0.569365900491289
902.049194335938 0.569645908872066
780.584106445312 0.571003611077674
933.990234375 0.571246908586558
896.858276367188 0.571335147848224
998.319702148438 0.571745286009123
862.566650390625 0.571851829723333
1058.65551757812 0.572193623061264
1146.29064941406 0.572448732023099
946.339233398438 0.572596087096912
929.085754394531 0.574884104711919
826.096557617188 0.574967901502311
1309.13330078125 0.574981248877254
809.667602539062 0.575759931064625
1128.40905761719 0.576090393217234
1324.0107421875 0.578935991814721
1144.32299804688 0.579480033547252
1010.54772949219 0.579947628095354
1151.2763671875 0.580311267720912
868.0439453125 0.580575918487008
1034.64978027344 0.580833531158227
653.184509277344 0.581311566453468
849.54833984375 0.581674267332649
1013.09832763672 0.582364884263969
1190.9716796875 0.582545357360388
895.441955566406 0.582690678398455
944.023742675781 0.583354229391328
837.437683105469 0.584338114448514
944.856750488281 0.584547736042138
842.427673339844 0.584553127902302
978.013122558594 0.584789016094035
1032.53015136719 0.586061870866934
1113.45764160156 0.586631023749484
754.080688476562 0.586880347656421
901.1513671875 0.587147263761778
1185.91064453125 0.587785445840922
834.162475585938 0.587897856076729
999.690307617188 0.588009900829515
717.541198730469 0.588681105225299
876.950256347656 0.588829599288646
1011.28326416016 0.588864487645439
994.02099609375 0.589693325813961
989.668151855469 0.590535805985083
1132.85144042969 0.590553047187341
1015.74401855469 0.591707386448402
692.736267089844 0.594081560547267
823.487548828125 0.594199134700327
1033.95812988281 0.594345901039861
921.662841796875 0.596333065279974
743.150207519531 0.596963399979991
844.037719726562 0.598379528509322
789.895385742188 0.59921812955613
756.908325195312 0.600501604042491
808.073547363281 0.600796694543295
962.050598144531 0.601059588587421
802.551940917969 0.601189105230317
1307.19091796875 0.601516448815701
827.481323242188 0.601654485172752
762.1416015625 0.601949637992486
1238.61853027344 0.602290134807328
909.114440917969 0.60247387743317
746.181213378906 0.602609126439088
836.23193359375 0.602708223650657
943.667907714844 0.603578226720441
1036.5908203125 0.603783436035835
1325.45178222656 0.604256031707884
1158.96472167969 0.605584237729302
790.617858886719 0.607309919510779
1313.74987792969 0.607775545236488
1041.38159179688 0.608442093952849
732.597717285156 0.610348641746631
778.038757324219 0.611587916791346
921.109680175781 0.611786342764489
851.547546386719 0.612408307722462
1094.02453613281 0.61304669686216
902.391662597656 0.613269908532364
995.630432128906 0.613392305670108
1173.03930664062 0.613847024785267
1312.75207519531 0.613850053648524
739.782836914062 0.614093417265865
1238.41845703125 0.616649180100765
1141.14099121094 0.61682215380451
969.119445800781 0.617270804804757
1204.93627929688 0.619764880102821
1204.76977539062 0.620035020685399
1015.23065185547 0.620098256831535
1072.62829589844 0.620678259032685
1001.75494384766 0.624209988703714
992.588134765625 0.624766217925439
1197.55383300781 0.624994766910379
972.980773925781 0.62628630274356
1264.21850585938 0.626939366858039
1183.13342285156 0.627235609177702
1132.14562988281 0.628121270422779
990.126647949219 0.630085691264422
1352.28332519531 0.630713134675085
841.021484375 0.631229922060544
1005.05419921875 0.631584055172883
1086.77685546875 0.633743728117317
1003.10723876953 0.634122094441868
1149.85754394531 0.634550833136828
1573.05444335938 0.634714903095389
1341.61096191406 0.635886204589865
1056.7431640625 0.636677420507279
1118.57971191406 0.638139443445453
1738.55517578125 0.638905929472309
1370.80102539062 0.639539847944931
1192.71008300781 0.643965200205501
1459.11962890625 0.662012406672758
1594.28149414062 0.662685733180548


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-006.dat <==
x  y
885.58203125 0.318423535380195
1023.13958740234 0.325982889596881
799.126403808594 0.327029772461626
946.339233398438 0.330829325568488
1013.12908935547 0.330912661967129
1156.64697265625 0.344517643166318
757.550354003906 0.345960039508916
688.117919921875 0.345975000017473
1132.85144042969 0.346696123324771
1011.28326416016 0.347720732743366
635.822265625 0.34811900567217
698.959045410156 0.35125133449303
1199.27209472656 0.351577955138376
1286.3447265625 0.352968889597521
775.986022949219 0.353073157330232
1054.82861328125 0.353111597017017
1078.72692871094 0.353532340771278
719.679077148438 0.353628561581792
929.692077636719 0.355430879037893
1015.28533935547 0.356079745914438
632.459899902344 0.357168552925055
998.728393554688 0.358280694182117
1379.77026367188 0.362660272292906
1324.0107421875 0.362668460049461
1036.5908203125 0.365317810859621
789.374389648438 0.3672976959762
1158.96472167969 0.369153754415925
664.382446289062 0.369270130008867
868.0439453125 0.371320507845342
933.990234375 0.373558960263263
896.858276367188 0.373979581196164
1309.51818847656 0.374595915055623
780.584106445312 0.376072408964492
822.439453125 0.377064253706143
711.5576171875 0.378077156339212
1123.22644042969 0.378238915621412
849.54833984375 0.378486067843436
1309.13330078125 0.378589550127376
999.690307617188 0.378831561888792
1192.71008300781 0.379539116821011
778.038757324219 0.379916404257302
1173.03930664062 0.380449040532517
962.050598144531 0.381500756576595
995.630432128906 0.381659707110205
534.230590820312 0.382290024551453
1352.28332519531 0.38255110257832
862.566650390625 0.383342002147551
1190.9716796875 0.383841896310311
1325.45178222656 0.384472712212628
947.660827636719 0.385052801182715
988.895263671875 0.385307673017928
670.620300292969 0.385415483994804
998.319702148438 0.385578264798919
943.667907714844 0.386435805357812
789.812072753906 0.387095374907881
901.1513671875 0.387253872071988
664.11669921875 0.387694214664583
1128.40905761719 0.387869721587552
944.856750488281 0.388109389038747
756.908325195312 0.388317155108403
921.109680175781 0.388325789082842
808.073547363281 0.388687983079153
1045.64416503906 0.388734163505665
972.980773925781 0.390387144802519
1312.75207519531 0.390669787482938
827.481323242188 0.391218325019459
1738.55517578125 0.392282307114942
1313.74987792969 0.392360464601711
1185.91064453125 0.392479481760044
1015.23065185547 0.392571700769382
423.573760986328 0.392797495262401
1146.29064941406 0.394700849101441
1072.62829589844 0.395242516664638
837.437683105469 0.395339918640514
717.332885742188 0.395485292755862
670.409057617188 0.39597486985101
1238.41845703125 0.396582382032189
717.541198730469 0.397554164195057
1197.55383300781 0.397983463803826
902.391662597656 0.398063493889828
902.049194335938 0.398651677733843
1151.2763671875 0.3990039655548
1113.45764160156 0.399446289190359
876.950256347656 0.399812238558833
1144.32299804688 0.400193787792088
990.126647949219 0.40086868541839
867.423583984375 0.401187197692108
743.150207519531 0.401944248561263
994.02099609375 0.402337750034678
1034.64978027344 0.402618612738089
1013.09832763672 0.403265870163727
1307.19091796875 0.403380259586764
929.085754394531 0.40383722532068
809.667602539062 0.404198303798522
944.023742675781 0.404658786241879
762.1416015625 0.406297812601401
1015.74401855469 0.406730491545352
909.114440917969 0.407227000415111
1341.61096191406 0.408131633167159
836.23193359375 0.408436658224592
823.487548828125 0.408552154678839
834.162475585938 0.409435038165965
1149.85754394531 0.410280954362132
895.441955566406 0.411800247342358
1005.05419921875 0.411935871468866
1010.54772949219 0.413414269827026
1033.95812988281 0.413487964853417
1132.14562988281 0.414958274024515
802.551940917969 0.415079952065596
789.895385742188 0.415207672587731
1094.02453613281 0.415627901485818
1001.75494384766 0.416318206561391
653.184509277344 0.416547693272377
826.096557617188 0.416595345868281
978.013122558594 0.41813383893534
1459.11962890625 0.418493293533291
851.547546386719 0.418519833932717
844.037719726562 0.41939958271813
1058.65551757812 0.421555244722789
1594.28149414062 0.42202334071404
694.340942382812 0.422334270528673
1183.13342285156 0.422978930413565
1118.57971191406 0.423069367426569
1370.80102539062 0.423444427220558
746.181213378906 0.423499984810361
1238.61853027344 0.423931272410016
1141.14099121094 0.424629885532125
768.284912109375 0.424871734119065
1003.10723876953 0.426555345926966
969.119445800781 0.426910270770645
842.427673339844 0.427210505824324
1032.53015136719 0.428766089773787
1573.05444335938 0.429013040241815
841.021484375 0.430021762346337
1264.21850585938 0.430076074144741
989.668151855469 0.43023383654478
824.287536621094 0.430762047420328
921.662841796875 0.430794611925732
754.080688476562 0.432436792352628
692.736267089844 0.433473044901594
631.536010742188 0.434046853312834
1204.76977539062 0.436529975528931
732.597717285156 0.436849430553977
1056.7431640625 0.436886875456173
1204.93627929688 0.438561406439709
1086.77685546875 0.44589313610702
992.588134765625 0.448685087551359
1041.38159179688 0.44875294433272
508.400512695312 0.449931967083077
739.782836914062 0.451512905167459
790.617858886719 0.467223527547085


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-007.dat <==
x  y
885.58203125 0.316699913161133
1023.13958740234 0.325610785310492
799.126403808594 0.328397619857665
1013.12908935547 0.329168040814943
946.339233398438 0.330815691824484
1156.64697265625 0.338610228176216
757.550354003906 0.345741777898308
635.822265625 0.346106411202542
1132.85144042969 0.34741075882694
688.117919921875 0.350031928420962
1078.72692871094 0.351382443589829
1054.82861328125 0.351723313736477
775.986022949219 0.353045447510726
1199.27209472656 0.354299882627018
1015.28533935547 0.355006248116477
929.692077636719 0.355807854666688
998.728393554688 0.355882725664841
698.959045410156 0.356263283071212
719.679077148438 0.356340908229627
1286.3447265625 0.356695424668589
632.459899902344 0.357312830747333
1011.28326416016 0.357976552908581
1379.77026367188 0.363862067433161
1324.0107421875 0.366722225974618
1036.5908203125 0.367846172208679
1158.96472167969 0.368788357927584
664.382446289062 0.369428797641188
789.374389648438 0.370502464978221
896.858276367188 0.372036685678363
1309.51818847656 0.374451809261485
1123.22644042969 0.374727531286945
933.990234375 0.375873037811368
822.439453125 0.376720983407083
868.0439453125 0.376738786272729
780.584106445312 0.376937068076613
1173.03930664062 0.37754894112911
849.54833984375 0.378637599641308
711.5576171875 0.380100876712565
1192.71008300781 0.380211366953736
962.050598144531 0.380638408097122
998.319702148438 0.380861712484562
534.230590820312 0.381237418379204
995.630432128906 0.381253910152765
1309.13330078125 0.381366324534567
778.038757324219 0.3813698039149
999.690307617188 0.381791127906241
988.895263671875 0.382126963977422
1352.28332519531 0.383326179134336
1325.45178222656 0.383412999364274
921.109680175781 0.384263825536089
670.620300292969 0.384921933295217
972.980773925781 0.386146818352699
943.667907714844 0.386514424498503
1128.40905761719 0.386637847175457
862.566650390625 0.386746573434611
664.11669921875 0.386989119556506
789.812072753906 0.387738227908661
944.856750488281 0.387754696072849
1190.9716796875 0.387962924924177
901.1513671875 0.387983134224819
1045.64416503906 0.388970061643276
1185.91064453125 0.389427606574966
947.660827636719 0.389868297466476
808.073547363281 0.390337679854619
756.908325195312 0.390968410979386
837.437683105469 0.39131883701466
1312.75207519531 0.391775266116007
902.049194335938 0.392925458889119
1238.41845703125 0.393507694266985
1313.74987792969 0.394205727075933
423.573760986328 0.3946766348891
1072.62829589844 0.394737222686863
1146.29064941406 0.395248605142477
670.409057617188 0.395530786490727
827.481323242188 0.395560357562617
1197.55383300781 0.395731081737794
717.541198730469 0.396014934017481
876.950256347656 0.396998818378568
1738.55517578125 0.397152825790811
717.332885742188 0.39790224418661
1151.2763671875 0.398939132061358
1015.23065185547 0.399663363660523
1013.09832763672 0.401091470130786
1113.45764160156 0.401260994591548
994.02099609375 0.401501112605659
743.150207519531 0.401911986677388
902.391662597656 0.401914459298981
1307.19091796875 0.402158407669845
867.423583984375 0.402405316780422
1144.32299804688 0.402839372800581
990.126647949219 0.403011552079275
944.023742675781 0.404156717106441
1034.64978027344 0.404633094785945
809.667602539062 0.40469908193131
929.085754394531 0.407102517602961
823.487548828125 0.407525501633657
1341.61096191406 0.407715822625477
1015.74401855469 0.408204386986284
1094.02453613281 0.408531551448714
834.162475585938 0.408673162539356
836.23193359375 0.409545952313543
909.114440917969 0.409764974425557
762.1416015625 0.409848267213663
1149.85754394531 0.41216336969304
895.441955566406 0.412731252853695
826.096557617188 0.41280536996682
1005.05419921875 0.413558824101004
768.284912109375 0.414034334998375
851.547546386719 0.414828941413773
1033.95812988281 0.415273356365114
789.895385742188 0.415360376297473
1010.54772949219 0.415447253928419
978.013122558594 0.415488270152511
1459.11962890625 0.416030185865139
1141.14099121094 0.416198882309189
802.551940917969 0.416251271983981
1132.14562988281 0.416561825633733
1001.75494384766 0.417356030632585
653.184509277344 0.417488138177342
844.037719726562 0.419695833645388
1594.28149414062 0.421041282181642
1183.13342285156 0.421307484203589
1370.80102539062 0.422044495753913
1118.57971191406 0.422467899282262
1238.61853027344 0.424178010358393
694.340942382812 0.42451059244926
746.181213378906 0.424542794622496
1058.65551757812 0.424849794275575
1573.05444335938 0.424883939254105
921.662841796875 0.426508568685486
842.427673339844 0.42661576766949
824.287536621094 0.427738869857136
989.668151855469 0.42865368002246
631.536010742188 0.428677288372354
1032.53015136719 0.430404204365949
1264.21850585938 0.430412582116565
969.119445800781 0.430625512978298
732.597717285156 0.431501856047653
754.080688476562 0.43157565939284
841.021484375 0.433706625587852
1003.10723876953 0.434071547088012
1204.76977539062 0.43462378639218
692.736267089844 0.435783021000315
1056.7431640625 0.438435898711943
1204.93627929688 0.438481209950361
992.588134765625 0.44301326311625
1086.77685546875 0.445585625162699
508.400512695312 0.448704044213469
1041.38159179688 0.448918268292372
739.782836914062 0.4600254127685
790.617858886719 0.463700824961244


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-008.dat <==
x  y
885.58203125 0.310604211151342
1013.12908935547 0.321540132970886
799.126403808594 0.327562892043704
1023.13958740234 0.327888598550733
946.339233398438 0.332656192825886
1156.64697265625 0.341300073298988
757.550354003906 0.342344139930513
1286.3447265625 0.343178340903649
635.822265625 0.345403663969517
1078.72692871094 0.345690937119875
688.117919921875 0.346561966713659
1011.28326416016 0.347871687828383
1132.85144042969 0.348686455615799
1015.28533935547 0.350137034597599
632.459899902344 0.351136926276849
1199.27209472656 0.351146336392587
698.959045410156 0.351497254965221
775.986022949219 0.353016920222828
1054.82861328125 0.353219148312651
719.679077148438 0.35371945508137
929.692077636719 0.357614266849088
1036.5908203125 0.358826451619894
1158.96472167969 0.360026235735069
1379.77026367188 0.361107079768205
998.728393554688 0.366423143189653
789.374389648438 0.368121268371571
756.908325195312 0.368722352714137
1324.0107421875 0.369623094815935
933.990234375 0.369903203947077
849.54833984375 0.370531249403137
1123.22644042969 0.370771441585124
962.050598144531 0.371492186627542
780.584106445312 0.371823247803048
664.382446289062 0.372161418357364
778.038757324219 0.37222515352146
1309.13330078125 0.37266517129269
921.109680175781 0.374302414124471
862.566650390625 0.374487070385557
808.073547363281 0.374582612086416
822.439453125 0.375259851823449
988.895263671875 0.375918964704248
896.858276367188 0.375982395199693
995.630432128906 0.376073172790815
1309.51818847656 0.376589458644364
711.5576171875 0.377325774868552
868.0439453125 0.378794070588916
1352.28332519531 0.3789968408829
999.690307617188 0.379022266290417
1190.9716796875 0.379243563805594
901.1513671875 0.379644248303125
1173.03930664062 0.379782639576708
1313.74987792969 0.3799840216499
534.230590820312 0.380192603484483
944.856750488281 0.380861851991419
943.667907714844 0.381230314171296
1045.64416503906 0.381255247384613
998.319702148438 0.38192529970944
664.11669921875 0.381934516317245
1192.71008300781 0.38241525410878
423.573760986328 0.382903127498663
1185.91064453125 0.383229693094014
670.620300292969 0.383402184190337
837.437683105469 0.384420149509985
1325.45178222656 0.384881468429641
670.409057617188 0.385622736958926
789.812072753906 0.385788786792902
1128.40905761719 0.385808656890971
947.660827636719 0.386118784936261
1312.75207519531 0.386232355002589
972.980773925781 0.387473544983383
1238.41845703125 0.389153195738532
1146.29064941406 0.390017011276592
1015.23065185547 0.390052188225063
1738.55517578125 0.390716584905761
1197.55383300781 0.391198471739889
743.150207519531 0.39203777540625
876.950256347656 0.393178728923738
1144.32299804688 0.394717564427845
827.481323242188 0.394742100408124
1113.45764160156 0.394772777166162
717.332885742188 0.394817157285574
1151.2763671875 0.39548988122075
1013.09832763672 0.398129179680993
902.049194335938 0.398183282121548
944.023742675781 0.399199514342029
909.114440917969 0.39947512564962
1034.64978027344 0.399973624969605
809.667602539062 0.400152216940335
717.541198730469 0.400672302450121
867.423583984375 0.400891042948623
1094.02453613281 0.401112252023999
902.391662597656 0.401618304367035
994.02099609375 0.402057080348386
1015.74401855469 0.402303468937908
1072.62829589844 0.402599476280326
1149.85754394531 0.403605425117906
990.126647949219 0.403892981184508
823.487548828125 0.404580164468068
1341.61096191406 0.404807453107236
1307.19091796875 0.405347449073992
836.23193359375 0.406674692865427
929.085754394531 0.406859548225261
1132.14562988281 0.407236008225138
1594.28149414062 0.407615852106197
834.162475585938 0.407961299625709
826.096557617188 0.408132336002927
694.340942382812 0.408966631559166
762.1416015625 0.40952019950714
1005.05419921875 0.409968736516067
895.441955566406 0.410418674540444
1010.54772949219 0.411172397792909
851.547546386719 0.411223057287521
1001.75494384766 0.411535147496585
1573.05444335938 0.412526935135623
1141.14099121094 0.412731143389984
802.551940917969 0.412805032183504
978.013122558594 0.413604292382962
789.895385742188 0.413969968423301
969.119445800781 0.414336879872725
653.184509277344 0.415397921139239
1459.11962890625 0.415523191758861
1238.61853027344 0.416090361260693
1033.95812988281 0.416807981581552
631.536010742188 0.417183237785468
844.037719726562 0.417870244933412
768.284912109375 0.417963684677703
1370.80102539062 0.419140213502212
746.181213378906 0.420001322066156
824.287536621094 0.420082545623325
1183.13342285156 0.422045136368888
1118.57971191406 0.4238574050777
1264.21850585938 0.423915010822287
754.080688476562 0.424014950180054
1058.65551757812 0.424518010666874
921.662841796875 0.425266731579257
732.597717285156 0.425876178603845
842.427673339844 0.426547248848747
1003.10723876953 0.427156510418688
1204.93627929688 0.428134865677838
1032.53015136719 0.428705476638444
1086.77685546875 0.429390373962834
989.668151855469 0.429604443431863
692.736267089844 0.432738031466436
1056.7431640625 0.432914836528386
841.021484375 0.434834277553061
1204.76977539062 0.434944728722283
992.588134765625 0.444432502287657
1041.38159179688 0.445483457006177
790.617858886719 0.446923929813792
739.782836914062 0.447360959456892
508.400512695312 0.456663388842223


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000.dat <==
x  y
6.27625506360208e+25 1
6.27625506360208e+25 1


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001.dat <==
x  y
193981664 0.843575687834969
193981664 0.862327639490022
193981664 0.863927353251816
193981664 0.866221137953252
193981664 0.869553137351034
193981664 0.87035767044914
193981664 0.873149426504195
193981664 0.873235846740138
193981664 0.87498321679699
193981664 0.876299848372018
193981664 0.879046569709495
193981664 0.88006144305256
193981664 0.880410445335424
193981664 0.881339071207006
193981664 0.881805234428166
193981664 0.883275155396443
193981664 0.883457139642153
193981664 0.886040211982453
193981664 0.886373134127618
193981664 0.888411062119927
193981664 0.88934465471994
193981664 0.890649730165848
193981664 0.892160385335178
193981664 0.894341036748686
193981664 0.894700517335603
193981664 0.895726268819569
193981664 0.896596709451486
193981664 0.898201894390952
193981664 0.89940734652221
193981664 0.900231577151005
193981664 0.90040793386836
193981664 0.900436413111174
193981664 0.901822096481296
193981664 0.902739155335081
193981664 0.903243988755825
193981664 0.903711121624189
193981664 0.905179588739567
193981664 0.90520353780143
193981664 0.90535499903725
193981664 0.906219714010041
193981664 0.906228103617986
193981664 0.906907435596621
193981664 0.907102481621637
193981664 0.90812816352862
193981664 0.908265872246675
193981664 0.909803545895066
193981664 0.909842327348022
193981664 0.910201512862911
193981664 0.910719302619643
193981664 0.91079330122755
193981664 0.91116862908749
193981664 0.911168671079881
193981664 0.911550567350992
193981664 0.911583135481681
193981664 0.911799854741516
193981664 0.911892178828762
193981664 0.912089451110027
193981664 0.91220063834566
193981664 0.91227161683483
193981664 0.912503888742275
193981664 0.912726545253849
193981664 0.913066923005999
193981664 0.913107423895687
193981664 0.913205704195611
193981664 0.913358597967139
193981664 0.913949035645851
193981664 0.913961543929723
193981664 0.91441579221883
193981664 0.914984315461041
193981664 0.915165148743451
193981664 0.915233294358056
193981664 0.915421365367425
193981664 0.916014892718881
193981664 0.916137941264341
193981664 0.916168213283443
193981664 0.916638785294492
193981664 0.916796612357445
193981664 0.916972323471864
193981664 0.917868439734667
193981664 0.91817876303832
193981664 0.91850137834852
193981664 0.919544951439653
193981664 0.919761499829146
193981664 0.920178880826472
193981664 0.920337021456919
193981664 0.920931350389199
193981664 0.921160644383435
193981664 0.921237493156451
193981664 0.922084674687895
193981664 0.923523343731561
193981664 0.92362674379994
193981664 0.924019879992643
193981664 0.924102818246041
193981664 0.924607351501116
193981664 0.924673290293117
193981664 0.924886321745257
193981664 0.925235300178811
193981664 0.925256688925243
193981664 0.926053383377768
193981664 0.926450492453877
193981664 0.926514635922797
193981664 0.927087066076468
193981664 0.927149903750692
193981664 0.927835177905039
193981664 0.927862018645382
193981664 0.928302730290639
193981664 0.92841684413367
193981664 0.928777445878233
193981664 0.928993778063132
193981664 0.929228041785786
193981664 0.929366760991715
193981664 0.9296276748186
193981664 0.929644673440327
193981664 0.929922916557296
193981664 0.930008985421093
193981664 0.930523593950212
193981664 0.930587729767153
193981664 0.930714435890481
193981664 0.930835831658926
193981664 0.930889205484843
193981664 0.931348687971776
193981664 0.931377611896958
193981664 0.931931337082185
193981664 0.932771178745774
193981664 0.933421012124378
193981664 0.933530222455197
193981664 0.933680432216696
193981664 0.934050539806943
193981664 0.934223594832952
193981664 0.936367764551365
193981664 0.936534148713852
193981664 0.936894104333894
193981664 0.936922476289889
193981664 0.93729362510773
193981664 0.937839683381569
193981664 0.938044438031305
193981664 0.939954657970456
193981664 0.940235198164237
193981664 0.940644053488684
193981664 0.940785119037249
193981664 0.941585495377348
193981664 0.941848739497252
193981664 0.943366892500203
193981664 0.943932440851403
193981664 0.943938468022957
193981664 0.944273558936893
193981664 0.944525887684399
193981664 0.945070995312704
193981664 0.947587703813745
193981664 0.949622920386604
193981664 0.954095471329597


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002.dat <==
x  y
6152981 0.577686766942659
6152981 0.599779100766821
6044117 0.602935726429859
6152981 0.603940101118115
7385302 0.604053819212615
6152981 0.610379976953676
6152981 0.618101999673803
6152981 0.618411351553857
6152981 0.621660572185162
6152981 0.622639929341112
6152981 0.624423607147586
6152981 0.62514469371642
6044117 0.628569192919689
7385302 0.631000817037854
6152981 0.635139367973533
6152981 0.63562049589934
6044117 0.636570610812169
6152981 0.636974315640682
6152981 0.637421720280881
6152981 0.637705478498466
6044117 0.639046608182893
6044117 0.639064503443402
6152981 0.639523606821128
6152981 0.639587250088416
6152981 0.639718628648664
6152981 0.639989042485129
6152981 0.640755034915599
6152981 0.641410859198305
6152981 0.642281596181489
6152981 0.642571468372442
6152981 0.64272616687955
7385302 0.644598814621588
7385302 0.645663531439515
6152981 0.645887749705405
7385302 0.647779897031015
6152981 0.647877809604853
6152981 0.649082036165402
6152981 0.650980535748617
7385302 0.650981228097712
6152981 0.651404533582909
6152981 0.651871393459174
6161236 0.652733997538964
6044117 0.652831464657215
6152981 0.653260437015637
6152981 0.654121291973591
6161236 0.654300249780106
6161236 0.654784182294376
6152981 0.657787101906659
6161236 0.658154085528599
6152981 0.659506559353842
6161236 0.660052688504655
6152981 0.660631934455123
7385302 0.660729436538426
6152981 0.660858987138738
6152981 0.661274119155863
6152981 0.661425618484568
6152981 0.662096533241389
7385302 0.662517089350984
6152981 0.663406421295804
6161236 0.663513048766919
6152981 0.663549421888199
6152981 0.663590959013654
6152981 0.663917994810366
6152981 0.664244031958089
6152981 0.664888402704787
6152981 0.664998991230765
7385302 0.665436660455366
6152981 0.665438532415155
6152981 0.665484905268218
7385302 0.666079757662803
6161236 0.666649386100134
6152981 0.666892168529625
6161236 0.667174653952355
7385302 0.667281576694299
6152981 0.667684652829985
6152981 0.667768722511854
6152981 0.667920248445645
6152981 0.668757564558091
6161236 0.669386901523343
6152981 0.669810762159553
6152981 0.670289668956174
7385302 0.670389534335709
6152981 0.670890693447859
6161236 0.671459410800836
7385302 0.672107484129101
6152981 0.672488429623122
6152981 0.673047765683671
6152981 0.673176846139566
7385302 0.674092350527171
6152981 0.674674755497508
6152981 0.674694447551853
6161236 0.67500456916358
6152981 0.675077133963158
6152981 0.675679346512892
6152981 0.67600036849061
6152981 0.676305901229604
6161236 0.676481599427527
6152981 0.676498203942802
6152981 0.676803272112134
7385302 0.676888957183107
7393557 0.676994801375324
6152981 0.677981940517519
6152981 0.678016065981184
6152981 0.678198982100969
6152981 0.678418030743238
6152981 0.678829229770332
6152981 0.679543437129281
6152981 0.679982296962721
6152981 0.680107387295682
6152981 0.680435419573205
6152981 0.680889443889582
6152981 0.680930049919954
6152981 0.68203784809509
6152981 0.682098685571566
6152981 0.682720131968533
6152981 0.682853991582247
6152981 0.68324106400961
6152981 0.683408398218368
6152981 0.683571072784977
6152981 0.684708648629772
6152981 0.685258615724571
6152981 0.685280111397697
6152981 0.686519391747024
6152981 0.686557883959434
6161236 0.687586879403248
6152981 0.688471000956489
6152981 0.688785936185344
7385302 0.689002279718996
7385302 0.689321600948203
7385302 0.689374296631971
6152981 0.690859359813761
6152981 0.69203012053602
7385302 0.692138718984412
6152981 0.692726233806958
6152981 0.693176609596996
6152981 0.693535787097902
6152981 0.693574686607153
7385302 0.693733039199638
6152981 0.694706976213028
6161236 0.695787606295603
6152981 0.695836884739717
6152981 0.696568265216157
6152981 0.696659133462364
7385302 0.696716879837523
6152981 0.69717640957373
6152981 0.697604821216725
6152981 0.698387463305115
6161236 0.69906815369989
7385302 0.699138676999607
6152981 0.699158158311726
6161236 0.6994407949959
6152981 0.699479095235544
6152981 0.699593015339465
6152981 0.703768042516224
6152981 0.704770422636643
6152981 0.705312621443638
6152981 0.705610513978457
6152981 0.706256835724491
7385302 0.706691216685853
6152981 0.706982833591875
6152981 0.707327422886777
7385302 0.707540713169122
6152981 0.708137897161575
7385302 0.710200143385592
7393557 0.710328236648668
6152981 0.711031698127323
6152981 0.712292656490121
6152981 0.712335053093632
6152981 0.712800069322335
6152981 0.712806230659738
6161236 0.713127066666081
6152981 0.716462727854226
6152981 0.717252826023982
6152981 0.7182893572841
6152981 0.719633121842936
6152981 0.720330630944387
6152981 0.722279486460514
6152981 0.7231036329276
6152981 0.723362881934168
7385302 0.723913816952158
6152981 0.724221903061057
6152981 0.726564062197842
6152981 0.73483084297216
7385302 0.736290335639394


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003.dat <==
x  y
5788021 0.332335504341304
5788021 0.350062899981503
5788021 0.351099197713304
5788021 0.367324063395051
5788021 0.369426944385746
5788021 0.370049007280141
5788021 0.371213255190013
5788021 0.375099739727994
5788021 0.379120958438874
5788021 0.380411498163452
5788021 0.381738145906976
5788021 0.382957561287018
5788021 0.390033605933693
5788021 0.399290282963474
5788021 0.400917749618105
5788021 0.402092970697303
5788021 0.403493568724837
5788021 0.406212064207676
5788021 0.40733695919316
5788021 0.410355074328847
5788021 0.410691655904237
5788021 0.410695015331819
5788021 0.410724528988044
5788021 0.412042781963273
5788021 0.412838676305247
5788021 0.412935594230009
5788021 0.412945905205032
5788021 0.41683067746862
5788021 0.417773717032029
5788021 0.418953095266427
5788021 0.419949302936214
5788021 0.420283463095972
5788021 0.424244751481945
5788021 0.425071425807558
5788021 0.427955178313771
5788021 0.428702565020273
5788021 0.429911327039985
5788021 0.43336042753256
5788021 0.433975771628143
5788021 0.434884940751769
5788021 0.436196355499216
5788021 0.43662559869314
5788021 0.437044398523663
5788021 0.437154638132089
5788021 0.437775929374456
5788021 0.439405256504136
5788021 0.439707726290608
5788021 0.442928872757521
5788021 0.443175829427407
5788021 0.443242427929143
5788021 0.443750943237443
5788021 0.44465393057382
5788021 0.445553419435075
5788021 0.44956749735084
5788021 0.449664758600374
5788021 0.455334312457723
5788021 0.455793153325326
5788021 0.45667028873547
5788021 0.457144721057684
5788021 0.457952359384844
5788021 0.458888444491769
5788021 0.463207561664753
5788021 0.464049717253754
5788021 0.468135617092201
5788021 0.469440246248246
5788021 0.469601484534678
5788021 0.471657321346269
5788021 0.473388055303781
5788021 0.477282566156963
5788021 0.48269912086979
5788021 0.483813618483504
5788021 0.484299240813535
5788021 0.486363971742224
5788021 0.487300893693572
5788021 0.490400721883016
5788021 0.491983781060306
5788021 0.492990317384162
5788021 0.495016159467361
5788021 0.501630019720259
5788021 0.502364281022091
5788021 0.508596145471884
5788021 0.514934528539493
5788021 0.515371023642451
5788021 0.519730053801345
5788021 0.526525179688906
5896885 0.527919443356615
5896885 0.532666945491062
5896885 0.537777397379852
5896885 0.563678250301661
5896885 0.575899339298142
5896885 0.576450344352683
5896885 0.581065488433295
5896885 0.582772071211655
5896885 0.583215184957111
5896885 0.584493894110972
5896885 0.584978645188767
5896885 0.58918606831413
5896885 0.591571281718418
5896885 0.592324913544406
5896885 0.593050967531207
5896885 0.598073503434342
5896885 0.598438022843436
5896885 0.603314699904992
5896885 0.60585938081647
5896885 0.608267886168373
5896885 0.609261063152304
5896885 0.609883139774516
5896885 0.610420766854292
5896885 0.613725871292998
5896885 0.614090646143731
5896885 0.616294023214509
5896885 0.616644946089718
5896885 0.616665773362926
5896885 0.617072688272823
5896885 0.61720032210217
5896885 0.617469663607171
5896885 0.618051229447368
5896885 0.618392923529447
5896885 0.61920351794317
5896885 0.619526070593573
5896885 0.619533695101665
5896885 0.619555044689408
5896885 0.622471537344822
5896885 0.623881465881504
5896885 0.624404654339659
5896885 0.624625098508689
5896885 0.625451867772669
5896885 0.626565836686378
5896885 0.627932458344291
5896885 0.628785787707136
5896885 0.629448647445433
5896885 0.629725772107552
5896885 0.630931930734806
5896885 0.6314609943819
5896885 0.632700959269457
5896885 0.633321190137732
5896885 0.633521577101412
5896885 0.633796709037107
5896885 0.635131449953634
5896885 0.635228024306819
5896885 0.636183092466634
5896885 0.636476788013116
5896885 0.636641138955338
5896885 0.636711255817275
5896885 0.637392793641572
5896885 0.637841125297662
5896885 0.638816408366327
5896885 0.639225102381022
5896885 0.63944603883165
5896885 0.639991155525654
5896885 0.640450122476652
5896885 0.640838634828395
5896885 0.640907198427161
5896885 0.64093320564613
5896885 0.642072116559572
5896885 0.642293096032762
5896885 0.642351262888962
5896885 0.642661289233929
5896885 0.642820918466538
5896885 0.643001559385137
5896885 0.643048303050937
5896885 0.643169933923558
5896885 0.644924369176896
5896885 0.645057297581074
5896885 0.646473622076078
5896885 0.646697436321819
5896885 0.646853553899468
5896885 0.646879307411726
5896885 0.648106963455346
5896885 0.648387895537665
5896885 0.648760777103824
5896885 0.64954857248642
5896885 0.649641363337375
5896885 0.650183530046101
5896885 0.650187940063114
5896885 0.650291709242711
5896885 0.651071135630636
5896885 0.652026374093445
5896885 0.652163645253066
5896885 0.652593439670705
5896885 0.652963033779154
5896885 0.652966291717347
5896885 0.653007000174705
5896885 0.653508218821322
5896885 0.653786630054126
5896885 0.65402359260786
5896885 0.654060314413615
5896885 0.655439006804842
5896885 0.655996474739083
5896885 0.656662228813596
5896885 0.656678653592746
5896885 0.65684889675032
5896885 0.656897035609505
5896885 0.657084877420694
5896885 0.657295475390536
5896885 0.65759475693917
5896885 0.657801741469473
5896885 0.658720315567191
5896885 0.658845982034401
5896885 0.659295586330146
5896885 0.660106045900978
5896885 0.661270526697812
5896885 0.662690018461176
5896885 0.663203554591134
5896885 0.664832518914991
5896885 0.664833771677795
5896885 0.664940519804328
5896885 0.666123840323957
5896885 0.666465231142458
5896885 0.666642608950816
5896885 0.666990808051783
5896885 0.667355995638071
5896885 0.668226173783161
5896885 0.668862246445261
5896885 0.669271675123192
5896885 0.669527176559427
5896885 0.670297688413971
5896885 0.670641719627569
5896885 0.671324149526208
5896885 0.671621305744273
5896885 0.672659823105434
5896885 0.674045608431505
5896885 0.674833973374388
5896885 0.6749572946973
5896885 0.675621385950463
5896885 0.676574202732215
5896885 0.677520938981528
5896885 0.677641312147504
5896885 0.682115548512144
5896885 0.684450492121989
5896885 0.686889492820616
5896885 0.689211707206517
5896885 0.702053677486698
5896885 0.703462564921253
5896885 0.707203950571337
5896885 0.716772476994609


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004.dat <==
x  y
6371060 0.579510510483988
6396017 0.57952569776898
7129270 0.590943869694884
7129270 0.602945417446686
6371060 0.635699158020976
6371060 0.638430198471988
6396017 0.639431076906422
6371060 0.643376956924793
6371060 0.65571287316805
6396017 0.655834583157432
7129270 0.656752344691332
7129270 0.656992417561739
6371060 0.660784578770113
6379315 0.660793075765886
6371060 0.661546751596672
6396017 0.662183390754812
6371060 0.662268592341603
6379315 0.662562358115141
6396017 0.663044582510298
7129270 0.663686921949333
6379315 0.664045069085762
7129270 0.664059735204911
6404272 0.66437391893959
6371060 0.664566002189631
7137589 0.666391578105648
7129270 0.668450305141558
7137589 0.668668251826129
6371060 0.668927175595634
6396017 0.669376711733774
6396017 0.669554286341579
6371060 0.669632332425631
6371060 0.669763304321401
6396017 0.669763460307326
6404272 0.671059823191783
7145844 0.671426276954878
6396017 0.671536439549605
7129270 0.673176046707075
7129270 0.673771228337248
6371060 0.674834898974397
7129270 0.681168457607448
6371060 0.682275427422288
6371060 0.683285938160886
6371060 0.685020596917515
6371060 0.685113602459044
6396017 0.685856253488176
6396017 0.68598283644262
6371060 0.686083429281661
6379315 0.690122926318369
6404272 0.690654051005971
6371060 0.691000377148079
7137525 0.692957156795084
7129270 0.693376146827569
7137589 0.693898923062812
7145844 0.693912850296995
6371060 0.699922725077516
6396017 0.702804383474225
6371060 0.703907751705316
6379315 0.70706548394893
6404272 0.707702953618743


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005.dat <==
x  y


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006.dat <==
x  y
5840756 0.352968889597521
5840756 0.355430879037893
5853043 0.355807854666688
5853043 0.356695424668589
5867473 0.357614266849088
5840756 0.358280694182117
5867473 0.366423143189653
5840756 0.3672976959762
5840756 0.369153754415925
5853043 0.370502464978221
5840756 0.371320507845342
5840756 0.374595915055623
5867473 0.376589458644364
5853043 0.376738786272729
5867473 0.378794070588916
5840756 0.383841896310311
5840756 0.385415483994804
5853043 0.386514424498503
5840756 0.387253872071988
5840756 0.387869721587552
5853043 0.387962924924177
5853043 0.387983134224819
5840756 0.388317155108403
5853043 0.390337679854619
5840756 0.390669787482938
5853043 0.390968410979386
5840756 0.391218325019459
5853043 0.391775266116007
5840756 0.392479481760044
5840756 0.392571700769382
5853043 0.395560357562617
5840756 0.39597486985101
5840756 0.399446289190359
5853043 0.399663363660523
5840756 0.399812238558833
5853043 0.401260994591548
5840756 0.402618612738089
5853043 0.404633094785945
5840756 0.411592565766732
5840756 0.414958274024515
5853043 0.416251271983981
5853043 0.416561825633733
5849011 0.418493293533291
5840756 0.418649729005732
5849011 0.41939958271813
5861298 0.419695833645388
5840756 0.421555244722789
5840756 0.42202334071404
5840756 0.422334270528673
5840756 0.423444427220558
5853043 0.42451059244926
5840756 0.424629885532125
5853043 0.424849794275575
5840756 0.426910270770645
5840756 0.429013040241815
5840756 0.429321436747926
5849011 0.430021762346337
5853043 0.430625512978298
5840756 0.430794611925732
5840756 0.432436792352628
5840756 0.433473044901594
5861298 0.433706625587852
5875728 0.434834277553061
5853043 0.435783021000315
5840756 0.436886875456173
5853043 0.438435898711943
5840756 0.438561406439709
5840756 0.449931967083077
5840756 0.451512905167459
5867473 0.456663388842223
5853043 0.4600254127685
5840756 0.467223527547085


==> generated/max-of-10-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007.dat <==
x  y
5473748 2.52013724429027e-17
5473748 2.60548214970371e-17
5475796 2.60548214970371e-17
5473748 2.60554033521083e-17
5473748 2.60658488412391e-17
5473748 2.69133048694404e-17
5473748 2.69144096360585e-17
5473748 2.69148358687566e-17
5475796 2.69148358687566e-17
5473748 2.69155537385218e-17
5473748 2.69168612650044e-17
5473748 2.69172587117119e-17
5473748 2.6917342166471e-17
5475796 2.6917342166471e-17
5473748 2.69176367568226e-17
5473748 2.69179483266342e-17
5475796 2.69179483266342e-17
5473748 2.69192038287227e-17
5473748 2.69229663986698e-17
5473748 2.69241361863838e-17
5473748 2.69271090378808e-17
5475796 2.69271090378808e-17
5473748 2.69275253541855e-17
5475796 2.69275253541855e-17
5473748 2.69299219430897e-17
5473748 2.69300465746022e-17
5475796 2.69300465746022e-17
5473748 2.69308758065699e-17
5473748 2.6933534386974e-17
5473748 2.69372694779617e-17
5475796 2.69372694779617e-17
5473748 2.69374048734809e-17
5473748 2.70887495558905e-17
5473748 2.77710131519455e-17
5475796 2.77710131519455e-17
5473748 2.77765691775885e-17
5473748 2.77778939516131e-17
5473748 2.77783013578266e-17
5473748 2.77788971665757e-17
5473748 2.77796321675786e-17
5473748 2.77807160669469e-17
5473748 2.77807620559375e-17
5473748 2.77809587314763e-17
5473748 2.77809609864365e-17
5473748 2.77810588440561e-17
5473748 2.77813270060369e-17
5475796 2.77813270060369e-17
5473748 2.77825698723884e-17
5473748 2.77827824787273e-17
5473748 2.77829371782104e-17
5475796 2.77829371782104e-17
5473748 2.77847043637357e-17
5473748 2.7784925105779e-17
5473748 2.77849256731107e-17
5473748 2.77849633424773e-17
5475796 2.77849633424773e-17
5473748 2.77850671653513e-17
5475796 2.77850671653513e-17
5473748 2.77854005023562e-17
5473748 2.77859641386539e-17
5473748 2.77867560804409e-17
5473748 2.77881484813654e-17
5475796 2.77881484813654e-17
5473748 2.77900786027007e-17
5473748 2.77923961046802e-17
5475796 2.77926567085252e-17
5473748 2.78000937831027e-17
5475796 2.78000937831027e-17
5473748 2.78124597835529e-17
5473748 2.78204820602185e-17
5473748 2.78625600460706e-17
5473748 2.79240121999228e-17
5475796 2.79240121999228e-17
5473748 2.81464930488723e-17
5473748 2.86385451429002e-17
5473748 2.86393407485467e-17
5473748 2.86396385572423e-17
5473748 2.86420796324627e-17
5475796 2.86420796324627e-17
5473748 2.86425221193053e-17
5473748 2.86428949709926e-17
5473748 2.86435249818729e-17
5473748 2.86437755369497e-17
5475796 2.86437755369497e-17
5473748 2.86440218588769e-17
5473748 2.86442721922982e-17
5475796 2.86445869643881e-17
5473748 2.86454048348618e-17
5473748 2.86458125918002e-17
5473748 2.86458725263457e-17
5473748 2.86460184009513e-17
5473748 2.86472009762823e-17
5473748 2.86483304164332e-17
5473748 2.86492493317752e-17
5473748 2.86494562023976e-17
5473748 2.86505412986813e-17
5473748 2.86511478799346e-17
5473748 2.86519808082128e-17
5473748 2.8653535611997e-17
5473748 2.86537117196581e-17
5473748 2.86549510492005e-17
5475796 2.86549510492005e-17
5473748 2.86573988452748e-17
5473748 2.86603137023054e-17
5473748 2.8660771598879e-17
5475796 2.8660771598879e-17
5473748 2.86608059411197e-17
5473748 2.86639202170861e-17
5473748 2.86650321429081e-17
5475796 2.86650321429081e-17
5473748 2.86709578576672e-17
5473748 2.86765379920765e-17
5473748 2.86833815428295e-17
5475796 2.86833815428295e-17
5473748 2.87092657004712e-17
5473748 2.95033193060278e-17
5473748 2.95037802924899e-17
5473748 2.95054954773638e-17
5473748 2.95064277796884e-17
5475796 2.95064277796884e-17
5473748 2.95066333631022e-17
5475796 2.95066333631022e-17
5473748 2.95066852430007e-17
5473748 2.95071940508783e-17
5475796 2.95071940508783e-17
5473748 2.95077775816906e-17
5473748 2.95085071246803e-17
5473748 2.95086092652335e-17
5473748 2.95091462891307e-17
5473748 2.95091830066676e-17
5473748 2.95092362467507e-17
5475796 2.95092362467507e-17
5473748 2.9509358354182e-17
5473748 2.95099570420836e-17
5473748 2.95101997573026e-17
5473748 2.95103040736252e-17
5473748 2.95103193710874e-17
5473748 2.95106999442567e-17
5473748 2.95107742749394e-17
5473748 2.9511512798286e-17
5473748 2.95121910026631e-17
5473748 2.95121988571227e-17
5473748 2.95124312326365e-17
5473748 2.95131355833283e-17
5473748 2.95132101390899e-17
5473748 2.95134846060439e-17
5473748 2.95135314729526e-17
5473748 2.95135722333147e-17
5473748 2.95137828661539e-17
5473748 2.95138577992558e-17
5473748 2.9514036743157e-17
5473748 2.95159631585258e-17
5473748 2.9516491062163e-17
5473748 2.95199924330552e-17
5473748 2.95207503050719e-17
5473748 2.95247527195435e-17
5473748 2.95264973125618e-17
5473748 2.95288186497014e-17
5473748 2.95371101391057e-17
5473748 2.95397513702568e-17
5473748 2.95441083434784e-17
5473748 3.03705926629696e-17
5473748 3.03709390917275e-17
5473748 3.03711341706216e-17
5473748 3.037143306711e-17
5473748 3.03714620519112e-17
5473748 3.03721886398258e-17
5473748 3.0373254765314e-17
5473748 3.03737408297418e-17
5473748 3.03743489037879e-17
5473748 3.03749475875681e-17
5473748 3.03756023240778e-17
5473748 3.03756196054886e-17
5473748 3.03781482303541e-17
5473748 3.03802005023442e-17
5475796 3.0381245731416e-17
5473748 3.03859259547357e-17
5475796 3.03890076669858e-17
5473748 3.03919886270427e-17
5473748 3.04513914380435e-17
5475796 3.04513914380435e-17
5473748 3.13322270147891e-17
5475796 3.13322270147891e-17
5475796 1.50805241539099e-11
5475796 2.27867171192771e-06
5475796 2.32441970470304e-06
5475796 4.74796532046766e-06
5475796 3.21213824038044e-05
5475796 5.40803284936538e-05
5475796 6.10829134188013e-05
5475796 6.89951556252417e-05
5475796 9.0984329194628e-05
5475796 9.1036768531986e-05
5475796 0.000269277831525601
5475796 0.000499461129191513
5475796 0.000731930308613911
5475796 0.00100051300945427
5475796 0.0011035921033397
5475796 0.00123977842692604
5475796 0.00131334378825325
5475796 0.00185050577628402
5475796 0.0019810708167269
5475796 0.00200096937576244
5475796 0.00204505752199401
5475796 0.00243395533296376
5475796 0.00244952364044252
5475796 0.00245222577426381
5475796 0.00298123033504004
5475796 0.00311557372092879
5475796 0.00315053900830332
5475796 0.00321901398019035
5475796 0.00325802306415663
5475796 0.00331192999941598
5475796 0.00366978835206744
5475796 0.00377901276027964
5475796 0.00393187001180723
5475796 0.00397158140789997
5475796 0.00414909621248251
5475796 0.00417139911129398
5475796 0.00420505375848067
5475796 0.00438076253129299
5475796 0.00480540882028834
5475796 0.00481464744839163
5475796 0.00500778460399633
5475796 0.0050899119122117
5475796 0.00519383821873704
5475796 0.00521760759982718
5475796 0.00535206632416482
5475796 0.00628252196431765
5475796 0.00658519966097808
5475796 0.00726452531371346
5475796 0.00774408013068784
5475796 0.00788807359335881
5475796 0.00839742407113202
5475796 0.00962635476455443
5475796 0.00967201674008898
5475796 0.0101322915152078
5475796 0.0101423810059732
5475796 0.010390381309357
5475796 0.0108644411747824
5475796 0.0117747901461436
5475796 0.0118543970898697
5475796 0.011874165550271
5475796 0.0120582485570428
5475796 0.0121576788146731
5475796 0.01268066356788
5475796 0.0136479220188746
5475796 0.0140234759339483
5475796 0.0147297348204514
5475796 0.015756194631567
5475796 0.0160807583718218
5475796 0.0167084539893275
5475796 0.0173213588993279
5475796 0.0174189255938071
5475796 0.0176427188327499
5475796 0.0176439755545025
5475796 0.0192828663613844
5475796 0.0196183225134964
5475796 0.0203531872205119
5475796 0.0208304986359516
5475796 0.0215689185795856
5475796 0.0222897550617758
5475796 0.0254537645006685
5475796 0.0270704603272413
5475796 0.0274304550481162
5475796 0.0280957141152063
5475796 0.0284567059123117
5475796 0.029698676512915
5475796 0.0304040286630845
5475796 0.0331784448596859
5475796 0.0348367846563403
5475796 0.0360073640438316
5475796 0.0373019453437554
5475796 0.0377493913571783
5475796 0.0383351789850498
5475796 0.0383887456955531
5475796 0.0384965475007174
5475796 0.0407273121412732
5475796 0.0407300356275354
5475796 0.0412645135596038
5475796 0.0425447712358642
5475796 0.043562322788065
5475796 0.0435979144810184
5475796 0.0439174967990314
5475796 0.044891330868849
5475796 0.0451753568321654
5475796 0.0456565341817142
5475796 0.0491198584088684
5475796 0.0500858659324954
5475796 0.0538927114997885
5475796 0.0541491072946532
5475796 0.0570983587595056
5475796 0.0598894299576826
5475796 0.0607799601616984
5475796 0.0646460954632472
5475796 0.0663318819359432
5475796 0.0690844183709946
5475796 0.0780615978367838
5475796 0.080210167368255
5475796 0.0829785939121249
5475796 0.0874208735031495
5475796 0.0931653092857541
5475796 0.111513446278398
5502513 0.112622567410707
5475796 0.115115707686837
5488083 0.115543484680464
5502513 0.115663796372704
5475796 0.119972223223089
5488083 0.120210153496144
5475796 0.132645411820904
5502513 0.135564296837275
5475796 0.147719826399178
5488083 0.151207377751528
5475796 0.158052184157681
5475796 0.164739731001164
5475796 0.166270228406366
5488083 0.168121325184442
5475796 0.16878753851923
5502513 0.1745272442159
5475796 0.181726553243141
5488083 0.182485299249526
5475796 0.182754568642984
5475796 0.18903876139822
5475796 0.190352018429392
5488083 0.191075300100967
5502513 0.192081150729728
5475796 0.193527905700138
5488083 0.193703001169499
5475796 0.194322722911996
5475796 0.194899327410086
5488083 0.195548233680943
5502513 0.196405628671644
5475796 0.199306138851116
5488083 0.200735116189989
5475796 0.200779663634407
5475796 0.200857370224682
5475796 0.201318552456293
5475796 0.201760398062565
5502513 0.201848694912964
5488083 0.202351796974218
5475796 0.202594375080226
5475796 0.203161955417213
5475796 0.203808635480673
5475796 0.205542234794725
5475796 0.206587957525008
5488083 0.207803882766207
5488083 0.208097289604146
5502513 0.208456832149629
5475796 0.210137520991985
5475796 0.211631581633408
5475796 0.216254255813366
5475796 0.216537381538258
5488083 0.217473879360681
5475796 0.218561149707347
5488083 0.218855532751549
5488083 0.220006097507054
5475796 0.220924064013393
5475796 0.222111019871165
5475796 0.222468876114648
5488083 0.223113356198905
5488083 0.223991641122398
5475796 0.22399574769539
5475796 0.225830154807131
5475796 0.226345087222836
5488083 0.226833183116659
5502513 0.226891088635892
5475796 0.227119281355673
5475796 0.227488856371866
5488083 0.228213776146251
5488083 0.228371273017029
5475796 0.230920814570953
5502513 0.231366138950428
5475796 0.231439639103337
5475796 0.23203102774798
5488083 0.232131134853636
5475796 0.235235434862064
5475796 0.236719312940814
5475796 0.237137966448466
5475796 0.237232695681881
5488083 0.237835400889623
5475796 0.238567314059143
5475796 0.238597456035035
5488083 0.23982461689409
5475796 0.240020874704476
5475796 0.240287216377039
5488083 0.240311145822118
5475796 0.241413299070492
5475796 0.242199749921956
5475796 0.242473066422204
5475796 0.242622352304763
5502513 0.242947166230151
5475796 0.242980603159757
5488083 0.245860937315337
5475796 0.246096455400363
5488083 0.246594831465843
5475796 0.246737836144139
5475796 0.247537721266624
5475796 0.247635817723989
5502513 0.248126875195501
5475796 0.250154303446399
5475796 0.250741940737078
5475796 0.251112709381628
5475796 0.251331798901538
5475796 0.251736341027229
5488083 0.252311784424587
5475796 0.252469039488313
5475796 0.253088299071653
5488083 0.253165362055297
5488083 0.253240864140716
5488083 0.253430985551788
5502513 0.254725111249018
5475796 0.255230855219927
5475796 0.25550881016705
5475796 0.255664062361583
5488083 0.255712208022588
5475796 0.25604350085551
5475796 0.256689173721722
5488083 0.257095796052586
5475796 0.258063355089946
5475796 0.258544444696738
5475796 0.259198727591435
5475796 0.259400796717289
5502513 0.259850059002754
5502513 0.259909454962749
5475796 0.261058667482847
5475796 0.261169089675875
5475796 0.261223055565751
5488083 0.261354010526069
5488083 0.262849205087999
5475796 0.263300255142873
5475796 0.263456977553325
5475796 0.263692144822965
5502513 0.264009274720217
5475796 0.264788317494554
5488083 0.264789609552961
5475796 0.266541161779042
5475796 0.268290695904001
5488083 0.268964492933434
5475796 0.26938568527775
5475796 0.269525932267694
5475796 0.269619908701188
5502513 0.271102879965041
5475796 0.271435444595321
5488083 0.271688775087705
5502513 0.273374657861675
5475796 0.273596233252011
5475796 0.273936465112237
5475796 0.274110760660166
5488083 0.274723256090799
5475796 0.274920985012938
5488083 0.275029359290212
5475796 0.275167283301606
5475796 0.275799865430668
5475796 0.276137801635755
5488083 0.276207355011541
5475796 0.276225189627373
5488083 0.276819361401043
5488083 0.277421475329763
5488083 0.278254805149533
5475796 0.278524287821639
5475796 0.27905647063731
5502513 0.279453805805683
5475796 0.280977556628428
5475796 0.281120612466908
5502513 0.281233681913117
5475796 0.281246902541993
5488083 0.281943333904604
5475796 0.282316052603059
5475796 0.282547809990239
5475796 0.282550439736642
5502513 0.283109633886907
5475796 0.283109795272407
5488083 0.283115597809581
5475796 0.283358177302849
5488083 0.284262482075444
5475796 0.28430533134733
5488083 0.284748605658673
5488083 0.286033551203205
5475796 0.28660004320622
5475796 0.286868031649165
5475796 0.287419684639394
5475796 0.288790993976666
5502513 0.288837124891459
5475796 0.289878391386717
5475796 0.290838690595091
5502513 0.291333886045535
5475796 0.292308426534894
5475796 0.29319683052955
5475796 0.293671042912876
5502513 0.293852514448704
5488083 0.294129714627752
5475796 0.294511927959863
5488083 0.294708624880091
5475796 0.295008533585742
5502513 0.296037279376718
5502513 0.29623975533567
5475796 0.296522758626034
5488083 0.296569677023702
5475796 0.297213439360542
5488083 0.297344038095567
5475796 0.297524104943965
5475796 0.297787406145114
5475796 0.298398055932902
5488083 0.298962207758234
5502513 0.299570311943395
5502513 0.301311112365009
5475796 0.301328367576319
5475796 0.303439387697027
5475796 0.303988523461628
5475796 0.304162943178635
5488083 0.306091663252067
5475796 0.306177143685571
5475796 0.30729696600864
5488083 0.307577615194589
5475796 0.307719392163143
5475796 0.307770601587121
5488083 0.310064833570847
5475796 0.311831550586814
5475796 0.31191351832817
5475796 0.312719977994891
5502513 0.312828510788661
5502513 0.31356384220341
5475796 0.314976504941347
5488083 0.316253659563417
5475796 0.318326469960302
5584660 0.318423535380195
5475796 0.318704377898089
5488083 0.319673344185954
5502513 0.321268718606313
5475796 0.321931232336318
5475796 0.322482623850191
5584660 0.325982889596881
5475796 0.326297208630321
5475796 0.326930665689987
5584660 0.327029772461626
5488083 0.327208390873674
5611377 0.327888598550733
5596947 0.328397619857665
5584660 0.329022886228979
5596947 0.329243298566318
5488083 0.33044396993423
5584660 0.330912661967129
5584660 0.331033924143836
5475796 0.331809001378052
5611377 0.332656192825886
5596947 0.333705275306869
5475796 0.334639105948844
5475796 0.335700784812634
5584660 0.336232631558882
5488083 0.3369482511344
5475796 0.337024740413039
5502513 0.337421445082419
5475796 0.339621073218625
5475796 0.339655269166467
5584660 0.339673202673175
5488083 0.339868235735655
5596947 0.340295023107812
5488083 0.340436909703512
5584660 0.341277703885867
5611377 0.341300073298988
5502513 0.34140428585916
5584660 0.341517299040569
5584660 0.341690683305209
5596947 0.342164991784095
5611377 0.342344139930513
5475796 0.343717183056037
5596947 0.344133898402947
5502513 0.344329182522413
5475796 0.3444786668906
5584660 0.346696123324771
5488083 0.347175270065275
5596947 0.34741075882694
5584660 0.347720732743366
5584660 0.34811900567217
5611377 0.348686455615799
5584660 0.35091254596681
5584660 0.35125133449303
5584660 0.351577955138376
5584660 0.353073157330232
5584660 0.353111597017017
5611377 0.353219148312651
5584660 0.353231390739446
5584660 0.353532340771278
5584660 0.353628561581792
5596947 0.354299882627018
5596947 0.354336171833875
5584660 0.354569356031565
5584660 0.356079745914438
5596947 0.356263283071212
5596947 0.356340908229627
5475796 0.356488471102392
5596947 0.357976552908581
5584660 0.358491376585685
5488083 0.358765776434579
5611377 0.360026235735069
5584660 0.36057855325849
5584660 0.362003398912808
5584660 0.362660272292906
5596947 0.363395030162806
5596947 0.363862067433161
5584660 0.363930275534499
5584660 0.364449733248736
5584660 0.365317810859621
5596947 0.365847998215192
5584660 0.366686748912573
5584660 0.36704502418574
5475796 0.367365174709682
5584660 0.367424773768254
5596947 0.367768791281739
5596947 0.367846172208679
5596947 0.367903864873936
5488083 0.368039349011104
5584660 0.368352208064006
5611377 0.368489505443006
5584660 0.369420147724735
5596947 0.370153812186698
5611377 0.371065329855801
5584660 0.373558960263263
5584660 0.373772174405671
5584660 0.3738553051931
5584660 0.373964139682456
5584660 0.373979581196164
5584660 0.374061303460874
5596947 0.374427917728807
5584660 0.374826401187623
5584660 0.375271652584737
5584660 0.375787968203769
5596947 0.375873037811368
5611377 0.375982395199693
5584660 0.376797002029072
5584660 0.377064253706143
5596947 0.377571315425233
5584660 0.378049489531279
5584660 0.378129767452614
5596947 0.37817269053087
5584660 0.378238915621412
5584660 0.380449040532517
5596947 0.380638408097122
5584660 0.381119355771173
5584660 0.381659707110205
5584660 0.382290024551453
5611377 0.38241525410878
5584660 0.38255110257832
5584660 0.383071835311589
5596947 0.383326179134336
5584660 0.383674483962478
5584660 0.38428981437102
5584660 0.384472712212628
5611377 0.384881468429641
5596947 0.384921933295217
5584660 0.38525977713583
5584660 0.385307673017928
5584660 0.386175551733774
5584660 0.386435805357812
5584660 0.387095374907881
5611377 0.38741149465272
5584660 0.387618391339866
5584660 0.387694214664583
5596947 0.387738227908661
5584660 0.388315281115555
5584660 0.388687983079153
5584660 0.388734163505665
5584660 0.388796841120451
5596947 0.388910091925149
5596947 0.388970061643276
5596947 0.389045979252735
5584660 0.389124542342297
5596947 0.389193204916503
5584660 0.38934413783246
5596947 0.389533895180345
5584660 0.389833146988764
5584660 0.389850394374425
5584660 0.389956752125946
5584660 0.390217285511813
5584660 0.390387144802519
5596947 0.391430985379679
5596947 0.392142134240184
5584660 0.392360464601711
5584660 0.392797495262401
5584660 0.393008396367533
5584660 0.393739634295665
5596947 0.394205727075933
5584660 0.394261477568669
5596947 0.3946766348891
5584660 0.394700849101441
5596947 0.395248605142477
5584660 0.395470086748349
5584660 0.395485292755862
5584660 0.397619080809342
5596947 0.39790224418661
5584660 0.398463248829343
5584660 0.3990039655548
5596947 0.399936256134548
5596947 0.400142316329878
5584660 0.400193787792088
5584660 0.40086868541839
5584660 0.401007684739968
5584660 0.401083571905083
5596947 0.401116645851819
5584660 0.401187197692108
5584660 0.401944248561263
5584660 0.401969051779733
5584660 0.402337750034678
5596947 0.402405316780422
5596947 0.402753543009953
5596947 0.402839372800581
5596947 0.403011552079275
5584660 0.40316411916901
5584660 0.403265870163727
5596947 0.403307426585404
5584660 0.403380259586764
5584660 0.40383722532068
5584660 0.404198303798522
5584660 0.404658786241879
5596947 0.40469908193131
5584660 0.405172810791651
5611377 0.405347449073992
5584660 0.405630224632883
5584660 0.406296341008653
5611377 0.406674692865427
5584660 0.406730491545352
5596947 0.407102517602961
5584660 0.407227000415111
5584660 0.408131633167159
5596947 0.408204386986284
5584660 0.408256872378253
5584660 0.408282785436891
5584660 0.408552154678839
5584660 0.409435038165965
5596947 0.409728700016973
5596947 0.409764974425557
5596947 0.410785595614238
5584660 0.411105470456069
5596947 0.411128028632235
5584660 0.411135700170177
5584660 0.411351300131467
5596947 0.411668724285677
5584660 0.411800247342358
5584660 0.411935871468866
5584660 0.412114331473385
5584660 0.412129833504764
5596947 0.412296927945232
5584660 0.412460441537748
5596947 0.412731252853695
5584660 0.412856605019766
5596947 0.413558824101004
5596947 0.414080138106819
5584660 0.414392774078901
5584660 0.414467383519258
5584660 0.415054135689558
5584660 0.415079952065596
5596947 0.41514295271782
5584660 0.415207672587731
5596947 0.415360376297473
5611377 0.415397921139239
5596947 0.415447253928419
5611377 0.416090361260693
5584660 0.416318206561391
5584660 0.416909016707807
5596947 0.417356030632585
5584660 0.417547616763913
5596947 0.417697479796576
5584660 0.41813383893534
5584660 0.418519833932717
5596947 0.418577775233925
5584660 0.419260326053749
5584660 0.419882556252964
5584660 0.420028033748023
5596947 0.4200629769761
5596947 0.420432132347984
5584660 0.420704049463602
5596947 0.421307484203589
5611377 0.422045136368888
5584660 0.422902500886133
5584660 0.423069367426569
5611377 0.4238574050777
5596947 0.425026922775648
5584660 0.425223740145136
5584660 0.426343319064687
5584660 0.427210505824324
5584660 0.427727850606634
5584660 0.430076074144741
5584660 0.43023383654478
5596947 0.430404204365949
5596947 0.430412582116565
5584660 0.436529975528931
5584660 0.436567640097332
5584660 0.436849430553977
5584660 0.444945541754624
5584660 0.44589313610702
5584660 0.44875294433272
5596947 0.448918268292372
5584660 0.449207964580862
5584660 0.450901605520666
5596947 0.452869230710179


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-000-adjusted-2.dat <==
x  y
6.43e+28 1


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-001-adjusted-2.dat <==
x  y
1540696512 0.85
1540696512 0.86
1540696512 0.87
1540696512 0.88
1540696512 0.89
1540696512 0.90
1540696512 0.91


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-002-adjusted-2.dat <==
x  y
22552213 0.29
22552213 0.42
22552213 0.43
22552213 0.45
22552213 0.46
22552213 0.47
22552213 0.48
22552213 0.49
22552213 0.50
22552213 0.51
22552213 0.52
22552213 0.53
22552213 0.54
22552213 0.55
22552213 0.56
22552213 0.57
22552213 0.58
22552213 0.59
22552213 0.60
22552213 0.61
22552213 0.62
22552213 0.63
22552213 0.64
22552213 0.65
22552213 0.66
22552213 0.69
22585108 0.33
22585108 0.34
22585108 0.35
22585108 0.36
22585108 0.37
22585108 0.38
22585108 0.39
22585108 0.40
22585108 0.41
22585108 0.42
22585108 0.43
22585108 0.44
22585108 0.45
22585108 0.46
22585108 0.47
22585108 0.48
22585108 0.49
22585108 0.50
22585108 0.51
22585108 0.52
22585108 0.53
22585108 0.54
22585108 0.55
22585108 0.56
22585108 0.57
22585108 0.58
22585108 0.59
22585108 0.60
22585108 0.61
22585108 0.63
22585108 5.43e-20
22991125 0.71
22991125 0.72
22991125 0.73
22991125 0.74
22991125 0.75
22991125 0.76
22991125 0.77
22991125 0.78
22991125 0.79
22991125 0.81
23024020 0.24
23024020 0.68
23024020 0.69
23024020 0.70
23024020 0.71
23024020 0.72
23024020 0.73
23024020 0.74
23024020 0.75
23024020 0.76
23024020 0.77
23024020 0.78
24626646 0.29
24626646 0.43
24626646 0.44
24626646 0.45
24626646 0.46
24626646 0.47
24626646 0.48
24626646 0.49
24626646 0.50
24626646 0.51
24626646 0.52
24626646 0.53
24626646 0.54
24626646 0.55
24626646 0.56
24626646 0.57
24626646 0.58
24626646 0.59
24626646 0.60
24626646 0.61
24626646 0.62
24626646 0.63
24626646 0.64
24626646 0.66
24626646 0.68
24659541 0.34
24659541 0.36
24659541 0.38
24659541 0.40
24659541 0.41
24659541 0.42
24659541 0.43
24659541 0.44
24659541 0.45
24659541 0.46
24659541 0.47
24659541 0.48
24659541 0.49
24659541 0.50
24659541 0.51
24659541 0.52
24659541 0.53
24659541 0.54
24659541 0.55
24659541 0.56
24659541 0.57
24659541 0.58
24659541 0.59
24659541 0.60
24659541 0.61
24659541 0.62
24659541 5.43e-20
25065558 0.69
25065558 0.70
25065558 0.71
25065558 0.72
25065558 0.73
25065558 0.74
25065558 0.75
25065558 0.76
25065558 0.77
25065558 0.78
25065558 0.79
25065558 0.80
25098453 0.24
25098453 0.68
25098453 0.69
25098453 0.70
25098453 0.71
25098453 0.72
25098453 0.73
25098453 0.74
25098453 0.75
25098453 0.76
25098453 0.77
25098453 0.78


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-003-adjusted-2.dat <==
x  y
22594420 0.31
22594420 0.41
22594420 0.42
22594420 0.45
22594420 0.46
22594420 0.47
22594420 0.48
22594420 0.49
22594420 0.50
22594420 0.51
22594420 0.52
22594420 0.53
22594420 0.54
22594420 0.55
22594420 0.56
22594420 0.57
22594420 0.58
22594420 0.59
22594420 0.60
22594420 0.61
22594420 0.62
22594420 0.63
22594420 0.64
22594420 0.67
22627315 0.33
22627315 0.36
22627315 0.37
22627315 0.38
22627315 0.39
22627315 0.40
22627315 0.41
22627315 0.42
22627315 0.43
22627315 0.44
22627315 0.45
22627315 0.46
22627315 0.47
22627315 0.48
22627315 0.49
22627315 0.50
22627315 0.51
22627315 0.52
22627315 0.53
22627315 0.54
22627315 0.55
22627315 0.56
22627315 0.57
22627315 0.58
22627315 0.59
22627315 0.60
22627315 0.61
22627315 5.43e-20
22644337 0.31
22644337 0.41
22644337 0.42
22644337 0.45
22644337 0.46
22644337 0.47
22644337 0.48
22644337 0.49
22644337 0.50
22644337 0.51
22644337 0.52
22644337 0.53
22644337 0.54
22644337 0.55
22644337 0.56
22644337 0.57
22644337 0.58
22644337 0.59
22644337 0.60
22644337 0.61
22644337 0.62
22644337 0.63
22644337 0.64
22644337 0.65
22644337 0.67
22677232 0.33
22677232 0.36
22677232 0.37
22677232 0.38
22677232 0.39
22677232 0.40
22677232 0.41
22677232 0.42
22677232 0.43
22677232 0.44
22677232 0.45
22677232 0.46
22677232 0.47
22677232 0.48
22677232 0.49
22677232 0.50
22677232 0.51
22677232 0.52
22677232 0.53
22677232 0.54
22677232 0.55
22677232 0.56
22677232 0.57
22677232 0.58
22677232 0.59
22677232 0.60
22677232 0.61
22677232 5.43e-20
23033332 0.69
23033332 0.70
23033332 0.71
23033332 0.72
23033332 0.73
23033332 0.74
23033332 0.75
23033332 0.76
23033332 0.77
23033332 0.78
23066227 0.23
23066227 0.66
23066227 0.67
23066227 0.68
23066227 0.69
23066227 0.70
23066227 0.71
23066227 0.72
23066227 0.73
23066227 0.74
23066227 0.75
23066227 0.76
23083249 0.69
23083249 0.70
23083249 0.71
23083249 0.72
23083249 0.73
23083249 0.74
23083249 0.75
23083249 0.76
23083249 0.77
23083249 0.78
23116144 0.23
23116144 0.66
23116144 0.67
23116144 0.68
23116144 0.69
23116144 0.70
23116144 0.71
23116144 0.72
23116144 0.73
23116144 0.74
23116144 0.75
23116144 0.76
23582134 0.32
23582134 0.40
23582134 0.43
23582134 0.45
23582134 0.46
23582134 0.47
23582134 0.48
23582134 0.49
23582134 0.50
23582134 0.51
23582134 0.52
23582134 0.53
23582134 0.54
23582134 0.55
23582134 0.56
23582134 0.57
23582134 0.58
23582134 0.59
23582134 0.60
23582134 0.61
23582134 0.62
23582134 0.63
23582134 0.64
23582134 0.66
23598773 0.32
23598773 0.40
23598773 0.43
23598773 0.45
23598773 0.46
23598773 0.47
23598773 0.48
23598773 0.49
23598773 0.50
23598773 0.51
23598773 0.52
23598773 0.53
23598773 0.54
23598773 0.55
23598773 0.56
23598773 0.57
23598773 0.58
23598773 0.59
23598773 0.60
23598773 0.61
23598773 0.62
23598773 0.63
23598773 0.64
23598773 0.66
23615029 0.32
23615029 0.34
23615029 0.35
23615029 0.36
23615029 0.37
23615029 0.38
23615029 0.39
23615029 0.40
23615029 0.41
23615029 0.42
23615029 0.43
23615029 0.44
23615029 0.45
23615029 0.46
23615029 0.47
23615029 0.48
23615029 0.49
23615029 0.50
23615029 0.51
23615029 0.52
23615029 0.53
23615029 0.54
23615029 0.55
23615029 0.56
23615029 0.57
23615029 0.58
23615029 0.59
23615029 0.60
23615029 5.43e-20
23631668 0.32
23631668 0.35
23631668 0.36
23631668 0.37
23631668 0.38
23631668 0.39
23631668 0.40
23631668 0.41
23631668 0.42
23631668 0.43
23631668 0.44
23631668 0.45
23631668 0.46
23631668 0.47
23631668 0.48
23631668 0.49
23631668 0.50
23631668 0.51
23631668 0.52
23631668 0.53
23631668 0.54
23631668 0.55
23631668 0.56
23631668 0.57
23631668 0.58
23631668 0.59
23631668 0.60
23631668 5.43e-20
24021046 0.68
24021046 0.69
24021046 0.70
24021046 0.71
24021046 0.72
24021046 0.73
24021046 0.74
24021046 0.75
24021046 0.76
24021046 0.77
24021046 0.78
24037685 0.68
24037685 0.69
24037685 0.70
24037685 0.71
24037685 0.72
24037685 0.73
24037685 0.74
24037685 0.75
24037685 0.76
24037685 0.77
24037685 0.78
24053941 0.23
24053941 0.65
24053941 0.67
24053941 0.68
24053941 0.69
24053941 0.70
24053941 0.71
24053941 0.72
24053941 0.73
24053941 0.74
24053941 0.75
24070580 0.23
24070580 0.65
24070580 0.66
24070580 0.67
24070580 0.68
24070580 0.69
24070580 0.70
24070580 0.71
24070580 0.72
24070580 0.73
24070580 0.74
24070580 0.75
25572951 0.30
25572951 0.33
25572951 0.36
25572951 0.37
25572951 0.38
25572951 0.39
25572951 0.40
25572951 0.41
25572951 0.42
25572951 0.43
25572951 0.44
25572951 0.45
25572951 0.46
25572951 0.47
25572951 0.48
25572951 0.49
25572951 0.50
25572951 0.51
25572951 0.52
25572951 0.53
25572951 0.54
25572951 0.55
25572951 0.56
25572951 0.57
25605846 0.25
25605846 0.27
25605846 0.28
25605846 0.29
25605846 0.30
25605846 0.31
25605846 0.32
25605846 0.33
25605846 0.34
25605846 0.35
25605846 0.36
25605846 0.37
25605846 0.38
25605846 0.39
25605846 0.40
25605846 0.41
25605846 0.42
25605846 0.43
25605846 0.44
25605846 0.45
25605846 0.46
25605846 0.47
25605846 0.48
25605846 0.49
25605846 0.50
25605846 0.52
25605846 0.53
25605846 5.43e-20
26011863 0.55
26011863 0.56
26011863 0.57
26011863 0.58
26011863 0.59
26011863 0.60
26011863 0.61
26011863 0.62
26011863 0.63
26011863 0.64
26011863 0.65
26011863 0.66
26011863 0.67
26011863 0.68
26011863 0.70
26044758 0.21
26044758 0.54
26044758 0.55
26044758 0.56
26044758 0.57
26044758 0.58
26044758 0.59
26044758 0.60
26044758 0.61
26044758 0.62
26044758 0.63
26044758 0.64
26044758 0.65
26044758 0.66


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-004-adjusted-2.dat <==
x  y
21487093 4.87e-20
21487093 4.92e-20
21487093 4.93e-20
21487093 5.00e-20
21487093 5.09e-20
21487093 5.17e-20
21487093 5.18e-20
21487093 5.19e-20
21487093 5.20e-20
21487093 5.25e-20
21487093 5.26e-20
21487093 5.30e-20
21487093 5.34e-20
21487093 5.35e-20
21487093 5.37e-20
21487093 5.42e-20
21487093 5.43e-20
21487093 5.44e-20
21487093 5.45e-20
21487093 5.47e-20
21487093 5.48e-20
21487093 5.51e-20
21487093 5.52e-20
21487093 5.53e-20
21487093 5.59e-20
21487093 5.60e-20
21487093 5.68e-20
21491189 0.00
21491189 0.03
21491189 0.06
21491189 0.07
21491189 0.08
21491189 0.11
21491189 0.13
21491189 0.14
21491189 0.15
21491189 0.16
21491189 0.17
21491189 0.18
21491189 0.19
21491189 0.20
21491189 0.21
21491189 0.22
21491189 0.23
21491189 0.24
21491189 0.25
21491189 0.26
21491189 0.27
21491189 0.28
21491189 0.29
21491189 0.30
21491189 0.31
21491189 0.32
21491189 0.33
21491189 0.34
21491189 0.35
21491189 0.36
21491189 0.37
21491189 0.38
21491189 0.39
21491189 0.40
21491189 0.41
21491189 0.42
21491189 0.45
21926005 4.87e-20
21926005 4.92e-20
21926005 4.93e-20
21926005 5.00e-20
21926005 5.09e-20
21926005 5.17e-20
21926005 5.18e-20
21926005 5.19e-20
21926005 5.20e-20
21926005 5.25e-20
21926005 5.26e-20
21926005 5.30e-20
21926005 5.34e-20
21926005 5.35e-20
21926005 5.37e-20
21926005 5.42e-20
21926005 5.43e-20
21926005 5.44e-20
21926005 5.45e-20
21926005 5.47e-20
21926005 5.48e-20
21926005 5.51e-20
21926005 5.52e-20
21926005 5.53e-20
21926005 5.59e-20
21926005 5.60e-20
21926005 5.68e-20
21930101 0.45
21930101 0.46
21930101 0.47
21930101 0.48
21930101 0.49
21930101 0.50
21930101 0.51
21930101 0.52
21930101 0.53
21930101 0.54
21930101 0.55
21930101 0.56
21930101 0.57
21930101 0.58
21930101 0.59
21930101 0.60
21930101 0.61
21930101 0.62
21930101 0.63
21930101 0.64
21930101 0.65
21930101 0.66
21930101 0.69
23561526 4.87e-20
23561526 4.92e-20
23561526 4.93e-20
23561526 5.00e-20
23561526 5.09e-20
23561526 5.17e-20
23561526 5.18e-20
23561526 5.19e-20
23561526 5.20e-20
23561526 5.25e-20
23561526 5.26e-20
23561526 5.30e-20
23561526 5.34e-20
23561526 5.35e-20
23561526 5.37e-20
23561526 5.42e-20
23561526 5.43e-20
23561526 5.44e-20
23561526 5.45e-20
23561526 5.47e-20
23561526 5.48e-20
23561526 5.51e-20
23561526 5.52e-20
23561526 5.53e-20
23561526 5.59e-20
23561526 5.60e-20
23561526 5.68e-20
23565622 0.00
23565622 0.02
23565622 0.05
23565622 0.07
23565622 0.10
23565622 0.11
23565622 0.12
23565622 0.13
23565622 0.14
23565622 0.15
23565622 0.16
23565622 0.17
23565622 0.18
23565622 0.19
23565622 0.20
23565622 0.21
23565622 0.22
23565622 0.23
23565622 0.24
23565622 0.25
23565622 0.26
23565622 0.27
23565622 0.28
23565622 0.29
23565622 0.30
23565622 0.31
23565622 0.32
23565622 0.33
23565622 0.34
23565622 0.35
23565622 0.36
23565622 0.37
23565622 0.38
23565622 0.39
23565622 0.40
23565622 0.41
23565622 0.42
23565622 0.45
24000438 4.87e-20
24000438 4.92e-20
24000438 4.93e-20
24000438 5.00e-20
24000438 5.09e-20
24000438 5.17e-20
24000438 5.18e-20
24000438 5.19e-20
24000438 5.20e-20
24000438 5.25e-20
24000438 5.26e-20
24000438 5.30e-20
24000438 5.34e-20
24000438 5.35e-20
24000438 5.37e-20
24000438 5.42e-20
24000438 5.43e-20
24000438 5.44e-20
24000438 5.45e-20
24000438 5.47e-20
24000438 5.48e-20
24000438 5.51e-20
24000438 5.52e-20
24000438 5.53e-20
24000438 5.59e-20
24000438 5.60e-20
24000438 5.68e-20
24004534 0.46
24004534 0.47
24004534 0.49
24004534 0.50
24004534 0.51
24004534 0.52
24004534 0.53
24004534 0.54
24004534 0.55
24004534 0.56
24004534 0.57
24004534 0.58
24004534 0.59
24004534 0.60
24004534 0.61
24004534 0.62
24004534 0.63
24004534 0.64
24004534 0.65
24004534 0.66
24004534 0.68


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-005-adjusted-2.dat <==
x  y
21529300 4.87e-20
21529300 4.92e-20
21529300 4.93e-20
21529300 5.00e-20
21529300 5.09e-20
21529300 5.17e-20
21529300 5.18e-20
21529300 5.19e-20
21529300 5.20e-20
21529300 5.25e-20
21529300 5.26e-20
21529300 5.30e-20
21529300 5.34e-20
21529300 5.35e-20
21529300 5.37e-20
21529300 5.42e-20
21529300 5.43e-20
21529300 5.44e-20
21529300 5.45e-20
21529300 5.47e-20
21529300 5.48e-20
21529300 5.51e-20
21529300 5.52e-20
21529300 5.53e-20
21529300 5.59e-20
21529300 5.60e-20
21529300 5.68e-20
21533396 0.00
21533396 0.01
21533396 0.05
21533396 0.07
21533396 0.09
21533396 0.10
21533396 0.11
21533396 0.12
21533396 0.13
21533396 0.14
21533396 0.15
21533396 0.16
21533396 0.17
21533396 0.18
21533396 0.19
21533396 0.20
21533396 0.21
21533396 0.22
21533396 0.23
21533396 0.24
21533396 0.25
21533396 0.26
21533396 0.27
21533396 0.28
21533396 0.29
21533396 0.30
21533396 0.31
21533396 0.32
21533396 0.33
21533396 0.34
21533396 0.35
21533396 0.36
21533396 0.37
21533396 0.38
21533396 0.39
21533396 0.40
21533396 0.41
21533396 0.44
21579217 4.87e-20
21579217 4.92e-20
21579217 4.93e-20
21579217 5.00e-20
21579217 5.09e-20
21579217 5.17e-20
21579217 5.18e-20
21579217 5.19e-20
21579217 5.20e-20
21579217 5.25e-20
21579217 5.26e-20
21579217 5.30e-20
21579217 5.34e-20
21579217 5.35e-20
21579217 5.37e-20
21579217 5.42e-20
21579217 5.43e-20
21579217 5.44e-20
21579217 5.45e-20
21579217 5.47e-20
21579217 5.48e-20
21579217 5.51e-20
21579217 5.52e-20
21579217 5.53e-20
21579217 5.59e-20
21579217 5.60e-20
21579217 5.68e-20
21583313 0.00
21583313 0.01
21583313 0.05
21583313 0.07
21583313 0.08
21583313 0.09
21583313 0.10
21583313 0.11
21583313 0.12
21583313 0.13
21583313 0.14
21583313 0.15
21583313 0.16
21583313 0.17
21583313 0.18
21583313 0.19
21583313 0.20
21583313 0.21
21583313 0.22
21583313 0.23
21583313 0.24
21583313 0.25
21583313 0.26
21583313 0.27
21583313 0.28
21583313 0.29
21583313 0.30
21583313 0.31
21583313 0.32
21583313 0.33
21583313 0.34
21583313 0.35
21583313 0.36
21583313 0.37
21583313 0.38
21583313 0.39
21583313 0.40
21583313 0.41
21583313 0.44
21968212 4.87e-20
21968212 4.92e-20
21968212 4.93e-20
21968212 5.00e-20
21968212 5.09e-20
21968212 5.17e-20
21968212 5.18e-20
21968212 5.19e-20
21968212 5.20e-20
21968212 5.25e-20
21968212 5.26e-20
21968212 5.30e-20
21968212 5.34e-20
21968212 5.35e-20
21968212 5.37e-20
21968212 5.42e-20
21968212 5.43e-20
21968212 5.44e-20
21968212 5.45e-20
21968212 5.47e-20
21968212 5.48e-20
21968212 5.51e-20
21968212 5.52e-20
21968212 5.53e-20
21968212 5.59e-20
21968212 5.60e-20
21968212 5.68e-20
21972308 0.46
21972308 0.47
21972308 0.49
21972308 0.50
21972308 0.51
21972308 0.52
21972308 0.53
21972308 0.54
21972308 0.55
21972308 0.56
21972308 0.57
21972308 0.58
21972308 0.59
21972308 0.60
21972308 0.61
21972308 0.62
21972308 0.63
21972308 0.64
21972308 0.66
21972308 0.67
22018129 4.87e-20
22018129 4.92e-20
22018129 4.93e-20
22018129 5.00e-20
22018129 5.09e-20
22018129 5.17e-20
22018129 5.18e-20
22018129 5.19e-20
22018129 5.20e-20
22018129 5.25e-20
22018129 5.26e-20
22018129 5.30e-20
22018129 5.34e-20
22018129 5.35e-20
22018129 5.37e-20
22018129 5.42e-20
22018129 5.43e-20
22018129 5.44e-20
22018129 5.45e-20
22018129 5.47e-20
22018129 5.48e-20
22018129 5.51e-20
22018129 5.52e-20
22018129 5.53e-20
22018129 5.59e-20
22018129 5.60e-20
22018129 5.68e-20
22022225 0.46
22022225 0.47
22022225 0.49
22022225 0.50
22022225 0.51
22022225 0.52
22022225 0.53
22022225 0.54
22022225 0.55
22022225 0.56
22022225 0.57
22022225 0.58
22022225 0.59
22022225 0.60
22022225 0.61
22022225 0.62
22022225 0.63
22022225 0.64
22022225 0.65
22022225 0.66
22022225 0.67
22517014 4.87e-20
22517014 4.92e-20
22517014 4.93e-20
22517014 5.00e-20
22517014 5.09e-20
22517014 5.17e-20
22517014 5.18e-20
22517014 5.19e-20
22517014 5.20e-20
22517014 5.25e-20
22517014 5.26e-20
22517014 5.30e-20
22517014 5.34e-20
22517014 5.35e-20
22517014 5.37e-20
22517014 5.42e-20
22517014 5.43e-20
22517014 5.44e-20
22517014 5.45e-20
22517014 5.47e-20
22517014 5.48e-20
22517014 5.51e-20
22517014 5.52e-20
22517014 5.53e-20
22517014 5.59e-20
22517014 5.60e-20
22517014 5.68e-20
22521110 0.00
22521110 0.01
22521110 0.05
22521110 0.08
22521110 0.09
22521110 0.10
22521110 0.11
22521110 0.12
22521110 0.13
22521110 0.14
22521110 0.15
22521110 0.16
22521110 0.17
22521110 0.18
22521110 0.19
22521110 0.20
22521110 0.21
22521110 0.22
22521110 0.23
22521110 0.24
22521110 0.25
22521110 0.26
22521110 0.27
22521110 0.28
22521110 0.29
22521110 0.30
22521110 0.31
22521110 0.32
22521110 0.33
22521110 0.34
22521110 0.35
22521110 0.36
22521110 0.37
22521110 0.38
22521110 0.39
22521110 0.40
22521110 0.41
22521110 0.44
22533653 4.87e-20
22533653 4.92e-20
22533653 4.93e-20
22533653 5.00e-20
22533653 5.09e-20
22533653 5.17e-20
22533653 5.18e-20
22533653 5.19e-20
22533653 5.20e-20
22533653 5.25e-20
22533653 5.26e-20
22533653 5.30e-20
22533653 5.34e-20
22533653 5.35e-20
22533653 5.37e-20
22533653 5.42e-20
22533653 5.43e-20
22533653 5.44e-20
22533653 5.45e-20
22533653 5.47e-20
22533653 5.48e-20
22533653 5.51e-20
22533653 5.52e-20
22533653 5.53e-20
22533653 5.59e-20
22533653 5.60e-20
22533653 5.68e-20
22537749 0.00
22537749 0.01
22537749 0.05
22537749 0.08
22537749 0.09
22537749 0.10
22537749 0.12
22537749 0.13
22537749 0.14
22537749 0.15
22537749 0.16
22537749 0.17
22537749 0.18
22537749 0.19
22537749 0.20
22537749 0.21
22537749 0.22
22537749 0.23
22537749 0.24
22537749 0.25
22537749 0.26
22537749 0.27
22537749 0.28
22537749 0.29
22537749 0.30
22537749 0.31
22537749 0.32
22537749 0.33
22537749 0.34
22537749 0.35
22537749 0.36
22537749 0.37
22537749 0.38
22537749 0.39
22537749 0.40
22537749 0.41
22537749 0.44
22955926 4.87e-20
22955926 4.92e-20
22955926 4.93e-20
22955926 5.00e-20
22955926 5.09e-20
22955926 5.17e-20
22955926 5.18e-20
22955926 5.19e-20
22955926 5.20e-20
22955926 5.25e-20
22955926 5.26e-20
22955926 5.30e-20
22955926 5.34e-20
22955926 5.35e-20
22955926 5.37e-20
22955926 5.42e-20
22955926 5.43e-20
22955926 5.44e-20
22955926 5.45e-20
22955926 5.47e-20
22955926 5.48e-20
22955926 5.51e-20
22955926 5.52e-20
22955926 5.53e-20
22955926 5.59e-20
22955926 5.60e-20
22955926 5.68e-20
22960022 0.45
22960022 0.46
22960022 0.47
22960022 0.48
22960022 0.50
22960022 0.51
22960022 0.52
22960022 0.53
22960022 0.54
22960022 0.55
22960022 0.56
22960022 0.57
22960022 0.58
22960022 0.59
22960022 0.60
22960022 0.61
22960022 0.62
22960022 0.63
22960022 0.64
22960022 0.65
22960022 0.67
22972565 4.87e-20
22972565 4.92e-20
22972565 4.93e-20
22972565 5.00e-20
22972565 5.09e-20
22972565 5.17e-20
22972565 5.18e-20
22972565 5.19e-20
22972565 5.20e-20
22972565 5.25e-20
22972565 5.26e-20
22972565 5.30e-20
22972565 5.34e-20
22972565 5.35e-20
22972565 5.37e-20
22972565 5.42e-20
22972565 5.43e-20
22972565 5.44e-20
22972565 5.45e-20
22972565 5.47e-20
22972565 5.48e-20
22972565 5.51e-20
22972565 5.52e-20
22972565 5.53e-20
22972565 5.59e-20
22972565 5.60e-20
22972565 5.68e-20
22976661 0.45
22976661 0.46
22976661 0.47
22976661 0.48
22976661 0.49
22976661 0.50
22976661 0.51
22976661 0.52
22976661 0.53
22976661 0.54
22976661 0.55
22976661 0.56
22976661 0.57
22976661 0.58
22976661 0.59
22976661 0.60
22976661 0.61
22976661 0.62
22976661 0.63
22976661 0.64
22976661 0.65
22976661 0.67
24507831 4.87e-20
24507831 4.92e-20
24507831 4.93e-20
24507831 5.00e-20
24507831 5.09e-20
24507831 5.17e-20
24507831 5.18e-20
24507831 5.19e-20
24507831 5.20e-20
24507831 5.25e-20
24507831 5.26e-20
24507831 5.30e-20
24507831 5.34e-20
24507831 5.35e-20
24507831 5.37e-20
24507831 5.42e-20
24507831 5.43e-20
24507831 5.44e-20
24507831 5.45e-20
24507831 5.47e-20
24507831 5.48e-20
24507831 5.51e-20
24507831 5.52e-20
24507831 5.53e-20
24507831 5.59e-20
24507831 5.60e-20
24507831 5.68e-20
24511927 0.02
24511927 0.05
24511927 0.06
24511927 0.07
24511927 0.09
24511927 0.10
24511927 0.11
24511927 0.12
24511927 0.13
24511927 0.14
24511927 0.15
24511927 0.16
24511927 0.17
24511927 0.18
24511927 0.19
24511927 0.20
24511927 0.21
24511927 0.22
24511927 0.23
24511927 0.24
24511927 0.25
24511927 0.26
24511927 0.27
24511927 0.28
24511927 0.29
24511927 0.30
24511927 0.31
24511927 0.32
24511927 0.33
24511927 0.34
24511927 0.35
24511927 0.36
24511927 0.37
24511927 0.38
24946743 4.87e-20
24946743 4.92e-20
24946743 4.93e-20
24946743 5.00e-20
24946743 5.09e-20
24946743 5.17e-20
24946743 5.18e-20
24946743 5.19e-20
24946743 5.20e-20
24946743 5.25e-20
24946743 5.26e-20
24946743 5.30e-20
24946743 5.34e-20
24946743 5.35e-20
24946743 5.37e-20
24946743 5.42e-20
24946743 5.43e-20
24946743 5.44e-20
24946743 5.45e-20
24946743 5.47e-20
24946743 5.48e-20
24946743 5.51e-20
24946743 5.52e-20
24946743 5.53e-20
24946743 5.59e-20
24946743 5.60e-20
24946743 5.68e-20
24950839 0.39
24950839 0.40
24950839 0.41
24950839 0.42
24950839 0.43
24950839 0.44
24950839 0.45
24950839 0.46
24950839 0.47
24950839 0.48
24950839 0.49
24950839 0.50
24950839 0.51
24950839 0.52
24950839 0.53
24950839 0.54
24950839 0.55
24950839 0.56
24950839 0.57
24950839 0.58


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-006-adjusted-2.dat <==
x  y
21527604 0.24
21527604 0.25
21527604 0.26
21527604 0.28
21527604 0.29
21527604 0.30
21527604 0.31
21527604 0.32
21527604 0.33
21527604 0.34
21527604 0.35
21527604 0.36
21527604 0.37
21527604 0.38
21527604 0.39
21527604 0.40
21527604 0.41
21527604 0.42
21548147 0.24
21548147 0.25
21548147 0.28
21548147 0.29
21548147 0.30
21548147 0.31
21548147 0.32
21548147 0.33
21548147 0.34
21548147 0.35
21548147 0.36
21548147 0.37
21548147 0.38
21548147 0.39
21548147 0.40
21548147 0.41
21548147 0.42
21560499 0.17
21560499 0.18
21560499 0.20
21560499 0.21
21560499 0.22
21560499 0.23
21560499 0.24
21560499 0.25
21560499 0.26
21560499 0.27
21560499 0.28
21560499 0.29
21560499 0.30
21560499 0.31
21560499 0.32
21560499 0.33
21560499 0.34
21560499 0.35
21560499 0.36
21560499 0.37
21560499 0.39
21560499 5.43e-20
21570897 0.24
21570897 0.25
21570897 0.26
21570897 0.27
21570897 0.28
21570897 0.29
21570897 0.30
21570897 0.31
21570897 0.32
21570897 0.33
21570897 0.34
21570897 0.35
21570897 0.36
21570897 0.37
21570897 0.38
21570897 0.39
21570897 0.40
21570897 0.41
21581042 0.17
21581042 0.20
21581042 0.22
21581042 0.23
21581042 0.24
21581042 0.25
21581042 0.26
21581042 0.27
21581042 0.28
21581042 0.29
21581042 0.30
21581042 0.31
21581042 0.32
21581042 0.33
21581042 0.34
21581042 0.35
21581042 0.36
21581042 0.37
21581042 0.38
21581042 0.39
21581042 5.43e-20
21603792 0.17
21603792 0.20
21603792 0.21
21603792 0.22
21603792 0.23
21603792 0.24
21603792 0.25
21603792 0.26
21603792 0.27
21603792 0.28
21603792 0.29
21603792 0.30
21603792 0.31
21603792 0.32
21603792 0.33
21603792 0.34
21603792 0.35
21603792 0.36
21603792 0.37
21603792 0.38
21603792 5.43e-20
21966516 0.38
21966516 0.39
21966516 0.40
21966516 0.41
21966516 0.42
21966516 0.43
21966516 0.44
21966516 0.45
21966516 0.46
21966516 0.47
21966516 0.48
21966516 0.49
21966516 0.50
21966516 0.51
21966516 0.53
21987059 0.37
21987059 0.38
21987059 0.39
21987059 0.40
21987059 0.41
21987059 0.42
21987059 0.43
21987059 0.44
21987059 0.45
21987059 0.46
21987059 0.47
21987059 0.48
21987059 0.49
21987059 0.50
21987059 0.51
21987059 0.53
21999411 0.18
21999411 0.37
21999411 0.38
21999411 0.39
21999411 0.40
21999411 0.41
21999411 0.42
21999411 0.43
21999411 0.44
21999411 0.45
21999411 0.46
21999411 0.47
21999411 0.48
21999411 0.50
22009809 0.37
22009809 0.38
22009809 0.39
22009809 0.40
22009809 0.41
22009809 0.42
22009809 0.43
22009809 0.44
22009809 0.45
22009809 0.46
22009809 0.47
22009809 0.48
22009809 0.49
22009809 0.50
22009809 0.51
22009809 0.53
22019954 0.17
22019954 0.37
22019954 0.38
22019954 0.39
22019954 0.40
22019954 0.41
22019954 0.42
22019954 0.43
22019954 0.44
22019954 0.45
22019954 0.46
22019954 0.47
22019954 0.48
22019954 0.49
22019954 0.50
22019954 0.51
22042704 0.17
22042704 0.36
22042704 0.37
22042704 0.38
22042704 0.39
22042704 0.40
22042704 0.41
22042704 0.42
22042704 0.43
22042704 0.44
22042704 0.45
22042704 0.46
22042704 0.47
22042704 0.49
22042704 0.50


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-007-adjusted-2.dat <==
x  y
20462484 4.87e-20
20462484 4.92e-20
20462484 4.93e-20
20462484 5.00e-20
20462484 5.09e-20
20462484 5.17e-20
20462484 5.18e-20
20462484 5.19e-20
20462484 5.20e-20
20462484 5.25e-20
20462484 5.26e-20
20462484 5.30e-20
20462484 5.34e-20
20462484 5.35e-20
20462484 5.37e-20
20462484 5.42e-20
20462484 5.43e-20
20462484 5.44e-20
20462484 5.45e-20
20462484 5.47e-20
20462484 5.48e-20
20462484 5.51e-20
20462484 5.52e-20
20462484 5.53e-20
20462484 5.59e-20
20462484 5.60e-20
20462484 5.68e-20
20466580 0.03
20466580 0.04
20466580 0.05
20466580 0.06
20466580 0.07
20466580 0.08
20466580 0.09
20466580 0.10
20466580 0.11
20466580 0.12
20466580 0.13
20466580 0.14
20466580 0.15
20466580 0.16
20466580 0.17
20466580 0.18
20466580 0.19
20466580 0.20
20466580 0.21
20466580 0.22
20466580 0.23
20466580 0.24
20466580 0.25
20466580 0.26
20466580 0.27
20466580 0.28
20466580 0.29
20466580 0.30
20483027 4.87e-20
20483027 4.92e-20
20483027 4.93e-20
20483027 5.00e-20
20483027 5.09e-20
20483027 5.17e-20
20483027 5.18e-20
20483027 5.19e-20
20483027 5.20e-20
20483027 5.25e-20
20483027 5.26e-20
20483027 5.30e-20
20483027 5.34e-20
20483027 5.35e-20
20483027 5.37e-20
20483027 5.42e-20
20483027 5.43e-20
20483027 5.44e-20
20483027 5.45e-20
20483027 5.47e-20
20483027 5.48e-20
20483027 5.51e-20
20483027 5.52e-20
20483027 5.53e-20
20483027 5.59e-20
20483027 5.60e-20
20483027 5.68e-20
20487123 0.03
20487123 0.04
20487123 0.05
20487123 0.06
20487123 0.07
20487123 0.08
20487123 0.09
20487123 0.10
20487123 0.11
20487123 0.12
20487123 0.13
20487123 0.14
20487123 0.15
20487123 0.16
20487123 0.17
20487123 0.18
20487123 0.19
20487123 0.20
20487123 0.21
20487123 0.22
20487123 0.23
20487123 0.24
20487123 0.25
20487123 0.26
20487123 0.27
20487123 0.28
20487123 0.29
20487123 0.30
20505777 4.87e-20
20505777 4.92e-20
20505777 4.93e-20
20505777 5.00e-20
20505777 5.09e-20
20505777 5.17e-20
20505777 5.18e-20
20505777 5.19e-20
20505777 5.20e-20
20505777 5.25e-20
20505777 5.26e-20
20505777 5.30e-20
20505777 5.34e-20
20505777 5.35e-20
20505777 5.37e-20
20505777 5.42e-20
20505777 5.43e-20
20505777 5.44e-20
20505777 5.45e-20
20505777 5.47e-20
20505777 5.48e-20
20505777 5.51e-20
20505777 5.52e-20
20505777 5.53e-20
20505777 5.59e-20
20505777 5.60e-20
20505777 5.68e-20
20509873 0.03
20509873 0.04
20509873 0.05
20509873 0.06
20509873 0.07
20509873 0.08
20509873 0.09
20509873 0.10
20509873 0.11
20509873 0.12
20509873 0.13
20509873 0.14
20509873 0.15
20509873 0.16
20509873 0.17
20509873 0.18
20509873 0.19
20509873 0.20
20509873 0.21
20509873 0.22
20509873 0.23
20509873 0.24
20509873 0.25
20509873 0.26
20509873 0.27
20509873 0.28
20509873 0.29
20509873 0.30
20901396 4.87e-20
20901396 4.92e-20
20901396 4.93e-20
20901396 5.00e-20
20901396 5.09e-20
20901396 5.17e-20
20901396 5.18e-20
20901396 5.19e-20
20901396 5.20e-20
20901396 5.25e-20
20901396 5.26e-20
20901396 5.30e-20
20901396 5.34e-20
20901396 5.35e-20
20901396 5.37e-20
20901396 5.42e-20
20901396 5.43e-20
20901396 5.44e-20
20901396 5.45e-20
20901396 5.47e-20
20901396 5.48e-20
20901396 5.51e-20
20901396 5.52e-20
20901396 5.53e-20
20901396 5.59e-20
20901396 5.60e-20
20901396 5.68e-20
20905492 0.27
20905492 0.29
20905492 0.30
20905492 0.31
20905492 0.32
20905492 0.33
20905492 0.34
20905492 0.35
20905492 0.36
20905492 0.37
20905492 0.38
20905492 0.39
20905492 0.40
20905492 0.41
20905492 0.42
20905492 0.43
20905492 0.44
20905492 0.45
20921939 4.87e-20
20921939 4.92e-20
20921939 4.93e-20
20921939 5.00e-20
20921939 5.09e-20
20921939 5.17e-20
20921939 5.18e-20
20921939 5.19e-20
20921939 5.20e-20
20921939 5.25e-20
20921939 5.26e-20
20921939 5.30e-20
20921939 5.34e-20
20921939 5.35e-20
20921939 5.37e-20
20921939 5.42e-20
20921939 5.43e-20
20921939 5.44e-20
20921939 5.45e-20
20921939 5.47e-20
20921939 5.48e-20
20921939 5.51e-20
20921939 5.52e-20
20921939 5.53e-20
20921939 5.59e-20
20921939 5.60e-20
20921939 5.68e-20
20926035 0.28
20926035 0.29
20926035 0.30
20926035 0.31
20926035 0.32
20926035 0.33
20926035 0.34
20926035 0.35
20926035 0.36
20926035 0.37
20926035 0.38
20926035 0.39
20926035 0.40
20926035 0.41
20926035 0.42
20926035 0.43
20926035 0.44
20926035 0.45
20944689 4.87e-20
20944689 4.92e-20
20944689 4.93e-20
20944689 5.00e-20
20944689 5.09e-20
20944689 5.17e-20
20944689 5.18e-20
20944689 5.19e-20
20944689 5.20e-20
20944689 5.25e-20
20944689 5.26e-20
20944689 5.30e-20
20944689 5.34e-20
20944689 5.35e-20
20944689 5.37e-20
20944689 5.42e-20
20944689 5.43e-20
20944689 5.44e-20
20944689 5.45e-20
20944689 5.47e-20
20944689 5.48e-20
20944689 5.51e-20
20944689 5.52e-20
20944689 5.53e-20
20944689 5.59e-20
20944689 5.60e-20
20944689 5.68e-20
20948785 0.28
20948785 0.29
20948785 0.30
20948785 0.31
20948785 0.32
20948785 0.33
20948785 0.34
20948785 0.35
20948785 0.36
20948785 0.37
20948785 0.38
20948785 0.39
20948785 0.40
20948785 0.41
20948785 0.42
20948785 0.43
20948785 0.44


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000-adjusted-2.dat <==
x  y
6.43e+28 1


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001-adjusted-2.dat <==
x  y
1540696512 0.85
1540696512 0.86
1540696512 0.87
1540696512 0.88
1540696512 0.89
1540696512 0.90
1540696512 0.91


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002-adjusted-2.dat <==
x  y
22552213 0.55
22552213 0.58
22552213 0.60
22552213 0.61
22552213 0.62
22552213 0.63
22552213 0.64
22552213 0.65
22552213 0.66
22552213 0.69
22991125 0.71
22991125 0.72
22991125 0.73
22991125 0.74
22991125 0.75
22991125 0.76
22991125 0.77
22991125 0.78
22991125 0.79
22991125 0.81
23024020 0.74
25065558 0.74
25065558 0.75
25065558 0.76


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003-adjusted-2.dat <==
x  y
22594420 0.55
22594420 0.56
22594420 0.62
22644337 0.55
22644337 0.56


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004-adjusted-2.dat <==
x  y
21491189 0.36
21491189 0.39
21491189 0.40
21491189 0.41
21491189 0.42
21491189 0.45
21930101 0.45
21930101 0.46
21930101 0.47
21930101 0.48
21930101 0.49
21930101 0.50
21930101 0.51
21930101 0.52
21930101 0.53
21930101 0.54
21930101 0.55
21930101 0.56
21930101 0.57
21930101 0.58
21930101 0.59
21930101 0.60
21930101 0.61
21930101 0.62
21930101 0.63
21930101 0.64
21930101 0.65
21930101 0.66
21930101 0.69


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005-adjusted-2.dat <==
x  y
21533396 0.40
21533396 0.41


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006-adjusted-2.dat <==
x  y
21527604 0.37
21527604 0.40
21966516 0.53


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007-adjusted-2.dat <==
x  y
20462484 4.87e-20
20462484 4.92e-20
20462484 4.93e-20
20462484 5.00e-20
20462484 5.09e-20
20462484 5.17e-20
20462484 5.18e-20
20462484 5.19e-20
20462484 5.20e-20
20462484 5.25e-20
20462484 5.26e-20
20462484 5.30e-20
20462484 5.34e-20
20462484 5.35e-20
20462484 5.37e-20
20462484 5.42e-20
20462484 5.43e-20
20462484 5.44e-20
20462484 5.45e-20
20462484 5.47e-20
20462484 5.48e-20
20462484 5.51e-20
20462484 5.52e-20
20462484 5.53e-20
20462484 5.59e-20
20462484 5.60e-20
20462484 5.68e-20
20466580 0.03
20466580 0.04
20466580 0.05
20466580 0.06
20466580 0.07
20466580 0.08
20466580 0.09
20466580 0.10
20466580 0.11
20466580 0.12
20466580 0.13
20466580 0.14
20466580 0.15
20466580 0.16
20466580 0.17
20466580 0.18
20466580 0.19
20466580 0.20
20466580 0.21
20466580 0.22
20466580 0.23
20466580 0.24
20466580 0.25
20466580 0.26
20466580 0.27
20466580 0.28
20466580 0.29
20466580 0.30
20487123 0.05
20487123 0.08
20487123 0.11
20487123 0.13
20487123 0.14
20487123 0.15
20487123 0.16
20487123 0.17
20487123 0.18
20487123 0.19
20487123 0.20
20487123 0.21
20487123 0.22
20487123 0.23
20487123 0.24
20487123 0.25
20487123 0.26
20487123 0.27
20487123 0.28
20487123 0.30
20509873 0.14
20509873 0.15
20509873 0.16
20509873 0.17
20509873 0.18
20509873 0.19
20509873 0.20
20509873 0.22
20509873 0.23
20509873 0.24
20509873 0.25
20509873 0.26
20509873 0.27
20509873 0.28
20905492 0.27
20905492 0.29
20905492 0.30
20905492 0.31
20905492 0.32
20905492 0.33
20905492 0.34
20905492 0.35
20905492 0.36
20905492 0.37
20905492 0.38
20905492 0.39
20905492 0.40
20905492 0.41
20905492 0.42
20905492 0.43
20905492 0.44
20905492 0.45
20926035 0.30
20926035 0.32
20926035 0.33
20926035 0.34
20926035 0.35
20926035 0.36
20926035 0.37
20926035 0.38
20926035 0.39
20926035 0.40
20926035 0.41
20926035 0.42
20926035 0.43
20926035 0.44
20926035 0.45
20948785 0.31
20948785 0.34
20948785 0.36
20948785 0.37
20948785 0.38
20948785 0.39
20948785 0.40


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-000-adjusted-2.dat <==
x  y
6.43e+28 1


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-001-adjusted-2.dat <==
x  y
1540696512 0.85
1540696512 0.86
1540696512 0.87
1540696512 0.88
1540696512 0.89
1540696512 0.90
1540696512 0.91


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-002-adjusted-2.dat <==
x  y
21490869 0.39
21929781 0.45
21929781 0.51
21929781 0.52
21929781 0.53
21929781 0.54
21929781 0.55
21929781 0.56
21929781 0.57
21929781 0.58
21929781 0.59
21929781 0.60
21929781 0.61
21929781 0.62
21929781 0.63
21929781 0.64
21929781 0.65
21929781 0.69
24004214 0.59
24004214 0.60
24004214 0.61
24004214 0.62


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-003-adjusted-2.dat <==
x  y
22990805 0.55
22990805 0.57
22990805 0.58
22990805 0.59
22990805 0.60
22990805 0.61
22990805 0.62
22990805 0.63
22990805 0.64
22990805 0.65
22990805 0.66
22990805 0.67
22990805 0.68
23023700 0.58
23023700 0.60
23023700 0.62
23023700 0.63
23023700 0.64
23023700 0.65
23023700 0.67
25065238 0.59
25065238 0.60
25065238 0.61
25065238 0.62
25065238 0.63
25065238 0.64
25065238 0.65
25065238 0.66
25098133 0.62


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-004-adjusted-2.dat <==
x  y
21533076 0.38
21971988 0.55
21971988 0.56
22021905 0.56
22959702 0.55
22976341 0.55


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-005-adjusted-2.dat <==
x  y
23033012 0.53
23033012 0.60
23033012 0.62
23065907 0.58
23082929 0.60
23082929 0.63
23115824 0.59
24020726 0.62
24020726 0.64


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-006-adjusted-2.dat <==
x  y
20462164 4.78e-20
20462164 4.83e-20
20462164 4.92e-20
20462164 5.01e-20
20462164 5.09e-20
20462164 5.10e-20
20462164 5.11e-20
20462164 5.17e-20
20462164 5.19e-20
20462164 5.20e-20
20462164 5.25e-20
20462164 5.26e-20
20462164 5.27e-20
20462164 5.30e-20
20462164 5.34e-20
20462164 5.35e-20
20462164 5.37e-20
20462164 5.40e-20
20462164 5.42e-20
20462164 5.43e-20
20462164 5.44e-20
20462164 5.45e-20
20462164 5.46e-20
20462164 5.47e-20
20462164 5.51e-20
20462164 5.52e-20
20462164 5.59e-20
20462164 5.60e-20
20462164 5.61e-20
20462164 5.68e-20
20466260 0.00
20466260 0.01
20466260 0.02
20466260 0.05
20466260 0.06
20466260 0.07
20466260 0.08
20466260 0.09
20466260 0.10
20466260 0.11
20466260 0.12
20466260 0.13
20466260 0.14
20466260 0.15
20466260 0.16
20466260 0.17
20466260 0.18
20466260 0.19
20466260 0.20
20466260 0.21
20466260 0.22
20466260 0.23
20466260 0.24
20466260 0.25
20466260 0.26
20466260 0.28
20466260 1.00e-18
20466260 1.03e-05
20466260 1.09e-05
20466260 1.21e-13
20466260 1.43e-15
20466260 1.54e-05
20466260 1.76e-18
20466260 1.82e-07
20466260 1.85e-07
20466260 1.88e-11
20466260 1.89e-11
20466260 1.92e-07
20466260 2.29e-11
20466260 2.55e-09
20466260 2.62e-07
20466260 2.92e-09
20466260 3.16e-09
20466260 3.25e-11
20466260 3.44e-16
20466260 4.26e-16
20466260 4.33e-16
20466260 4.47e-16
20466260 4.62e-16
20466260 4.65e-05
20466260 4.78e-16
20466260 4.78e-20
20466260 4.83e-20
20466260 4.92e-20
20466260 5.01e-20
20466260 5.09e-20
20466260 5.10e-20
20466260 5.17e-20
20466260 5.19e-20
20466260 5.26e-20
20466260 5.27e-20
20466260 5.30e-20
20466260 5.34e-20
20466260 5.35e-20
20466260 5.42e-20
20466260 5.43e-20
20466260 5.44e-20
20466260 5.45e-20
20466260 5.47e-20
20466260 5.51e-20
20466260 5.52e-20
20466260 5.59e-20
20466260 5.60e-20
20466260 5.68e-20
20466260 5.76e-20
20466260 7.05e-05
20466260 8.98e-06
20466260 9.49e-19
20486803 0.05
20486803 0.07
20486803 0.09
20486803 0.10
20486803 0.11
20486803 0.12
20486803 0.13
20486803 0.14
20486803 0.15
20486803 0.16
20486803 0.17
20486803 0.18
20486803 0.19
20486803 0.20
20486803 0.21
20486803 0.22
20486803 0.23
20486803 0.24
20486803 0.25
20486803 0.26
20486803 0.28
20509553 0.05
20509553 0.07
20509553 0.10
20509553 0.11
20509553 0.12
20509553 0.13
20509553 0.14
20509553 0.15
20509553 0.16
20509553 0.17
20509553 0.18
20509553 0.19
20509553 0.20
20509553 0.21
20509553 0.22
20509553 0.23
20509553 0.24
20509553 0.25
20905172 0.30
20905172 0.31
20905172 0.33
20905172 0.34
20905172 0.35
20905172 0.36
20905172 0.37
20905172 0.38
20905172 0.39
20905172 0.40
20905172 0.41
20905172 0.42
20905172 0.43
20905172 0.44
20905172 0.45
20925715 0.31
20925715 0.32
20925715 0.33
20925715 0.34
20925715 0.35
20925715 0.36
20925715 0.37
20925715 0.38
20925715 0.39
20925715 0.40
20925715 0.41
20925715 0.42
20925715 0.43
20925715 0.44
20948465 0.34
20948465 0.36
20948465 0.37
20948465 0.38
20948465 0.40
20948465 0.43


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-007-adjusted-2.dat <==
x  y


==> generated/max-of-10-dvocab-128-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-008-adjusted-2.dat <==
1.07e+24 nan
1.08e+19 nan
1.17e+27 nan
1.19e+22 nan
1.20e+17 nan
1.30e+25 nan
1.32e+20 nan
1.34e+15 nan
1.43e+28 nan
1.45e+23 nan
1.47e+18 nan
1.59e+26 nan
1.61e+21 nan
1.63e+16 nan
1.77e+24 nan
1.79e+19 nan
1.94e+27 nan
1.96e+22 nan
1.99e+17 nan
2.15e+25 nan
2.18e+20 nan
2.21e+15 nan
2.36e+28 nan
2.39e+23 nan
2.42e+18 nan
2.62e+26 nan
2.66e+21 nan
2.69e+16 nan
2.92e+24 nan
2.95e+19 nan
3.20e+27 nan
3.24e+22 nan
3.28e+17 nan
3.55e+25 nan
3.60e+20 nan
3.65e+15 nan
3.90e+28 nan
3.95e+23 nan
4.00e+18 nan
4.33e+26 nan
4.39e+21 nan
4.44e+16 nan
4.81e+24 nan
4.87e+19 nan
5.27e+27 nan
5.34e+22 nan
5.41e+17 nan
5.86e+25 nan
5.94e+20 nan
6.02e+15 nan
6.43e+28 nan
6.51e+23 nan
6.60e+18 nan
7.14e+26 nan
7.23e+21 nan
7.33e+16 nan
7.93e+24 nan
8.04e+19 nan
8.70e+27 nan
8.81e+22 nan
8.93e+17 nan
9.67e+25 nan
9.79e+20 nan
9.92e+15 nan
20462164 nan
33736249.54 nan
55621415.85 nan
91703788.75 nan
151193290.27 nan
249274444.75 nan
410982185.08 nan
677591947.40 nan
1117155107.56 nan
1841868899.31 nan
3036714435.88 nan
5006672607.68 nan
8254569578.30 nan
13609421718.24 nan
22438039651.61 nan
36993902741.09 nan
60992353220.99 nan
100558926628.24 nan
165792877149.45 nan
273344983236.65 nan
450667610969.17 nan
743021851624.10 nan
1225030285188.78 nan
2019724179510.28 nan
3329946867941.99 nan
5490128927408.95 nan
9051650622341.92 nan
14923580133046.3 nan
24604710596953 nan
40566122750884.2 nan
66881921189660.1 nan
110269137858939 nan
181802235161176 nan
299739830666681 nan
494185156791058 nan
814769824382068 nan


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-000.dat <==
x  y
6.43176622312522e+28 1.51115727451829e+23
6.43176622312522e+28 1.51115727451829e+23


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-001.dat <==
x  y
1540696512 51712
1540696512 51712


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-002.dat <==
x  y
22552213 33152
22585108 32898
22991125 33152
23024020 32898
24626646 17280
24659541 17026
25065558 17280
25098453 17026


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-003.dat <==
x  y
22594420 17088
22627315 16834
22644337 17216
22677232 16962
23033332 17088
23066227 16834
23083249 17216
23116144 16962
23582134 17088
23598773 17216
23615029 16834
23631668 16962
24021046 17088
24037685 17216
24053941 16834
24070580 16962
25572951 17024
25605846 16770
26011863 17024
26044758 16770


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-004.dat <==
x  y
21487093 37122
21491189 36994
21491189 37122
21926005 37122
21930101 36994
21930101 37122
23561526 21250
23565622 21122
23565622 21250
24000438 21250
24004534 21122
24004534 21250


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-005.dat <==
x  y
21529300 21058
21533396 20930
21533396 21058
21579217 21186
21583313 21058
21583313 21186
21968212 21058
21972308 20930
21972308 21058
22018129 21186
22022225 21058
22022225 21186
22517014 21058
22521110 20930
22521110 21058
22533653 21186
22537749 21058
22537749 21186
22955926 21058
22960022 20930
22960022 21058
22972565 21186
22976661 21058
22976661 21186
24507831 20994
24511927 20866
24511927 20994
24946743 20994
24950839 20866
24950839 20994


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-006.dat <==
x  y
21527604 17088
21548147 17216
21560499 16834
21570897 17216
21581042 16962
21603792 16962
21966516 17088
21987059 17216
21999411 16834
22009809 17216
22019954 16962
22042704 16962


==> generated/max-of-10-dvocab-128-all-models/figures/EffectiveDimensionVsFLOPExternalTables-007.dat <==
x  y
20462484 21058
20466580 20930
20466580 21058
20483027 21186
20487123 21058
20487123 21186
20505777 21186
20509873 21058
20509873 21186
20901396 21058
20905492 20930
20905492 21058
20921939 21186
20926035 21058
20926035 21186
20944689 21186
20948785 21058
20948785 21186


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-000.dat <==
x  y
1139.74609375 0.699734620758347
1237.61511230469 0.706182424485257
1457.98596191406 0.709414485605634
1262.39318847656 0.71220058378408
1077.42211914062 0.720656658849436
1375.56567382812 0.721697781756655
1288.275390625 0.721885486964626
1223.88647460938 0.725169449685879
879.643005371094 0.72652002976713
907.012756347656 0.726951533203175
1171.67199707031 0.72707055854391
1106.66027832031 0.733416587679152
1391.42321777344 0.734410822955464
1192.88000488281 0.737351908121029
1274.82934570312 0.738322071196595
1664.8369140625 0.738382180616934
1194.41052246094 0.739120852625446
824.677185058594 0.739221585983924
1415.45727539062 0.73956693773112
1339.77136230469 0.740728078348881
925.9873046875 0.741499225592211
1503.16101074219 0.742369924770267
1462.08044433594 0.742766974984725
1237.63049316406 0.743130679017191
1205.9169921875 0.743145612757347
1102.89831542969 0.743333914222462
860.731140136719 0.743905579598788
1264.23107910156 0.744628802035184
840.884033203125 0.744739633780314
1242.99682617188 0.745295189636141
1188.11450195312 0.745749975994853
1060.37719726562 0.745881099484232
1416.05871582031 0.74653604370361
1539.79296875 0.746607823567506
936.969360351562 0.746743528693275
1073.33923339844 0.747400241645422
1441.74279785156 0.747478861195152
971.158630371094 0.74772991339274
1143.6357421875 0.748654323558579
1037.58728027344 0.748788380301676
1024.94079589844 0.748840548438042
1576.50415039062 0.748932737762767
927.561157226562 0.748945347702226
897.756103515625 0.749075193084222
1461.24499511719 0.749349687452361
977.9013671875 0.749541662218199
982.340698242188 0.749912036171744
1009.03009033203 0.749994889939996
1055.88586425781 0.750199662963735
1252.416015625 0.750498292551253
1236.1552734375 0.750884621988763
1150.33703613281 0.751013914594128
1447.17919921875 0.751063713622162
1160.30432128906 0.751136495675121
958.660095214844 0.751160012075463
948.26123046875 0.751299075882699
960.814697265625 0.751335911255316
1229.27136230469 0.752249571307724
1390.51806640625 0.752367006969101
1440.50024414062 0.75260995692068
863.492553710938 0.752647393967488
1081.72863769531 0.75268420777331
1164.50170898438 0.753101976011627
1019.64569091797 0.753452847233455
1297.31079101562 0.753781414398029
959.172302246094 0.753924605787979
1095.6083984375 0.754567411651172
1399.8212890625 0.75477320722806
1261.88110351562 0.754972400380574
1171.88513183594 0.754982963819642
1409.63525390625 0.755388008952024
987.968872070312 0.755445511874201
1074.041015625 0.755475337749257
1073.96252441406 0.755649223368957
991.007080078125 0.755649681957834
1103.17700195312 0.755661311487597
1599.64685058594 0.756108052264206
2072.48754882812 0.75620970721629
1324.36315917969 0.756414330863403
1139.78039550781 0.756588317247253
1540.87023925781 0.756778157274497
1199.99377441406 0.756808946689073
1249.40295410156 0.756905662391395
937.979614257812 0.757280668919087
1172.90307617188 0.75744562001635
1203.5986328125 0.757638837029083
1005.01672363281 0.75804449749059
1371.1064453125 0.758148687348816
724.868835449219 0.758239412522352
1356.05407714844 0.758481208179371
1626.20056152344 0.758486098632319
1306.25305175781 0.758652393952581
954.878479003906 0.759028165003729
1622.81237792969 0.759086894420677
1202.91455078125 0.759173046637679
1220.88098144531 0.759243875866819
1123.93896484375 0.759315104036347
1203.6357421875 0.759420886846525
1055.10949707031 0.759872357107235
1279.37048339844 0.759880641221808
951.827758789062 0.760143463960688
1705.5556640625 0.760312911697816
974.98486328125 0.760390924500935
874.527770996094 0.760728554343392
1483.99816894531 0.760909432285585
1376.63940429688 0.761248223349956
1337.734375 0.761907263804144
1298.23657226562 0.762059614920979
1195.01159667969 0.762303337829605
1051.14794921875 0.762829148950519
856.928344726562 0.76289271497463
960.716674804688 0.762990972646345
1731.68762207031 0.763060833765859
1179.59375 0.763496286903044
1139.93237304688 0.763606634175168
1271.60766601562 0.763760037299097
1581.83471679688 0.763946238754722
1272.30981445312 0.763969991779144
1407.86315917969 0.764293298868951
1235.333984375 0.764339711737484
914.904296875 0.7645059965479
1509.22473144531 0.764718071860101
1116.14514160156 0.764753237587265
1335.21899414062 0.764906089011691
1755.76647949219 0.764967810724271
1324.86669921875 0.765136976952571
1079.3916015625 0.765630034611403
1087.31115722656 0.765707531578053
1520.89575195312 0.766737761758498
1549.33483886719 0.766744018674367
1556.41052246094 0.767052788804683
1037.72509765625 0.767981501998209
1014.80249023438 0.768108977713274
1281.93176269531 0.768611608364405
1462.78564453125 0.768719987584394
1304.92016601562 0.769139245234175
1666.52355957031 0.769313279261888
1441.90515136719 0.769470435635333
1124.27209472656 0.769921378082055
1306.40417480469 0.770200158964302
1479.21179199219 0.770887064623627
1812.53759765625 0.77236637564954
1454.35900878906 0.774397390218061
1462.20861816406 0.7749371207572
1494.84582519531 0.775502367177182
1353.44104003906 0.779091079862519
1137.11364746094 0.779785369358009
1344.30578613281 0.781424812667726
1315.61157226562 0.781496992167012
1377.52453613281 0.791666429236442
1591.23486328125 0.80620603913785


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-001.dat <==
x  y
1237.61511230469 0.691682128136062
1139.74609375 0.69493824862794
1457.98596191406 0.695487716875791
1262.39318847656 0.698871488000175
1077.42211914062 0.704053151108219
907.012756347656 0.705747877445602
1288.275390625 0.707980438746738
1375.56567382812 0.710338235803853
1223.88647460938 0.713228710708003
1274.82934570312 0.716443385279373
1391.42321777344 0.719596715536911
1339.77136230469 0.721044635826811
879.643005371094 0.72108083440595
1106.66027832031 0.721189635374956
1171.67199707031 0.721517152071236
1415.45727539062 0.722061017467301
1192.88000488281 0.722839428655516
1462.08044433594 0.728153059082905
1242.99682617188 0.728210497029821
936.969360351562 0.728686783927837
1576.50415039062 0.729012230324613
1102.89831542969 0.73013783130742
824.677185058594 0.730283445664015
1205.9169921875 0.730450409816321
1664.8369140625 0.730510337208274
1194.41052246094 0.730632180199597
840.884033203125 0.730737820014035
1073.96252441406 0.731361372596585
971.158630371094 0.732118039661186
1237.63049316406 0.733040003495754
860.731140136719 0.733473937480127
1503.16101074219 0.733883238889024
1264.23107910156 0.734302520379583
987.968872070312 0.73500377757378
1073.33923339844 0.73514247018681
925.9873046875 0.73562239880076
1024.94079589844 0.736118159035336
897.756103515625 0.736167671236512
1236.1552734375 0.736524240996199
1009.03009033203 0.736547888005634
977.9013671875 0.73664777703443
1150.33703613281 0.73666253077228
1055.88586425781 0.736740907838599
1441.74279785156 0.73719452732877
1081.72863769531 0.737292930803052
991.007080078125 0.737501153880654
1371.1064453125 0.737757297906581
960.814697265625 0.737985345483558
1261.88110351562 0.738427156995346
948.26123046875 0.738555997460411
1399.8212890625 0.73887549353331
1188.11450195312 0.739050881672253
927.561157226562 0.739052190022312
959.172302246094 0.739179317262591
1539.79296875 0.739388930243458
1416.05871582031 0.739916795873484
1037.58728027344 0.739995813375968
1461.24499511719 0.740069854066963
982.340698242188 0.740447758406732
1143.6357421875 0.740519778999018
1164.50170898438 0.7406304878296
1447.17919921875 0.740820230486761
958.660095214844 0.740850399386713
1440.50024414062 0.741885526875254
1160.30432128906 0.741911944409325
2072.48754882812 0.741953494121857
1297.31079101562 0.742096103794316
863.492553710938 0.742513038854967
1220.88098144531 0.742592863533575
937.979614257812 0.742619246984664
1060.37719726562 0.74297190593614
951.827758789062 0.743004891729214
1199.99377441406 0.743086077452322
1074.041015625 0.743292956789493
1306.25305175781 0.743404221974268
1095.6083984375 0.743439856335893
1203.6357421875 0.743667226536368
1123.93896484375 0.744088031556795
1202.91455078125 0.744835741537484
1409.63525390625 0.744839741328321
1279.37048339844 0.745030433342127
1172.90307617188 0.745386629356416
1390.51806640625 0.745446777825093
1599.64685058594 0.745897702369171
1229.27136230469 0.745968015613506
1298.23657226562 0.74597301330446
1520.89575195312 0.746102202775316
874.527770996094 0.746163358985988
1540.87023925781 0.746286813759427
1005.01672363281 0.746359485203032
1139.78039550781 0.746711209368012
1252.416015625 0.747075184588665
1376.63940429688 0.747234820348656
1626.20056152344 0.747526418469679
1705.5556640625 0.747529082871826
1019.64569091797 0.747655164612558
1087.31115722656 0.747679315701542
1139.93237304688 0.747733513845828
1356.05407714844 0.74780862834624
1249.40295410156 0.748234686611347
856.928344726562 0.748295136495605
1324.36315917969 0.748703651051956
1179.59375 0.749131156823337
1731.68762207031 0.749404970840848
954.878479003906 0.749407944496602
1014.80249023438 0.749491961753658
1055.10949707031 0.74962367190314
1549.33483886719 0.749966702403203
1509.22473144531 0.750004851820835
724.868835449219 0.750240485102783
1407.86315917969 0.750638173339478
1203.5986328125 0.751310413841193
1483.99816894531 0.751362196547373
1755.76647949219 0.75159394419759
1337.734375 0.752047772395602
1171.88513183594 0.752074875749084
1335.21899414062 0.752189379853219
1271.60766601562 0.752211941087195
1195.01159667969 0.752518507897778
1235.333984375 0.752520658828128
974.98486328125 0.75270130079908
960.716674804688 0.752721094147997
1103.17700195312 0.753575518214988
914.904296875 0.753790230067783
1581.83471679688 0.753868063380085
1324.86669921875 0.753945262816665
1666.52355957031 0.754258508805685
1281.93176269531 0.754567060152966
1812.53759765625 0.754862162453838
1116.14514160156 0.755155275544212
1304.92016601562 0.755200632584464
1622.81237792969 0.755628892201983
1454.35900878906 0.756489326806699
1051.14794921875 0.756869609820593
1462.20861816406 0.757167573445563
1272.30981445312 0.757490761889485
1306.40417480469 0.757832487268507
1037.72509765625 0.75819254998847
1079.3916015625 0.75857281518028
1479.21179199219 0.75878465046408
1441.90515136719 0.758866935301914
1124.27209472656 0.759661371416184
1556.41052246094 0.760123999548147
1462.78564453125 0.760535696804082
1494.84582519531 0.763162430964703
1353.44104003906 0.770422728626509
1344.30578613281 0.771264366382211
1315.61157226562 0.772252522195567
1137.11364746094 0.773708299108494
1377.52453613281 0.781813215349281
1591.23486328125 0.787860214628588


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-002.dat <==
x  y
1237.61511230469 0.691735922240995
1139.74609375 0.694754099837325
1457.98596191406 0.695537957314317
1262.39318847656 0.698932744069705
1077.42211914062 0.70356320861219
907.012756347656 0.705842871446083
1288.275390625 0.707559846681198
1375.56567382812 0.710227782752577
1223.88647460938 0.712589817623995
1274.82934570312 0.716206837742068
1391.42321777344 0.719540544849316
1339.77136230469 0.72044108182843
1106.66027832031 0.721036514975428
879.643005371094 0.721233071066682
1171.67199707031 0.721470865230722
1415.45727539062 0.722160106056953
1192.88000488281 0.72239709165569
1102.89831542969 0.726553032881072
1242.99682617188 0.726622203502423
1462.08044433594 0.726864377520353
1576.50415039062 0.729190244203544
1205.9169921875 0.730153140224228
1194.41052246094 0.730194210153285
824.677185058594 0.730326726733573
1664.8369140625 0.730429810186735
840.884033203125 0.730640497072346
1073.96252441406 0.731584658519427
971.158630371094 0.732097568816911
860.731140136719 0.732439928829109
1237.63049316406 0.732896096563119
1073.33923339844 0.733269015704103
1264.23107910156 0.733618606086612
1503.16101074219 0.734194512503546
936.969360351562 0.734215405391
925.9873046875 0.735238402533022
897.756103515625 0.735457623272014
987.968872070312 0.735847951016826
977.9013671875 0.736325776585345
1236.1552734375 0.736491581112313
1024.94079589844 0.736567681496556
1009.03009033203 0.736748158791453
1055.88586425781 0.736749888643967
1081.72863769531 0.737056117844536
991.007080078125 0.737300101646836
960.814697265625 0.737453046895295
1441.74279785156 0.737485143143112
1371.1064453125 0.737754210607839
1261.88110351562 0.738557209319857
948.26123046875 0.738648609070322
927.561157226562 0.738729245740646
959.172302246094 0.738898644369621
1188.11450195312 0.739004092559485
1150.33703613281 0.739331662658111
1399.8212890625 0.7393821056796
1539.79296875 0.739430005664101
1037.58728027344 0.739626924093617
1416.05871582031 0.739830909009727
1461.24499511719 0.74019492445206
982.340698242188 0.740281849431767
1164.50170898438 0.740399171847374
1143.6357421875 0.74081658838968
1447.17919921875 0.741003136036534
1160.30432128906 0.741153727839613
958.660095214844 0.741475901876601
1297.31079101562 0.741529050190065
2072.48754882812 0.741650595969982
1440.50024414062 0.741676538103497
1306.25305175781 0.74177906972108
1060.37719726562 0.74234978536682
1220.88098144531 0.742502401964071
951.827758789062 0.742539264624722
863.492553710938 0.742789777938167
937.979614257812 0.742834108574093
1199.99377441406 0.742964299347031
1095.6083984375 0.743133565668555
1074.041015625 0.744311719447604
1203.6357421875 0.744436718596024
1123.93896484375 0.744479050775476
1279.37048339844 0.744751467464556
1202.91455078125 0.744791367827762
1409.63525390625 0.744983121071798
1520.89575195312 0.745056717576164
1390.51806640625 0.745334964219804
1172.90307617188 0.745418002023161
1229.27136230469 0.745867514682177
1599.64685058594 0.746055283890969
1298.23657226562 0.746124730231877
1005.01672363281 0.746187888560925
1139.78039550781 0.746265263653059
1014.80249023438 0.746344475446
1087.31115722656 0.746892550879678
874.527770996094 0.746938824851596
1376.63940429688 0.747134230560934
1540.87023925781 0.747247933072954
1252.416015625 0.747310588987548
1705.5556640625 0.747399738121131
1626.20056152344 0.747528920703966
1019.64569091797 0.747750343672205
1139.93237304688 0.74792863512317
1356.05407714844 0.748660904259148
1324.36315917969 0.748685740523551
1731.68762207031 0.748714634525619
1249.40295410156 0.748806052550657
1179.59375 0.74902352603627
856.928344726562 0.749033788385874
954.878479003906 0.749069322172309
1055.10949707031 0.749631564016355
1755.76647949219 0.750031009091892
724.868835449219 0.750075792878536
1549.33483886719 0.750347229999727
1509.22473144531 0.750556063518466
1407.86315917969 0.750614425104048
1335.21899414062 0.751103026554408
1203.5986328125 0.751152940434279
1483.99816894531 0.751275673117837
1271.60766601562 0.751802036282292
1171.88513183594 0.751940036776307
1235.333984375 0.752416293105957
974.98486328125 0.752436135450819
960.716674804688 0.752444974663282
1337.734375 0.752481772648383
1195.01159667969 0.753166204783868
914.904296875 0.753661362092025
1581.83471679688 0.753687578251075
1103.17700195312 0.753700423104278
1324.86669921875 0.753977499941319
1281.93176269531 0.754012758841609
1666.52355957031 0.754022011822272
1812.53759765625 0.754626741483679
1304.92016601562 0.754881932138279
1116.14514160156 0.755019893063352
1622.81237792969 0.755706786726823
1454.35900878906 0.756177936361781
1051.14794921875 0.756945771513511
1272.30981445312 0.757143113933911
1462.20861816406 0.757574691884274
1306.40417480469 0.757673413665672
1441.90515136719 0.757895619066382
1079.3916015625 0.758415107442854
1037.72509765625 0.758540560962883
1479.21179199219 0.758683985975065
1556.41052246094 0.759544979183403
1124.27209472656 0.759683516619946
1462.78564453125 0.760481695636994
1494.84582519531 0.762761110575801
1353.44104003906 0.770267360139437
1344.30578613281 0.771209615174146
1315.61157226562 0.772175385525354
1137.11364746094 0.773870697581278
1377.52453613281 0.782879454439961
1591.23486328125 0.78616338716312


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-003.dat <==
x  y
1237.61511230469 0.688108967786052
1139.74609375 0.690021844614354
1457.98596191406 0.692405788630238
1262.39318847656 0.693372252790557
1077.42211914062 0.693880530402135
907.012756347656 0.699769961719882
1223.88647460938 0.702306139379607
1288.275390625 0.703557422812562
1375.56567382812 0.705385719038886
1339.77136230469 0.708305413154418
879.643005371094 0.710169188541071
1391.42321777344 0.713710591111906
1106.66027832031 0.714954492464924
1274.82934570312 0.715265071159421
1171.67199707031 0.715877523703308
1073.33923339844 0.717906767257397
840.884033203125 0.718419484564917
1192.88000488281 0.718632502992517
1415.45727539062 0.719444938814378
1102.89831542969 0.722619319640137
1576.50415039062 0.723246390284718
925.9873046875 0.723472186152168
1205.9169921875 0.723541618250827
987.968872070312 0.723800498436562
1664.8369140625 0.724707322543667
860.731140136719 0.725857845941124
1242.99682617188 0.726078702123164
1073.96252441406 0.726400108128781
1055.88586425781 0.727009288615863
824.677185058594 0.727046033869385
1462.08044433594 0.727564841628463
1264.23107910156 0.727673753657049
1194.41052246094 0.728065096573822
971.158630371094 0.728634158530381
977.9013671875 0.729338760174872
982.340698242188 0.729560250556811
1164.50170898438 0.730175327073242
1160.30432128906 0.730306192109582
1416.05871582031 0.730313767712586
936.969360351562 0.730668731819722
1060.37719726562 0.731125741155938
960.814697265625 0.731213041399686
1236.1552734375 0.731524342094172
959.172302246094 0.731771714439283
1024.94079589844 0.732107912891996
1237.63049316406 0.732167417513308
897.756103515625 0.732244016909624
1019.64569091797 0.732346453430244
1037.58728027344 0.732374245959364
991.007080078125 0.732517290912077
874.527770996094 0.732551925669263
958.660095214844 0.73271690294355
1261.88110351562 0.732764007463675
1188.11450195312 0.732869941730561
1376.63940429688 0.732951572661605
1440.50024414062 0.733167784036565
948.26123046875 0.733293898202033
1503.16101074219 0.733441394313091
1009.03009033203 0.733499677804951
1461.24499511719 0.733519127265178
1150.33703613281 0.733989741427396
863.492553710938 0.734201717568333
1447.17919921875 0.734216512486171
1297.31079101562 0.734667171121202
1074.041015625 0.734681678887608
927.561157226562 0.734796799273209
1371.1064453125 0.73511080438382
1199.99377441406 0.735400648846424
1220.88098144531 0.735517804214645
1279.37048339844 0.735788614074833
1539.79296875 0.735865118273197
1005.01672363281 0.736126875329605
1324.36315917969 0.736426956157432
937.979614257812 0.736664386449165
1441.74279785156 0.736805211320101
1520.89575195312 0.737810085625272
1399.8212890625 0.737896943715294
1095.6083984375 0.738126297991748
1123.93896484375 0.738292622697067
1081.72863769531 0.738335123657817
1143.6357421875 0.738479641089747
1755.76647949219 0.738825553870875
1139.78039550781 0.738907528260673
1229.27136230469 0.739035497086823
1139.93237304688 0.739041996604376
1409.63525390625 0.739611942819619
951.827758789062 0.739880821457902
1306.25305175781 0.740407387978942
1202.91455078125 0.740706477851105
1298.23657226562 0.740735564375478
1249.40295410156 0.740756845958372
1540.87023925781 0.740780451888647
724.868835449219 0.740804987926204
1626.20056152344 0.741092191164501
1390.51806640625 0.741203761076754
1705.5556640625 0.741209358163866
2072.48754882812 0.741211365586667
960.716674804688 0.741261081949429
1203.6357421875 0.741324838374529
914.904296875 0.741782529567583
1172.90307617188 0.74178373892376
954.878479003906 0.742167334768171
1103.17700195312 0.742331006465396
1087.31115722656 0.742332506063191
1599.64685058594 0.742556743997397
974.98486328125 0.742998079032867
1666.52355957031 0.74313875769407
1337.734375 0.74330238392715
856.928344726562 0.743416254265605
1203.5986328125 0.743553336120893
1356.05407714844 0.743591652539067
1335.21899414062 0.744165430248794
1014.80249023438 0.744633836537514
1252.416015625 0.744743776904953
1235.333984375 0.744870526038713
1483.99816894531 0.744887817725324
1179.59375 0.745111629778608
1407.86315917969 0.74537945583705
1509.22473144531 0.746046765727492
1731.68762207031 0.746802281286416
1549.33483886719 0.747278510442185
1171.88513183594 0.747283952463204
1079.3916015625 0.747335102203227
1195.01159667969 0.747541682448447
1581.83471679688 0.747567279978234
1272.30981445312 0.748175884261838
1051.14794921875 0.748338739307851
1622.81237792969 0.748354191484336
1116.14514160156 0.748573978099348
1306.40417480469 0.748735700025718
1055.10949707031 0.748887043931203
1281.93176269531 0.748920973542356
1324.86669921875 0.749038473921119
1812.53759765625 0.749356355773097
1462.20861816406 0.749653003315186
1454.35900878906 0.750239028401648
1304.92016601562 0.751179965856011
1271.60766601562 0.751735141724161
1124.27209472656 0.752307358884053
1441.90515136719 0.752443072083095
1037.72509765625 0.752605030004282
1462.78564453125 0.75467356444051
1479.21179199219 0.754780302903124
1556.41052246094 0.755387952935686
1494.84582519531 0.758019036015086
1344.30578613281 0.762749753992912
1137.11364746094 0.76584001326973
1315.61157226562 0.766420605539018
1353.44104003906 0.767817140158509
1377.52453613281 0.771988371517615
1591.23486328125 0.782160534040944


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-004.dat <==
x  y
1237.61511230469 0.688203965756979
1139.74609375 0.689963634450426
1457.98596191406 0.692359419345442
1077.42211914062 0.693168892791068
1262.39318847656 0.693619666689137
907.012756347656 0.699715369883028
1223.88647460938 0.701164961620634
1288.275390625 0.705024445201161
1375.56567382812 0.705401352848417
1339.77136230469 0.707283602656451
879.643005371094 0.711123047642196
1106.66027832031 0.713552175764072
1391.42321777344 0.713761214104681
1274.82934570312 0.715033722785544
1171.67199707031 0.716268254959516
1073.33923339844 0.718115580657089
1192.88000488281 0.718483167972651
840.884033203125 0.718781838854881
1415.45727539062 0.719360424619277
1102.89831542969 0.719595843330007
1576.50415039062 0.721220083527254
987.968872070312 0.722891295659028
1664.8369140625 0.723796218673815
925.9873046875 0.724301162298391
860.731140136719 0.724905505769315
1055.88586425781 0.726503570565641
1242.99682617188 0.726571482929752
1073.96252441406 0.726803219556399
1264.23107910156 0.72714795797659
1205.9169921875 0.727183297281133
1462.08044433594 0.727441427857471
971.158630371094 0.727453760207187
824.677185058594 0.727528298825338
982.340698242188 0.728857354298668
1194.41052246094 0.72898832699582
977.9013671875 0.729302052453759
1416.05871582031 0.729923065496175
1461.24499511719 0.730486053826739
1164.50170898438 0.730804835780525
1160.30432128906 0.730946562028381
1236.1552734375 0.730953228148991
936.969360351562 0.731178539812835
1279.37048339844 0.731396928884096
991.007080078125 0.731437016702797
959.172302246094 0.731682648381404
897.756103515625 0.731738203706335
958.660095214844 0.731845258148278
1037.58728027344 0.732010140496364
1237.63049316406 0.732091399844711
1376.63940429688 0.732117820951259
874.527770996094 0.732196989370944
960.814697265625 0.73228552104089
1019.64569091797 0.732402835595196
1188.11450195312 0.732439162029675
1024.94079589844 0.732578299974967
1261.88110351562 0.732622186400883
1503.16101074219 0.732908423849502
927.561157226562 0.73356326213204
1447.17919921875 0.733698110152169
948.26123046875 0.733702895873756
1440.50024414062 0.733832849330497
1060.37719726562 0.734010912295909
1150.33703613281 0.73443786826817
1297.31079101562 0.734741685394869
863.492553710938 0.734800012648591
1371.1064453125 0.734978546269932
1199.99377441406 0.735082402419104
1074.041015625 0.735200865033606
1095.6083984375 0.735565995636145
1220.88098144531 0.735990681072139
1441.74279785156 0.73600013775862
1005.01672363281 0.73602958074068
1123.93896484375 0.736330586829666
1009.03009033203 0.736386661084657
1324.36315917969 0.73644640747343
1539.79296875 0.736539142346119
1399.8212890625 0.737459827551996
1520.89575195312 0.738196907958807
1081.72863769531 0.738231394081515
1229.27136230469 0.738522556653411
1143.6357421875 0.738572023263551
1139.93237304688 0.738834692978976
937.979614257812 0.738949678035146
1139.78039550781 0.739622720493153
1306.25305175781 0.739870322428718
951.827758789062 0.739901882158987
1249.40295410156 0.739962953279549
1755.76647949219 0.740020311713927
1409.63525390625 0.740053265931183
724.868835449219 0.740133157015795
1202.91455078125 0.740388818237324
1540.87023925781 0.740732082652148
2072.48754882812 0.741207532164468
1626.20056152344 0.741304186402675
954.878479003906 0.741377677758562
1705.5556640625 0.741485396743129
914.904296875 0.7416556258756
960.716674804688 0.741669793518084
1203.6357421875 0.741750713001461
1298.23657226562 0.741774276071258
1390.51806640625 0.742316382895279
1356.05407714844 0.74269654781987
1407.86315917969 0.742987770469268
1599.64685058594 0.742989324853102
856.928344726562 0.743264627713247
974.98486328125 0.74331449651249
1172.90307617188 0.74342524738397
1087.31115722656 0.743429939301677
1203.5986328125 0.743504714107158
1252.416015625 0.744439258318255
1337.734375 0.744551620339394
1103.17700195312 0.744566780412846
1014.80249023438 0.744952541877743
1335.21899414062 0.745410749481099
1483.99816894531 0.745575498030784
1235.333984375 0.745673821754067
1179.59375 0.745873978187016
1195.01159667969 0.746018582290094
1731.68762207031 0.746698290100959
1509.22473144531 0.746931377713102
1171.88513183594 0.747000772777901
1079.3916015625 0.747257457942673
1666.52355957031 0.747304704366359
1581.83471679688 0.747903343996378
1055.10949707031 0.747924655863857
1549.33483886719 0.748008598454869
1272.30981445312 0.748033322066408
1812.53759765625 0.748519853057817
1281.93176269531 0.748581254074032
1116.14514160156 0.748597597916902
1306.40417480469 0.748618890543258
1324.86669921875 0.748716644872558
1051.14794921875 0.748717866260218
1454.35900878906 0.749797239846594
1622.81237792969 0.749854161198643
1462.20861816406 0.750249198004395
1304.92016601562 0.751203244698617
1124.27209472656 0.751233361904772
1037.72509765625 0.751506283695117
1271.60766601562 0.752161483404306
1441.90515136719 0.754636358601094
1479.21179199219 0.754741863067516
1462.78564453125 0.75484134243613
1556.41052246094 0.755607607500901
1494.84582519531 0.757524340845891
1344.30578613281 0.763028407247337
1315.61157226562 0.763779048852812
1137.11364746094 0.76685319612253
1353.44104003906 0.767536864500829
1377.52453613281 0.771680128468695
1591.23486328125 0.782036474763966


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-005.dat <==
x  y
907.012756347656 0.550890703913747
824.677185058594 0.564246213320291
874.527770996094 0.565743756879809
840.884033203125 0.566210256241719
1237.61511230469 0.571907151296568
724.868835449219 0.572700075573466
879.643005371094 0.573519475330035
897.756103515625 0.576722715978709
925.9873046875 0.577620059484987
959.172302246094 0.57790639558569
1139.74609375 0.579239924738068
951.827758789062 0.580651511413707
948.26123046875 0.581091061514719
1077.42211914062 0.581471912777664
863.492553710938 0.583035341238807
860.731140136719 0.583069560137519
856.928344726562 0.584118686633421
960.814697265625 0.587577857606857
927.561157226562 0.590839055918807
971.158630371094 0.591038035663849
936.969360351562 0.592292347877341
914.904296875 0.592756864860278
1019.64569091797 0.593727330746244
982.340698242188 0.593862058278567
977.9013671875 0.593987072439835
954.878479003906 0.594219467590197
1073.33923339844 0.594940884167516
937.979614257812 0.595889113518897
1262.39318847656 0.596436534943627
958.660095214844 0.598310328817277
987.968872070312 0.598498584811598
960.716674804688 0.599738800566655
1037.58728027344 0.600713979304434
1081.72863769531 0.600796364376721
991.007080078125 0.601411508852144
1102.89831542969 0.601413264787987
1160.30432128906 0.602878473969607
1288.275390625 0.603981062137519
1005.01672363281 0.60446434676437
1223.88647460938 0.604657986901554
1055.88586425781 0.605597929806486
1009.03009033203 0.606015528160393
974.98486328125 0.608694490996392
1073.96252441406 0.608739311423945
1274.82934570312 0.609250100140303
1024.94079589844 0.610374133640182
1171.67199707031 0.610649605890375
1194.41052246094 0.610709955535494
1139.93237304688 0.611930159140674
1123.93896484375 0.61285095414251
1060.37719726562 0.613508631229528
1192.88000488281 0.613967832446181
1143.6357421875 0.614041583272344
1087.31115722656 0.614882541754876
1051.14794921875 0.615704415311421
1205.9169921875 0.616089657488496
1457.98596191406 0.616123984667095
1237.63049316406 0.616186867111185
1095.6083984375 0.617522285960043
1103.17700195312 0.617609766966123
1055.10949707031 0.618921985644302
1037.72509765625 0.619352770402074
1074.041015625 0.619622559658094
1106.66027832031 0.621060991256957
1375.56567382812 0.621093326503959
1139.78039550781 0.621397280240552
1014.80249023438 0.62214730447669
1079.3916015625 0.622534165476752
1391.42321777344 0.623399252997649
1199.99377441406 0.624851648109075
1339.77136230469 0.625298464623966
1116.14514160156 0.626113602320759
1242.99682617188 0.626598630104351
1188.11450195312 0.627038830074132
1203.6357421875 0.627137158187963
1164.50170898438 0.627352843019926
1124.27209472656 0.627730424383646
1203.5986328125 0.627825344059333
1264.23107910156 0.628333279371485
1150.33703613281 0.628554281288386
1171.88513183594 0.628668543060397
1229.27136230469 0.628683318206788
1236.1552734375 0.629714997383817
1416.05871582031 0.630096088783619
1252.416015625 0.630227078753777
1415.45727539062 0.631239588762042
1179.59375 0.631524544778052
1220.88098144531 0.631921628239385
1261.88110351562 0.632001663659968
1249.40295410156 0.633602306536611
1337.734375 0.634042358462652
1664.8369140625 0.635159715057035
1195.01159667969 0.635432182983491
1279.37048339844 0.636781034943491
1235.333984375 0.636943795810512
1298.23657226562 0.637598548466504
1297.31079101562 0.638301775065707
1202.91455078125 0.638515830806038
1324.86669921875 0.638738333686346
1440.50024414062 0.638935581703518
1409.63525390625 0.639135307696001
1462.08044433594 0.639601912652646
1306.40417480469 0.640943277778215
1576.50415039062 0.641894621264512
1306.25305175781 0.64230208364967
1335.21899414062 0.643389605327437
1441.74279785156 0.644022909828988
1461.24499511719 0.644927661715318
1539.79296875 0.645191196353503
1356.05407714844 0.645764807575178
1407.86315917969 0.646328395263498
1390.51806640625 0.646406226284393
1399.8212890625 0.647103164431894
1271.60766601562 0.647117865849451
1272.30981445312 0.647139189127593
1371.1064453125 0.647568312390254
1324.36315917969 0.647847890372534
1172.90307617188 0.648294234405527
1137.11364746094 0.650734263484672
1479.21179199219 0.650956172122966
1281.93176269531 0.651298337303333
1304.92016601562 0.654608772024547
1447.17919921875 0.654725391008074
1483.99816894531 0.654844922253469
1503.16101074219 0.655745233971222
1344.30578613281 0.656089642199798
1315.61157226562 0.656127514408913
1520.89575195312 0.656153086817171
1549.33483886719 0.658998280178726
1376.63940429688 0.659795314774787
1622.81237792969 0.660047567981402
1462.20861816406 0.662381824458258
1454.35900878906 0.663443793397473
1441.90515136719 0.664001856075727
1626.20056152344 0.664175737359373
1353.44104003906 0.664822628775605
1581.83471679688 0.665522367175606
1509.22473144531 0.665536180415918
1755.76647949219 0.666254772180955
1540.87023925781 0.666455514441124
1599.64685058594 0.667429067030045
1377.52453613281 0.669212136633858
1812.53759765625 0.670437272158599
1666.52355957031 0.671956006904774
1462.78564453125 0.672620206398139
1494.84582519531 0.673893024155943
1705.5556640625 0.674589682829434
1731.68762207031 0.677490128418262
1556.41052246094 0.678476562173591
2072.48754882812 0.686905274797492
1591.23486328125 0.700052793617751


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-006.dat <==
x  y
1262.39318847656 0.38314596871816
1139.74609375 0.38455242166747
1077.42211914062 0.395385242305864
1192.88000488281 0.396278298097487
824.677185058594 0.402793554805829
1237.61511230469 0.405340392070921
1576.50415039062 0.406472770552984
1237.63049316406 0.408898117277728
1220.88098144531 0.4124858287721
879.643005371094 0.412771925659443
1409.63525390625 0.416690946681024
1274.82934570312 0.419345990816797
1339.77136230469 0.4203212896723
1288.275390625 0.42041292320965
948.26123046875 0.420776527031684
1539.79296875 0.420943371845309
1664.8369140625 0.42175159362522
1194.41052246094 0.422193797676472
1223.88647460938 0.422258129848545
1503.16101074219 0.423301148045631
1195.01159667969 0.424086048629707
1102.89831542969 0.424109492726983
907.012756347656 0.424673377606165
860.731140136719 0.427546974769362
1073.33923339844 0.427617692666604
1407.86315917969 0.427820331931085
1375.56567382812 0.428125070273367
1171.67199707031 0.428324392172271
1202.91455078125 0.428684076510334
874.527770996094 0.429630410557802
1457.98596191406 0.430238879607398
1229.27136230469 0.430276434215388
1415.45727539062 0.430615236138016
840.884033203125 0.431303846015632
936.969360351562 0.431553173733595
1356.05407714844 0.432855165979605
991.007080078125 0.434389491231579
1399.8212890625 0.434635721599273
1160.30432128906 0.434787865528832
1009.03009033203 0.435263424489664
1205.9169921875 0.435389640770512
914.904296875 0.435414058817687
971.158630371094 0.435899691531549
925.9873046875 0.436134258796612
1306.40417480469 0.43651674835309
1188.11450195312 0.436601555505296
951.827758789062 0.437691564134602
1103.17700195312 0.438051896775832
1037.58728027344 0.438581278089309
1297.31079101562 0.439230593600635
960.814697265625 0.439825903778371
1024.94079589844 0.44017909527138
1391.42321777344 0.440605449016868
1540.87023925781 0.440615079465722
1281.93176269531 0.44102359435657
1242.99682617188 0.441098190726571
1106.66027832031 0.441866177991091
1416.05871582031 0.441952822724993
1005.01672363281 0.442273939882702
958.660095214844 0.442870236747557
1203.6357421875 0.443191052630587
1079.3916015625 0.443194409262606
1087.31115722656 0.443440886372386
1081.72863769531 0.443738993403166
1304.92016601562 0.444274240650649
1440.50024414062 0.444320335700445
1622.81237792969 0.444466098872051
937.979614257812 0.445711471959174
1324.86669921875 0.445846928613249
1143.6357421875 0.446168843265371
1599.64685058594 0.446189368520585
1060.37719726562 0.447587049175263
1073.96252441406 0.447601058369017
1279.37048339844 0.447638857027215
1139.78039550781 0.448811761172774
1164.50170898438 0.449349930994104
1055.10949707031 0.449457508234752
1298.23657226562 0.450427172608502
927.561157226562 0.450959198001772
1626.20056152344 0.451021435689687
1139.93237304688 0.451189534597023
863.492553710938 0.451515320631316
982.340698242188 0.452020286764444
1306.25305175781 0.452064281931602
1055.88586425781 0.452352508041452
1324.36315917969 0.453574652942887
1019.64569091797 0.453742557015294
1150.33703613281 0.453849288060418
1123.93896484375 0.454336363319007
987.968872070312 0.454384015217148
1462.20861816406 0.45507275802537
897.756103515625 0.455448294070047
724.868835449219 0.455952864011092
960.716674804688 0.456978579805954
1236.1552734375 0.457043448172378
856.928344726562 0.457749806005908
1264.23107910156 0.458068527921102
1249.40295410156 0.458218936425695
1666.52355957031 0.458641044886054
974.98486328125 0.459507567352815
1335.21899414062 0.459905905490965
1371.1064453125 0.460082462067453
1461.24499511719 0.461993305735889
1199.99377441406 0.462507193502893
1051.14794921875 0.463045154871202
1462.08044433594 0.464280437581395
1705.5556640625 0.464386952619327
1235.333984375 0.464433401912513
1261.88110351562 0.464486484369655
1179.59375 0.465147134898091
1447.17919921875 0.465821963754862
1509.22473144531 0.466666495431831
1520.89575195312 0.467068958259223
1390.51806640625 0.467098831714366
1755.76647949219 0.467418420191619
1252.416015625 0.468315879500926
1203.5986328125 0.468316004953784
1483.99816894531 0.468860168537302
1479.21179199219 0.469004080088029
1074.041015625 0.469140445212168
1376.63940429688 0.469446717820802
977.9013671875 0.470049325252758
1581.83471679688 0.47009306562763
1272.30981445312 0.470346092365269
1116.14514160156 0.470359582363668
1731.68762207031 0.471692479380126
1271.60766601562 0.472293829693951
1462.78564453125 0.473052274668767
1037.72509765625 0.474446418757746
1441.74279785156 0.475403793398147
1171.88513183594 0.47543136035991
1014.80249023438 0.475776430294961
1337.734375 0.478101683561108
959.172302246094 0.478569181445294
1172.90307617188 0.481517066484426
1124.27209472656 0.481992867795856
1095.6083984375 0.482049417676851
1441.90515136719 0.482616110791388
2072.48754882812 0.483761338106041
954.878479003906 0.486014088179793
1454.35900878906 0.486850991911005
1353.44104003906 0.488413104166595
1344.30578613281 0.489761141301623
1494.84582519531 0.491419333910327
1556.41052246094 0.49239865012993
1315.61157226562 0.49572504852699
1812.53759765625 0.497089875780574
1549.33483886719 0.505293436519056
1137.11364746094 0.51291045797794
1377.52453613281 0.517678856521682
1591.23486328125 0.539740344252378


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-007.dat <==
x  y
1262.39318847656 0.377285705629256
1139.74609375 0.381394114670872
824.677185058594 0.389883081212276
1192.88000488281 0.390881241790651
1077.42211914062 0.393507406857185
879.643005371094 0.40047055495599
1576.50415039062 0.40241358907822
1237.61511230469 0.404775010881559
1237.63049316406 0.406481923320486
1220.88098144531 0.410062723180468
948.26123046875 0.410211075462835
860.731140136719 0.410996106474272
1194.41052246094 0.413621748772165
1274.82934570312 0.416413226420308
1409.63525390625 0.417694563196698
1288.275390625 0.417819792835552
1664.8369140625 0.418347756984874
1539.79296875 0.41909282914792
1339.77136230469 0.420085974172048
1102.89831542969 0.421151448501726
1223.88647460938 0.421670642366759
1415.45727539062 0.422612592869775
874.527770996094 0.423349859401655
907.012756347656 0.424426094591702
1297.31079101562 0.424477687778953
1457.98596191406 0.425134288846671
1171.67199707031 0.425150405573907
1229.27136230469 0.425610141126725
1073.33923339844 0.426229964216184
1195.01159667969 0.426899109727567
1407.86315917969 0.427023115976528
914.904296875 0.427044586827783
925.9873046875 0.427927891562705
951.827758789062 0.428081127814119
1356.05407714844 0.429855011666588
960.814697265625 0.430970278498695
1188.11450195312 0.4312715946242
1375.56567382812 0.431476336876985
1399.8212890625 0.431688167703789
1005.01672363281 0.431906552447358
1503.16101074219 0.432917066315288
1009.03009033203 0.433137607469688
1024.94079589844 0.433454985373159
1205.9169921875 0.433517413731059
1160.30432128906 0.433589832422529
1037.58728027344 0.433631274488864
1306.40417480469 0.434429728999941
1281.93176269531 0.43460082563511
1440.50024414062 0.434646578727049
991.007080078125 0.434831105905735
1202.91455078125 0.434998533103644
1416.05871582031 0.435606517352517
1242.99682617188 0.436177463452246
958.660095214844 0.436318418794732
1106.66027832031 0.436584843854787
840.884033203125 0.436650173040121
1164.50170898438 0.437733961816056
1540.87023925781 0.438809619699278
936.969360351562 0.439140592945691
1391.42321777344 0.439174769212592
927.561157226562 0.439263922399163
1203.6357421875 0.439692016385148
971.158630371094 0.440217280202662
1599.64685058594 0.440244456355089
1626.20056152344 0.440854486212339
1103.17700195312 0.441141557630127
1143.6357421875 0.441351352245186
1087.31115722656 0.441811522657524
897.756103515625 0.441963688378654
1079.3916015625 0.442112940973035
1139.93237304688 0.44220269660279
1139.78039550781 0.443160731321694
1081.72863769531 0.443786517932139
937.979614257812 0.44526030491867
1264.23107910156 0.445298415375688
1622.81237792969 0.445583921095296
1055.88586425781 0.445610794976247
724.868835449219 0.446079347239577
1279.37048339844 0.446390485579259
1462.20861816406 0.446658605622911
1073.96252441406 0.447951518459997
987.968872070312 0.449039261562917
863.492553710938 0.449153617247385
982.340698242188 0.449291193903108
1324.86669921875 0.449528520979781
1298.23657226562 0.449717364012013
1055.10949707031 0.450094863554164
1019.64569091797 0.450569828695303
1123.93896484375 0.451253967035937
1509.22473144531 0.451316424017679
1150.33703613281 0.45146980108359
1060.37719726562 0.451878170541827
1306.25305175781 0.451894139192695
1235.333984375 0.452392142201731
1666.52355957031 0.452398855381248
1249.40295410156 0.452563150471739
1304.92016601562 0.452612944591144
1520.89575195312 0.452833753501135
1447.17919921875 0.453131509662699
1236.1552734375 0.454435963569347
1371.1064453125 0.454574450397226
1272.30981445312 0.455231074399774
1179.59375 0.455893176571824
1271.60766601562 0.456009747962742
856.928344726562 0.456200419748404
974.98486328125 0.456229611304261
1324.36315917969 0.456272580126867
1461.24499511719 0.456847472751696
1335.21899414062 0.45717063989453
1074.041015625 0.458322842767495
960.716674804688 0.458612900388332
1051.14794921875 0.458967053118611
1199.99377441406 0.461192592564585
1705.5556640625 0.461481975477784
1755.76647949219 0.461526720248014
1479.21179199219 0.46155243029811
1261.88110351562 0.462795210336024
1483.99816894531 0.463059485994791
1252.416015625 0.463587728694962
1390.51806640625 0.463698552483929
959.172302246094 0.464187879806766
1462.08044433594 0.464490160555042
1462.78564453125 0.464705253351698
1581.83471679688 0.465379001280864
1171.88513183594 0.467173019018118
1116.14514160156 0.468377161994777
1731.68762207031 0.468409801942293
977.9013671875 0.468512816824884
1014.80249023438 0.468595819109402
1376.63940429688 0.46864377988313
1203.5986328125 0.468739046765354
1441.74279785156 0.468876075306732
1337.734375 0.47068947519065
1037.72509765625 0.471961794105318
1172.90307617188 0.474544818690876
1095.6083984375 0.475367305160476
954.878479003906 0.478509377099984
1441.90515136719 0.479073035545027
1556.41052246094 0.480657762889126
1124.27209472656 0.481486082108132
2072.48754882812 0.481563800700806
1353.44104003906 0.483398522049095
1494.84582519531 0.48402325155402
1344.30578613281 0.486503033635744
1315.61157226562 0.487606887657998
1812.53759765625 0.490129027776398
1454.35900878906 0.49030900604277
1549.33483886719 0.504305077041504
1137.11364746094 0.504698133917894
1377.52453613281 0.513370214276974
1591.23486328125 0.538400311749721


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-008.dat <==
x  y
1262.39318847656 0.379852795125449
1139.74609375 0.383670491715827
1077.42211914062 0.395366545639177
1192.88000488281 0.397234718000895
824.677185058594 0.402359203483135
1576.50415039062 0.403612352112075
1237.61511230469 0.40503573424754
1237.63049316406 0.410981713788508
879.643005371094 0.41331475594192
1288.275390625 0.41358782298166
1220.88098144531 0.414003771506073
1409.63525390625 0.415279020682547
1339.77136230469 0.416537248418247
948.26123046875 0.418288184054887
1194.41052246094 0.420322641464021
1274.82934570312 0.421734003534571
1223.88647460938 0.422744895259324
1195.01159667969 0.423603209555619
1664.8369140625 0.42485489231096
1539.79296875 0.425230057646462
1503.16101074219 0.425678054253407
1102.89831542969 0.425693362069783
1407.86315917969 0.426425239348273
860.731140136719 0.42661948747987
907.012756347656 0.427379116004313
1171.67199707031 0.428405239237428
1229.27136230469 0.428862343329906
1073.33923339844 0.428917332712723
874.527770996094 0.429369814148097
1375.56567382812 0.429908228632332
840.884033203125 0.431237379558476
1457.98596191406 0.431470626174528
1202.91455078125 0.431724566899821
936.969360351562 0.431846204396218
991.007080078125 0.432151762552134
1205.9169921875 0.434304719381177
1415.45727539062 0.434365399862169
1160.30432128906 0.434494640497715
1540.87023925781 0.435133756903304
1399.8212890625 0.435155144570658
951.827758789062 0.435425089382097
1356.05407714844 0.436331105308069
914.904296875 0.436400874107122
1297.31079101562 0.437426357784309
1103.17700195312 0.437532127460813
1416.05871582031 0.437546178791657
1009.03009033203 0.437819530461055
1306.40417480469 0.43809447295663
1024.94079589844 0.43841148809413
960.814697265625 0.438423460986323
1281.93176269531 0.438455822558154
1037.58728027344 0.438866109537585
1188.11450195312 0.439437476185982
971.158630371094 0.439677169317677
1391.42321777344 0.440989161319899
1087.31115722656 0.441260622829981
958.660095214844 0.441700728243404
925.9873046875 0.442386360732214
1079.3916015625 0.442453675745017
1005.01672363281 0.442617882950722
1081.72863769531 0.443096287365313
937.979614257812 0.44322251771536
1203.6357421875 0.44342533084865
1622.81237792969 0.443862222062507
1440.50024414062 0.443947671980345
1242.99682617188 0.445277325939926
1106.66027832031 0.445662849131832
982.340698242188 0.445937830390075
1279.37048339844 0.446467151674293
1324.86669921875 0.447036610500091
1143.6357421875 0.447175512385046
1298.23657226562 0.44735552477613
1304.92016601562 0.447394993746296
1164.50170898438 0.447657194817017
1055.10949707031 0.448258427727606
927.561157226562 0.448291477616344
1055.88586425781 0.44875516347916
1060.37719726562 0.448809915617849
1073.96252441406 0.449508615670033
1139.78039550781 0.449556570478103
1599.64685058594 0.450067447787171
1306.25305175781 0.450753581490122
1019.64569091797 0.451703206726463
1150.33703613281 0.452793414968862
1626.20056152344 0.453526843056635
897.756103515625 0.453891924837556
1139.93237304688 0.454084998908518
863.492553710938 0.454292518000089
987.968872070312 0.454550394067128
1324.36315917969 0.45619988891705
856.928344726562 0.456436246497679
1462.20861816406 0.45664981507385
1236.1552734375 0.456886073943482
724.868835449219 0.457065379500719
1249.40295410156 0.457299688512358
1264.23107910156 0.457693378891961
974.98486328125 0.457762953313515
1666.52355957031 0.458185484041694
960.716674804688 0.458340772027233
1123.93896484375 0.45834758767896
1335.21899414062 0.460122744431263
1199.99377441406 0.460539477192093
1461.24499511719 0.460683813642117
1705.5556640625 0.460857028815684
1235.333984375 0.461039297328294
1371.1064453125 0.461869179601426
1509.22473144531 0.463426835390648
1261.88110351562 0.463478363994542
1447.17919921875 0.464057958438348
1179.59375 0.464283741853013
1252.416015625 0.464807840405105
1520.89575195312 0.465683702753938
1462.08044433594 0.465981263714531
1390.51806640625 0.466190814649488
1074.041015625 0.466608826550809
1755.76647949219 0.466676164524563
1116.14514160156 0.467550771474409
1051.14794921875 0.468333705680178
1483.99816894531 0.468539507952242
1479.21179199219 0.468917772886152
1203.5986328125 0.468956568526554
1272.30981445312 0.469199146226076
1376.63940429688 0.470829805056743
977.9013671875 0.471123788218122
1462.78564453125 0.472351227125633
1271.60766601562 0.472477386685341
1441.74279785156 0.473158625011532
1581.83471679688 0.47352525500357
1731.68762207031 0.4735669431314
1014.80249023438 0.474256449683963
1337.734375 0.474859474041765
1037.72509765625 0.475139104357716
959.172302246094 0.476777504446367
1171.88513183594 0.479598501716771
1124.27209472656 0.48193466750476
1441.90515136719 0.481952816724484
1353.44104003906 0.482782147546928
1095.6083984375 0.483274141123074
2072.48754882812 0.486287129406952
1454.35900878906 0.48647839552586
1172.90307617188 0.487049167378286
954.878479003906 0.487923146733364
1556.41052246094 0.487966058332169
1494.84582519531 0.489273490102647
1344.30578613281 0.489983692386648
1315.61157226562 0.495792711522914
1812.53759765625 0.496590387912661
1549.33483886719 0.502989488762022
1137.11364746094 0.512931007038067
1377.52453613281 0.516635010872717
1591.23486328125 0.537940993341375


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000.dat <==
x  y
6.43176622312522e+28 1
6.43176622312522e+28 1


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001.dat <==
x  y
1540696512 0.850122047383397
1540696512 0.851575087274407
1540696512 0.852342624910288
1540696512 0.855573995071861
1540696512 0.855581393697738
1540696512 0.855728641709074
1540696512 0.858079056731108
1540696512 0.85878312787739
1540696512 0.85951558793173
1540696512 0.859960771496339
1540696512 0.860416953093484
1540696512 0.860490385661366
1540696512 0.867707843093588
1540696512 0.868379978949103
1540696512 0.871651775769127
1540696512 0.871925970090422
1540696512 0.87207108775716
1540696512 0.872646377337316
1540696512 0.873286100554976
1540696512 0.873357266424233
1540696512 0.873913184181262
1540696512 0.874039031707313
1540696512 0.874691060518648
1540696512 0.876020106132409
1540696512 0.876309128410179
1540696512 0.876610876706205
1540696512 0.876764527223846
1540696512 0.877021401053694
1540696512 0.87715843828611
1540696512 0.877682041507227
1540696512 0.877704280476423
1540696512 0.878026744578377
1540696512 0.878038854314644
1540696512 0.878048531445828
1540696512 0.878176388538056
1540696512 0.878337976402217
1540696512 0.878567732963717
1540696512 0.878612283614615
1540696512 0.878683448011826
1540696512 0.878750235880898
1540696512 0.879122305476126
1540696512 0.879183262343942
1540696512 0.879289564678845
1540696512 0.880188927665753
1540696512 0.88058197430486
1540696512 0.880593477695273
1540696512 0.881151931452561
1540696512 0.881606165394113
1540696512 0.881676409756062
1540696512 0.881904311840535
1540696512 0.8819907274609
1540696512 0.881997135667352
1540696512 0.88214193255256
1540696512 0.88226276032736
1540696512 0.882340992459332
1540696512 0.882378115934994
1540696512 0.882548246002106
1540696512 0.882910994854474
1540696512 0.883288876956568
1540696512 0.883373357988451
1540696512 0.883498048593336
1540696512 0.883584729549468
1540696512 0.883783471826755
1540696512 0.883796152957201
1540696512 0.883884722948044
1540696512 0.884193294605225
1540696512 0.884243982828758
1540696512 0.88426109098248
1540696512 0.8842763388791
1540696512 0.884730114610241
1540696512 0.884746378537857
1540696512 0.884811912152711
1540696512 0.884939370462167
1540696512 0.885250864508466
1540696512 0.885286786616643
1540696512 0.885628405911061
1540696512 0.885805973941514
1540696512 0.885952531261143
1540696512 0.886017099788021
1540696512 0.886102676452842
1540696512 0.886146509009521
1540696512 0.88615921766458
1540696512 0.88642455089466
1540696512 0.886629862592608
1540696512 0.886715631345494
1540696512 0.886796426450992
1540696512 0.887169452197967
1540696512 0.887400719076668
1540696512 0.88752646547779
1540696512 0.88764631540099
1540696512 0.887837585068027
1540696512 0.888235714790383
1540696512 0.888247408856548
1540696512 0.888397373066507
1540696512 0.88842124910136
1540696512 0.888559697757753
1540696512 0.888911938705896
1540696512 0.888938207587667
1540696512 0.889018893766307
1540696512 0.889319998355721
1540696512 0.889782478149586
1540696512 0.889943169751165
1540696512 0.890414386396265
1540696512 0.890499665889318
1540696512 0.890733005469259
1540696512 0.890836425983617
1540696512 0.890914046017131
1540696512 0.890926800371123
1540696512 0.891145018651798
1540696512 0.891390443028558
1540696512 0.891757222628812
1540696512 0.89234303398718
1540696512 0.892343190921646
1540696512 0.892642701000735
1540696512 0.892974669009351
1540696512 0.893636688788802
1540696512 0.89370890597986
1540696512 0.893859172841474
1540696512 0.894622989298235
1540696512 0.89466062095302
1540696512 0.894983361787144
1540696512 0.895079455253764
1540696512 0.895243474107977
1540696512 0.895462830079492
1540696512 0.895637186398909
1540696512 0.89568230083008
1540696512 0.895953181728528
1540696512 0.896169639593261
1540696512 0.896463318529671
1540696512 0.896605210409317
1540696512 0.896837070576037
1540696512 0.897124841616155
1540696512 0.897407482388386
1540696512 0.89815679860859
1540696512 0.898888490499117
1540696512 0.898968349190819
1540696512 0.899712592770246
1540696512 0.900254833195691
1540696512 0.900283947943636
1540696512 0.900410592483001
1540696512 0.900559028927223
1540696512 0.900835908253929
1540696512 0.900955381079339
1540696512 0.901262157410141
1540696512 0.901479552800815
1540696512 0.901747334357422
1540696512 0.901793652932813
1540696512 0.902049525633881
1540696512 0.906109939663603
1540696512 0.907196582621242
1540696512 0.913643798991927


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002.dat <==
x  y
22552213 0.559737606195973
22552213 0.58521510519805
22552213 0.609206024428965
22552213 0.609881871790765
22552213 0.611479398444878
22552213 0.617890434364095
22552213 0.61872662793156
22552213 0.620086964687879
22552213 0.62204510215431
22552213 0.622289489554625
22552213 0.630794663694559
22552213 0.632158412401043
22552213 0.634576752474215
22552213 0.638433019027744
22552213 0.641071425316536
22552213 0.642722918437792
22552213 0.644640980658631
22552213 0.648524722426353
22552213 0.650660789619664
22552213 0.651334303603661
22552213 0.651625469985043
22552213 0.651663143333011
22552213 0.653448443077934
22552213 0.653449505529542
22552213 0.654224116976489
22552213 0.667607442862353
22552213 0.696831616754032
22991125 0.712474702332493
22991125 0.713906123749072
22991125 0.714269389603474
22991125 0.716659881417228
22991125 0.725504423112208
22991125 0.725850383393927
22991125 0.732314930677296
22991125 0.73303861687392
22991125 0.733486452995516
22991125 0.735250182043632
22991125 0.735733486394135
22991125 0.737556130138759
22991125 0.738745392202858
22991125 0.739415685315602
23024020 0.740388816280066
22991125 0.741389627492675
25065558 0.741499225592211
22991125 0.741718637719782
22991125 0.743446107505467
22991125 0.745150720830094
22991125 0.746701635131562
22991125 0.746837174185348
22991125 0.747232576009639
22991125 0.74735934161392
22991125 0.748289051235094
22991125 0.748347103438446
22991125 0.748597818858661
22991125 0.749155708057461
22991125 0.749556399582958
22991125 0.749871472351262
22991125 0.750796364512652
22991125 0.750968085865799
22991125 0.751174496279161
22991125 0.751319757785077
22991125 0.751718288717508
22991125 0.751781620259755
22991125 0.751782940791344
22991125 0.752145068968332
22991125 0.752475800833328
22991125 0.753013264560298
22991125 0.753063732944452
22991125 0.753253653606934
22991125 0.753637648292623
22991125 0.753808493823642
22991125 0.754208717891048
22991125 0.754354341715203
22991125 0.754605298161963
22991125 0.754889839210038
22991125 0.75526200527447
22991125 0.755324497270264
22991125 0.755607685877088
22991125 0.755707575945397
25065558 0.756108052264206
25065558 0.75620970721629
22991125 0.756264725949889
22991125 0.7563460204584
22991125 0.756631608613408
22991125 0.757066778053134
22991125 0.757106022701322
22991125 0.757217076832068
25065558 0.757280668919087
22991125 0.757481892220703
22991125 0.757544638935031
22991125 0.758064383186386
22991125 0.758389708229657
22991125 0.758502848845763
22991125 0.758691566934607
22991125 0.759233733502089
22991125 0.759310178387033
22991125 0.759878973594692
22991125 0.760031284166473
22991125 0.760178411879401
22991125 0.760260571645747
22991125 0.760353252360638
22991125 0.760407101089129
22991125 0.760420142418945
22991125 0.760470103137836
22991125 0.760543915931695
22991125 0.76078900004057
22991125 0.760944123979251
22991125 0.76144975540725
22991125 0.761474008557978
22991125 0.761687813551757
22991125 0.761690354260393
22991125 0.762087305044559
22991125 0.762226145940582
22991125 0.762307391120882
22991125 0.762443683840367
22991125 0.762535645893551
22991125 0.762758316324133
22991125 0.762898898110525
22991125 0.76339551116663
22991125 0.76346917235752
22991125 0.763583770464506
22991125 0.763744416145113
25065558 0.763760037299097
22991125 0.763956116895256
22991125 0.764118010207333
22991125 0.764292432446729
22991125 0.764313564796637
22991125 0.764737909279888
22991125 0.764799354542109
22991125 0.765420080585681
22991125 0.765648785709788
22991125 0.766294109181848
22991125 0.76645772897071
22991125 0.766782474126696
22991125 0.766893383730566
22991125 0.766995495483844
22991125 0.767021070702351
22991125 0.767126428518219
22991125 0.767511174709897
22991125 0.767736917551194
22991125 0.768120511092046
22991125 0.76829365442716
22991125 0.768387596531687
22991125 0.76842365785522
22991125 0.768458013811503
22991125 0.768474589729249
22991125 0.769054766475979
22991125 0.76918010356645
22991125 0.769272494145761
22991125 0.769484911415365
22991125 0.769506036434759
22991125 0.76979995812284
22991125 0.769988917164917
22991125 0.770155137410839
22991125 0.770518133139545
22991125 0.771306160081863
22991125 0.771401314289094
22991125 0.771426442773377
22991125 0.771880502126087
22991125 0.771920303534164
22991125 0.772110463735617
22991125 0.772858027356186
22991125 0.773172224972339
22991125 0.773305110725369
22991125 0.773814639406594
22991125 0.773907071612171
22991125 0.774306781606101
22991125 0.774374679728494
22991125 0.774793323271059
22991125 0.775249365734599
22991125 0.775446368231466
22991125 0.775539485255259
22991125 0.776662680271616
22991125 0.77667454202592
22991125 0.777305149510098
22991125 0.777994948448048
22991125 0.778099988055695
22991125 0.782832820182364
22991125 0.784390594043148
22991125 0.784945697728219
22991125 0.785496336123036
22991125 0.785692428767364
22991125 0.798278833113325
22991125 0.810652811184726


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003.dat <==
x  y
22594420 0.55853402258384
22644337 0.558707439237696
22594420 0.566874078708396
22644337 0.567300803419872
22594420 0.622915174729153


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004.dat <==
x  y
21491189 0.363242326309872
21491189 0.393387164334926
21491189 0.395401444585856
21491189 0.395758943436754
21491189 0.399155934109981
21491189 0.400513262926513
21491189 0.403271046681916
21491189 0.407614570181754
21491189 0.410665139257997
21491189 0.413930088562381
21491189 0.425809572487275
21930101 0.458689034447076
21491189 0.459098231894399
21930101 0.464308716857488
21930101 0.474967979356719
21930101 0.479765245867405
21930101 0.480290093767879
21930101 0.496062351148793
21930101 0.507542902590842
21930101 0.514545632427709
21930101 0.517005628922661
21930101 0.520076713959936
21930101 0.531687991099686
21930101 0.532868491793074
21930101 0.53440401576359
21930101 0.539474736488432
21930101 0.541655446576146
21930101 0.542134590518999
21930101 0.545740486945497
21930101 0.549616006276727
21930101 0.549977051816513
21930101 0.551320522777102
21930101 0.551721558877896
21930101 0.552237479648882
21930101 0.553397594624821
21930101 0.554200521992005
21930101 0.554897653243471
21930101 0.555634809188235
21930101 0.556864857308265
21930101 0.557435436099674
21930101 0.557855338146009
21930101 0.558033474809435
21930101 0.558847463438028
21930101 0.560526069962946
21930101 0.562139580770073
21930101 0.562143449500105
21930101 0.562653147742775
21930101 0.564711464322678
21930101 0.564954434872175
21930101 0.565052811181815
21930101 0.567735923802216
21930101 0.569251518877205
21930101 0.569320147725935
21930101 0.570358476844805
21930101 0.570927138221034
21930101 0.571595985980262
21930101 0.574040467013391
21930101 0.574151647649723
21930101 0.57496103940313
21930101 0.575458243214208
21930101 0.5754809894998
21930101 0.575481171824379
21930101 0.577011568882597
21930101 0.577453642248977
21930101 0.579079031911195
21930101 0.579875549169433
21930101 0.581932277209157
21930101 0.582162835980282
21930101 0.58242926326126
21930101 0.582843615611544
21930101 0.582939637065817
21930101 0.583845694787714
21930101 0.584956366574655
21930101 0.585194154069961
21930101 0.585301443804026
21930101 0.585431344503153
21930101 0.585878556940364
21930101 0.587576306666894
21930101 0.587600826050078
21930101 0.588312989582517
21930101 0.589628592864025
21930101 0.590151613199437
21930101 0.590242842645088
21930101 0.590729280385416
21930101 0.590958459656985
21930101 0.59226456742661
21930101 0.592653821653655
21930101 0.593178179642792
21930101 0.593236392371804
21930101 0.593346017715027
21930101 0.594689175094698
21930101 0.595068753017721
21930101 0.595069455488244
21930101 0.595178198873421
21930101 0.595311976957525
21930101 0.595319666393918
21930101 0.595805067729706
21930101 0.596338482273969
21930101 0.596809278687612
21930101 0.597100522253015
21930101 0.597374138609001
21930101 0.59766226929059
21930101 0.598599861833089
21930101 0.59917199247092
21930101 0.599307890868021
21930101 0.599461165268227
21930101 0.600700020200893
21930101 0.60127474691126
21930101 0.601512949814617
21930101 0.60175712530906
21930101 0.602182530272325
21930101 0.602513968486492
21930101 0.602545072439193
21930101 0.602613906104774
21930101 0.603097008568973
21930101 0.603893629070987
21930101 0.604406787302008
21930101 0.605686399292877
21930101 0.605779504644728
21930101 0.607783698900251
21930101 0.607807765992583
21930101 0.607889310906623
21930101 0.608055461541188
21930101 0.608328293979395
21930101 0.608485364314067
21930101 0.608994156408744
21930101 0.609230622562149
21930101 0.60978125205749
21930101 0.609853325188486
21930101 0.610131667285064
21930101 0.611014033323289
21930101 0.611041414364274
21930101 0.612016985254189
21930101 0.612471518198794
21930101 0.613036492113678
21930101 0.613266352404082
21930101 0.613884438320976
21930101 0.614016685527456
21930101 0.614038669623872
21930101 0.614779515300024
21930101 0.615022139000049
21930101 0.615546682061372
21930101 0.615595922952421
21930101 0.616086009138496
21930101 0.616193965422163
21930101 0.616364857096135
21930101 0.616399606009944
21930101 0.616561297398809
21930101 0.61659337832254
21930101 0.616676634874558
21930101 0.616772818786034
21930101 0.616789193043029
21930101 0.616965075620064
21930101 0.617393139640902
21930101 0.617473548378191
21930101 0.617553995466395
21930101 0.617952181687517
21930101 0.617977604929508
21930101 0.618446476019692
21930101 0.618679554766364
21930101 0.618755958403622
21930101 0.61877637788703
21930101 0.619211386702156
21930101 0.619298866469289
21930101 0.619324185052374
21930101 0.619335236042059
21930101 0.619357217833912
21930101 0.619697268187478
21930101 0.620164809246284
21930101 0.620335267126602
21930101 0.620728174497059
21930101 0.620798551071522
21930101 0.620986390487054
21930101 0.621044177417037
21930101 0.621338288823291
21930101 0.621441918718039
21930101 0.62159148397089
21930101 0.62168849783211
21930101 0.622183781017838
21930101 0.622264940671433
21930101 0.622423323675755
21930101 0.622454199865008
21930101 0.622479881604053
21930101 0.62272976034146
21930101 0.623176166989957
21930101 0.623398103022137
21930101 0.623532227878872
21930101 0.623670547866617
21930101 0.623794272778226
21930101 0.623969359572645
21930101 0.624099640816939
21930101 0.624333463743402
21930101 0.624663052814669
21930101 0.624685173583566
21930101 0.625126628817382
21930101 0.625342693006446
21930101 0.625513027548346
21930101 0.625595424887162
21930101 0.626253616409165
21930101 0.626512355112471
21930101 0.627718808976796
21930101 0.627979973444605
21930101 0.628003359754487
21930101 0.628048517255903
21930101 0.62813098892079
21930101 0.628131900284139
21930101 0.628580091365599
21930101 0.629090837474879
21930101 0.629341465431313
21930101 0.629478174029889
21930101 0.629586646070781
21930101 0.629924947202202
21930101 0.63022586163413
21930101 0.630240601754382
21930101 0.630447784934184
21930101 0.630629556807294
21930101 0.630993827354743
21930101 0.631247183731998
21930101 0.631838212396396
21930101 0.632049591233596
21930101 0.632241093017907
21930101 0.632348627055558
21930101 0.632418583056758
21930101 0.632779457657048
21930101 0.632864789586266
21930101 0.632890334742933
21930101 0.633177359010007
21930101 0.633620299176662
21930101 0.633643196638233
21930101 0.633700635035449
21930101 0.633703531457958
21930101 0.633727895941587
21930101 0.634122877882568
21930101 0.634124259504839
21930101 0.634275526329669
21930101 0.634546412360971
21930101 0.634716726358068
21930101 0.634992307647851
21930101 0.635037867049293
21930101 0.635109923169446
21930101 0.635126631717732
21930101 0.635582508025767
21930101 0.635850341718591
21930101 0.63655449855585
21930101 0.637340347242361
21930101 0.637570427672062
21930101 0.638663502569173
21930101 0.639038038390563
21930101 0.63931200335382
21930101 0.639332593605665
21930101 0.639519384779574
21930101 0.639566726268084
21930101 0.639658733000657
21930101 0.639677251479363
21930101 0.640001693060151
21930101 0.640187573787555
21930101 0.640226873964464
21930101 0.640274777947544
21930101 0.640879063604183
21930101 0.640900526722681
21930101 0.641265485724277
21930101 0.64152245600268
21930101 0.641684393284413
21930101 0.641714043739013
21930101 0.64177507955138
21930101 0.642591141001088
21930101 0.642732705859569
21930101 0.643279047195636
21930101 0.643531153784301
21930101 0.643775861752573
21930101 0.643996442701835
21930101 0.644002008806797
21930101 0.644621245942104
21930101 0.644648754433157
21930101 0.645537674793337
21930101 0.646569828319796
21930101 0.646610664282477
21930101 0.647675726365289
21930101 0.647701151518349
21930101 0.647719011724958
21930101 0.647847502837653
21930101 0.648075421522206
21930101 0.6481915431106
21930101 0.648406615243333
21930101 0.648556656348171
21930101 0.650357270615265
21930101 0.650757298669039
21930101 0.651118222620788
21930101 0.651124518483177
21930101 0.651268144990691
21930101 0.651965165700194
21930101 0.653006014776001
21930101 0.653133091528317
21930101 0.653153286138401
21930101 0.653412050831822
21930101 0.653940426907308
21930101 0.654093582889412
21930101 0.654266550856819
21930101 0.654580896315677
21930101 0.655635882183416
21930101 0.656050700027247
21930101 0.656306679982607
21930101 0.656327450658059
21930101 0.656580787919537
21930101 0.656817793227265
21930101 0.657342477490163
21930101 0.658856107891472
21930101 0.659287595125041
21930101 0.660754724050264
21930101 0.662134474178986
21930101 0.66331669870309
21930101 0.668249227245451
21930101 0.668741508334815
21930101 0.692413959434738


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005.dat <==
x  y
21533396 0.406677578769639
21533396 0.409353814130626
21533396 0.412225313863271
21533396 0.416660785256503


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006.dat <==
x  y
21527604 0.378889022427666
21527604 0.405638092535793
21527604 0.407394695178909
21527604 0.40950489324527
21966516 0.539740344252378


==> generated/max-of-10-dvocab-128-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007.dat <==
x  y
20462484 4.87046279759922e-20
20462484 4.92449940240787e-20
20462484 4.93294664946674e-20
20462484 5.00996169742203e-20
20462484 5.09475419860638e-20
20462484 5.09753887659133e-20
20462484 5.17723751548702e-20
20462484 5.17725142340314e-20
20462484 5.17783600633355e-20
20462484 5.17944326298072e-20
20462484 5.18135162727955e-20
20462484 5.18136877310578e-20
20462484 5.19161385034579e-20
20462484 5.19470870654823e-20
20462484 5.1957143795804e-20
20462484 5.2000255291947e-20
20462484 5.25967639653261e-20
20462484 5.25994859268516e-20
20462484 5.25995732297143e-20
20462484 5.26039560163481e-20
20462484 5.26095306806608e-20
20462484 5.26189110885838e-20
20462484 5.26228621928571e-20
20462484 5.26230059027836e-20
20462484 5.2625078786708e-20
20462484 5.2628012376779e-20
20462484 5.26340115696519e-20
20462484 5.26392889566947e-20
20462484 5.26518477660331e-20
20462484 5.26671686762649e-20
20462484 5.26841411131871e-20
20462484 5.26890783873181e-20
20462484 5.30096755851059e-20
20462484 5.34379254100015e-20
20462484 5.344263761437e-20
20462484 5.34427525015943e-20
20462484 5.34469100855372e-20
20462484 5.34474420168878e-20
20462484 5.34475267992807e-20
20462484 5.34509831832127e-20
20462484 5.34539198350145e-20
20462484 5.34574718475943e-20
20462484 5.34577435660355e-20
20462484 5.34647792712695e-20
20462484 5.34705318687633e-20
20462484 5.34773543864132e-20
20462484 5.34833550901228e-20
20462484 5.34845122995421e-20
20462484 5.34909431166785e-20
20462484 5.34964450533364e-20
20462484 5.35057625404084e-20
20462484 5.35107670643044e-20
20462484 5.35456774890901e-20
20462484 5.35508091379002e-20
20462484 5.35529377222383e-20
20462484 5.35624862230931e-20
20462484 5.37301832078783e-20
20462484 5.37481843465498e-20
20462484 5.3755635091624e-20
20462484 5.42861225301696e-20
20462484 5.42864939511374e-20
20462484 5.42896939035455e-20
20462484 5.42903220268086e-20
20462484 5.4291431477082e-20
20462484 5.42946139245034e-20
20462484 5.42953339103601e-20
20462484 5.42992732563966e-20
20462484 5.42998994908257e-20
20462484 5.43027564333404e-20
20462484 5.43033353138648e-20
20462484 5.43068291260256e-20
20462484 5.43087665941558e-20
20462484 5.43093662535302e-20
20462484 5.43108008713364e-20
20462484 5.43123639801235e-20
20462484 5.43195649379253e-20
20462484 5.43220248514787e-20
20462484 5.43226340816143e-20
20462484 5.43231983105065e-20
20462484 5.43244029901598e-20
20462484 5.4327607182006e-20
20462484 5.4327772360071e-20
20462484 5.43419323835714e-20
20462484 5.43477209809794e-20
20462484 5.43481680585139e-20
20462484 5.43526336719165e-20
20462484 5.43573753519749e-20
20462484 5.43586488388178e-20
20462484 5.43588391448441e-20
20462484 5.43892787883911e-20
20462484 5.4405319666075e-20
20462484 5.44192384974672e-20
20462484 5.44280346410452e-20
20462484 5.4554942525533e-20
20462484 5.47217104369905e-20
20462484 5.4885096184447e-20
20462484 5.5120349079528e-20
20462484 5.51267398908945e-20
20462484 5.51320571040559e-20
20462484 5.51333527200125e-20
20462484 5.51339331752988e-20
20462484 5.51353827037258e-20
20462484 5.5136426083116e-20
20462484 5.51375575409092e-20
20462484 5.51377511744093e-20
20462484 5.51386524425763e-20
20462484 5.51392509406475e-20
20462484 5.51437996600178e-20
20462484 5.51468247768622e-20
20462484 5.51486917961577e-20
20462484 5.51492183145052e-20
20462484 5.51492228508446e-20
20462484 5.51513228853009e-20
20462484 5.51513316992373e-20
20462484 5.5153991371632e-20
20462484 5.51549285371569e-20
20462484 5.5158467501881e-20
20462484 5.51586782004262e-20
20462484 5.51592265950419e-20
20462484 5.51596597689248e-20
20462484 5.51677864641742e-20
20462484 5.51683071802222e-20
20462484 5.51715347096333e-20
20462484 5.51738506299892e-20
20462484 5.51764613536304e-20
20462484 5.51866175765741e-20
20462484 5.51870268730568e-20
20462484 5.52000972855586e-20
20462484 5.52200900796546e-20
20462484 5.52657854362557e-20
20462484 5.52914451484013e-20
20462484 5.52927386692124e-20
20462484 5.53158484208886e-20
20462484 5.53766182896512e-20
20462484 5.5970995163058e-20
20462484 5.59729610386703e-20
20462484 5.59755948829541e-20
20462484 5.59795509314176e-20
20462484 5.59860378936545e-20
20462484 5.59885308161778e-20
20462484 5.59937289567957e-20
20462484 5.5999191525151e-20
20462484 5.60020602983929e-20
20462484 5.6017489548567e-20
20462484 5.60256682392266e-20
20462484 5.60590450711958e-20
20462484 5.68220222706294e-20
20462484 5.68228697233368e-20
20462484 5.68398779287702e-20
20462484 5.68466149199777e-20
20462484 5.68669426663163e-20
20466580 0.0378082094535143
20466580 0.0451373775344311
20466580 0.0503045780105039
20466580 0.0537553170204043
20487123 0.0543146417362133
20466580 0.0627452660731939
20466580 0.0659691841338371
20466580 0.0701142156019237
20466580 0.0787932707276478
20466580 0.0868339704245898
20466580 0.0882126631733614
20466580 0.089498095474366
20487123 0.089533956501195
20466580 0.0899850073811112
20466580 0.0900143053941221
20466580 0.0938964289829652
20466580 0.0949781472741639
20466580 0.0976217533778325
20466580 0.098252704406189
20466580 0.0983017782628647
20466580 0.10347789008796
20466580 0.10366144247768
20466580 0.103921042988722
20466580 0.104497601429619
20466580 0.105221419676341
20466580 0.106071977305391
20466580 0.106188338144497
20466580 0.107109660955298
20466580 0.107709432442662
20466580 0.109199054537687
20466580 0.109518487739984
20466580 0.11067994468898
20466580 0.111027638860509
20466580 0.111485589147909
20466580 0.112136518491448
20487123 0.112320114565886
20466580 0.112570451759097
20466580 0.115744975656111
20487123 0.116433171772325
20466580 0.117335597325796
20466580 0.117418302384469
20466580 0.118337025041814
20466580 0.118756019841792
20466580 0.118775431505351
20466580 0.119050154149338
20466580 0.11963573401657
20466580 0.120748999170481
20466580 0.122520043949293
20466580 0.122912930305734
20466580 0.12515051368045
20466580 0.125300004182342
20466580 0.126038905988703
20466580 0.126738040048912
20466580 0.126963212067325
20466580 0.127554699138479
20466580 0.128782583854756
20466580 0.129456006392991
20466580 0.130194526176868
20466580 0.130968025485924
20466580 0.132772522584713
20466580 0.133149729357201
20466580 0.133544449411715
20466580 0.133758958340343
20466580 0.134212762005676
20466580 0.134434528367425
20466580 0.134697512279714
20466580 0.135257171141941
20466580 0.136161569697455
20466580 0.136328422120137
20466580 0.13647111712545
20487123 0.138954875211739
20466580 0.139454364342252
20466580 0.139768172782925
20466580 0.140735220072751
20466580 0.140953109385877
20509873 0.141469751155261
20509873 0.142173428353629
20466580 0.142813454049463
20487123 0.142835870318946
20466580 0.142865087596835
20466580 0.143727353802787
20487123 0.14393802916185
20466580 0.144333328572384
20466580 0.144756728471526
20466580 0.145269706773635
20466580 0.145660972742379
20466580 0.146349830904174
20487123 0.146767833604759
20466580 0.147470598583548
20466580 0.147729869954029
20466580 0.148049767201398
20466580 0.148686728378
20466580 0.148768693012338
20466580 0.14886136525702
20487123 0.148955939443347
20466580 0.149033595462372
20466580 0.14924965314846
20466580 0.149471018645118
20466580 0.149533293406867
20487123 0.149813451042659
20466580 0.149988191081563
20487123 0.150119757629389
20487123 0.150344929710577
20466580 0.151134731588049
20466580 0.151469004027467
20466580 0.152078456471607
20466580 0.152225504585488
20487123 0.152359863405791
20487123 0.152405526280237
20466580 0.152693633945064
20466580 0.15272976246487
20466580 0.152874878325681
20466580 0.153296433241505
20509873 0.153457968761818
20466580 0.154015516304082
20466580 0.154373911247568
20466580 0.156115750607854
20466580 0.156228138944306
20487123 0.156777028372215
20466580 0.157063607670594
20466580 0.15729865229307
20487123 0.15818725061263
20466580 0.15819858014693
20466580 0.158595385673743
20466580 0.158965095581002
20466580 0.15953470931965
20466580 0.159625983667409
20466580 0.16007838011801
20466580 0.160165804019189
20466580 0.16031861706642
20509873 0.160616891594615
20509873 0.16066223267229
20466580 0.160817010340044
20466580 0.16108383878124
20466580 0.161238865898255
20487123 0.161519762023588
20466580 0.161697613110785
20487123 0.161731063978474
20466580 0.161774024512987
20466580 0.162128982802185
20466580 0.162284440543008
20466580 0.162620040847987
20466580 0.162840637997778
20487123 0.163205187030409
20466580 0.163302117944282
20466580 0.163367556388031
20466580 0.163479717597164
20466580 0.164245409338653
20487123 0.164628110968022
20466580 0.164649521255496
20466580 0.16551729914929
20466580 0.165776634949364
20466580 0.165935617830718
20487123 0.166181864459025
20466580 0.166341534747012
20466580 0.167003923822106
20487123 0.167188254374248
20509873 0.167447558445354
20487123 0.167644118969708
20466580 0.171340949041506
20466580 0.171395622305383
20466580 0.171403633115329
20466580 0.171780448027944
20487123 0.171957230687264
20466580 0.172092459522248
20466580 0.172321043780178
20466580 0.173078568845945
20466580 0.173583304793416
20509873 0.175254804232848
20487123 0.175527823497735
20466580 0.175928446949704
20466580 0.175962002440485
20466580 0.17621176318608
20466580 0.176360919826401
20466580 0.176426536500945
20466580 0.176716597657166
20487123 0.176790232541038
20466580 0.176795299392662
20487123 0.176802024829875
20466580 0.17707685246101
20466580 0.177090339436224
20509873 0.177410011719199
20466580 0.178038662200399
20487123 0.178051444641077
20466580 0.178917163890104
20466580 0.178995664798592
20466580 0.179121687652541
20509873 0.179507381185295
20466580 0.181126158819613
20466580 0.181340771639985
20509873 0.181403010455403
20466580 0.181682773704151
20466580 0.181838835724973
20466580 0.183952978130888
20509873 0.18459403547149
20466580 0.184654852034927
20466580 0.184927240953677
20466580 0.186226763917869
20466580 0.186435200597551
20466580 0.187584187094214
20487123 0.188280767571339
20466580 0.188300086304338
20466580 0.18861256307979
20466580 0.189371618513486
20509873 0.189487888633647
20466580 0.190049137058903
20466580 0.190119304442937
20466580 0.190616502131078
20466580 0.191088889721814
20487123 0.19132407872399
20509873 0.191327211713585
20466580 0.191626210466051
20466580 0.191657936060233
20466580 0.192110834057666
20466580 0.192512888383933
20466580 0.192729808487627
20487123 0.192788227721172
20466580 0.192856430489573
20466580 0.192940573119006
20466580 0.193026557116324
20466580 0.193149844244649
20466580 0.19340493899645
20466580 0.193601038549762
20487123 0.194203252933773
20466580 0.194339943165861
20466580 0.194738494239335
20487123 0.194865316415701
20466580 0.195085900175239
20509873 0.195388162362504
20509873 0.195569531276079
20487123 0.195783487606795
20466580 0.195811459713983
20466580 0.196135247546576
20466580 0.196822228383564
20466580 0.19687194716806
20509873 0.197094593738144
20466580 0.197639536975813
20466580 0.198598295955445
20487123 0.198758668016071
20466580 0.199390806576622
20466580 0.199752623743997
20466580 0.199794518294915
20466580 0.200530540738439
20466580 0.201045689717441
20509873 0.201240192060804
20487123 0.201521479865559
20509873 0.201999544652978
20466580 0.202126648026111
20466580 0.202371284664874
20487123 0.202636999210857
20466580 0.203719155147729
20466580 0.203824073323659
20466580 0.203933299324294
20487123 0.204402769070238
20509873 0.204463703748096
20466580 0.204919035951904
20466580 0.205427178954211
20466580 0.205803848923187
20466580 0.205964909971605
20466580 0.206469658622151
20466580 0.206569756841545
20466580 0.206804037015857
20466580 0.20689950593464
20466580 0.207175930991258
20487123 0.207431230824396
20509873 0.207667382409052
20487123 0.207903619187315
20466580 0.208598462743282
20509873 0.208679761180937
20466580 0.209918696574012
20466580 0.211000136880441
20466580 0.211893274939706
20466580 0.212186451079467
20466580 0.212296064869194
20466580 0.212555979308766
20466580 0.212756050498686
20466580 0.213081328099268
20466580 0.213339882899969
20466580 0.213912762348038
20466580 0.21402715538064
20466580 0.214178968699031
20487123 0.214545393759361
20466580 0.21504973794688
20466580 0.216703163894792
20466580 0.216892655410048
20466580 0.217473781647471
20466580 0.218289749455641
20466580 0.218496971052925
20487123 0.219144385318805
20466580 0.219909689071281
20466580 0.220103225146055
20466580 0.220310171154603
20466580 0.221809767908734
20487123 0.221905387623225
20466580 0.222402225493219
20466580 0.222965418575171
20466580 0.223392311436891
20466580 0.223645292337469
20466580 0.22404024560658
20466580 0.22408428969517
20487123 0.224326688572817
20466580 0.224380866354516
20466580 0.224506476861816
20487123 0.224802829282774
20509873 0.224912734040668
20466580 0.225125164200497
20466580 0.225184564569258
20466580 0.225337151725407
20487123 0.225892417152722
20466580 0.226329392952075
20466580 0.22745089041734
20487123 0.227818029377516
20509873 0.228099258831684
20487123 0.228371276893674
20466580 0.228694956361036
20466580 0.229067136135078
20509873 0.229090126496863
20466580 0.229292977766495
20466580 0.229747362655339
20466580 0.230321206757891
20466580 0.230482935748196
20487123 0.230921519330744
20509873 0.232105757074871
20487123 0.232227412520348
20466580 0.232899775825495
20466580 0.233493272072677
20466580 0.233602103458838
20487123 0.233605205048821
20466580 0.234852470519899
20466580 0.235067143973364
20466580 0.235168254035005
20487123 0.235441591439227
20487123 0.235652020573643
20466580 0.236065179208057
20466580 0.237445406253208
20487123 0.23755519519471
20466580 0.237652925744135
20466580 0.238037307582192
20466580 0.238162263877147
20509873 0.238560029744322
20487123 0.239060923016073
20466580 0.241006718865067
20466580 0.24143678578811
20487123 0.241745154997504
20466580 0.242456048557041
20466580 0.24280921785529
20466580 0.242947520099789
20466580 0.242999015784327
20487123 0.243923923608687
20466580 0.244055262594978
20487123 0.244338675916613
20466580 0.244668401658926
20466580 0.245006169976281
20487123 0.24515765814784
20487123 0.246430126346699
20466580 0.247426008625493
20466580 0.247578515872482
20466580 0.247611304432316
20509873 0.247640474938981
20487123 0.247992321516746
20466580 0.248088966109235
20466580 0.248135690548765
20466580 0.248191455888449
20487123 0.248197955950659
20466580 0.248774377314717
20487123 0.24928630259732
20466580 0.250429609704975
20487123 0.251354866402322
20466580 0.251388070426384
20466580 0.251831900664106
20466580 0.252808663548334
20509873 0.253315298634848
20466580 0.253687221725102
20509873 0.254011332040904
20487123 0.254146950404099
20487123 0.25500906927937
20509873 0.25534584806855
20466580 0.257393689091648
20466580 0.257780485551782
20487123 0.259110968238242
20466580 0.260219647598988
20466580 0.262899022871791
20487123 0.263651058509376
20466580 0.263676318053314
20487123 0.265209468929985
20466580 0.267965868090627
20487123 0.268132217099399
20509873 0.269096927464004
20466580 0.269958093965031
20466580 0.270607598400947
20466580 0.270714975260062
20509873 0.27160364418298
20466580 0.276086534000139
20466580 0.278097491401319
20466580 0.27855999833063
20466580 0.278949931967392
20487123 0.279418176452583
20509873 0.279757534060955
20905492 0.279796523559249
20466580 0.279882006914526
20466580 0.280598982939104
20509873 0.281084206698125
20487123 0.28140364672962
20466580 0.28413500007629
20487123 0.284831922285371
20466580 0.285331367410975
20487123 0.286136035452609
20466580 0.286276063998039
20905492 0.290718575134592
20466580 0.291367482182392
20466580 0.296446709751199
20905492 0.300513138933462
20466580 0.302604114659782
20487123 0.305439553076164
20905492 0.308884807376873
20926035 0.308975396730091
20948785 0.310430342911321
20905492 0.310624715982308
20905492 0.312486230990392
20905492 0.314503367160861
20905492 0.316498155141112
20905492 0.321665000818523
20905492 0.323538803670184
20905492 0.323711932860389
20926035 0.323788152454438
20905492 0.327435573439933
20905492 0.330299175741138
20905492 0.330993372258719
20926035 0.331429782323561
20905492 0.332778065556048
20905492 0.335272995736921
20905492 0.335799798232452
20905492 0.337889013075672
20905492 0.338403884324099
20905492 0.340249360569977
20926035 0.340579810822446
20905492 0.340995930023667
20926035 0.341804491812229
20905492 0.342348802897018
20905492 0.343108377922065
20926035 0.343932529295246
20905492 0.345980760139362
20905492 0.346408751389994
20905492 0.346455268930084
20905492 0.347799686944184
20905492 0.347957690752177
20905492 0.349292139998448
20905492 0.349338721852782
20926035 0.349389447214481
20948785 0.349529370059842
20905492 0.349776585420971
20905492 0.350019880622561
20905492 0.350536680875619
20905492 0.351017400926057
20905492 0.351540019546984
20905492 0.352272597756862
20905492 0.352414075189127
20905492 0.352508888740105
20905492 0.352965146719472
20905492 0.353298314526184
20926035 0.353411039783744
20905492 0.353725861253906
20905492 0.354296867403074
20905492 0.354533217279531
20905492 0.355376292518968
20905492 0.355655273386795
20905492 0.355825622936458
20905492 0.356015487874804
20905492 0.356248196755173
20905492 0.357558323406289
20905492 0.357647381969986
20905492 0.357738244491065
20926035 0.358778630064565
20905492 0.358935098290845
20905492 0.359443408546081
20905492 0.359541067133535
20905492 0.3601021952747
20926035 0.360930950455587
20905492 0.361251198273747
20905492 0.36132224596635
20905492 0.361388378095394
20905492 0.361852033485633
20905492 0.362501808116596
20905492 0.363402924818694
20905492 0.36379671631153
20905492 0.36391164308165
20905492 0.364095458162974
20905492 0.364226016532233
20948785 0.364263499648396
20905492 0.3650223467358
20905492 0.365163393039909
20905492 0.365301421241432
20926035 0.365526086476438
20905492 0.366159321065488
20905492 0.366180103201412
20905492 0.366287817388763
20905492 0.366875751455278
20905492 0.366954793871965
20905492 0.367125718800486
20905492 0.367419807368823
20905492 0.367633333069248
20926035 0.367667686476375
20905492 0.367765655260362
20948785 0.368175597240835
20905492 0.368285630539115
20905492 0.368383986465618
20905492 0.368427161848587
20905492 0.368458074156843
20905492 0.368494922182088
20905492 0.368650780824588
20905492 0.369406148045265
20905492 0.369499683250187
20905492 0.369700313442506
20926035 0.369764171956494
20905492 0.37038958292704
20905492 0.370470600600003
20948785 0.370715843416785
20905492 0.37098013319359
20905492 0.371322909014481
20905492 0.371345782435767
20926035 0.371513050905248
20905492 0.371647392792622
20905492 0.372002403514601
20905492 0.372259878995534
20905492 0.372432367488308
20905492 0.372572800340799
20926035 0.372833354417829
20905492 0.372914550867606
20905492 0.372947685217868
20905492 0.373345139807574
20905492 0.373479420867862
20905492 0.37353379550453
20905492 0.373917075555179
20905492 0.374034443445087
20905492 0.374837185742158
20905492 0.375132893842666
20905492 0.375378115323168
20905492 0.375649128592428
20905492 0.376083263024176
20905492 0.376098578392779
20926035 0.37610754933765
20905492 0.376156480719795
20905492 0.376206691378228
20905492 0.376976344473116
20905492 0.377059987445157
20905492 0.377122258557851
20905492 0.377395718457099
20926035 0.377526345983795
20905492 0.377594790024843
20926035 0.377723881516305
20905492 0.377902206730519
20905492 0.378131584297979
20905492 0.378847536103302
20905492 0.378964819789387
20905492 0.378974449741862
20905492 0.379213339755619
20905492 0.379438094905388
20905492 0.380233108421923
20905492 0.380469072307557
20905492 0.380615193629247
20905492 0.380638144319338
20905492 0.380656365887469
20905492 0.380928366165561
20926035 0.38097112101947
20905492 0.380979031293302
20926035 0.3810199345848
20905492 0.381091825459376
20905492 0.381148575447253
20905492 0.381236569615915
20905492 0.381244095963262
20926035 0.381630216159481
20905492 0.381845734686232
20905492 0.381866293092139
20905492 0.381925344970368
20905492 0.382148600477019
20926035 0.382193955612684
20948785 0.382318666933757
20905492 0.382318761595218
20905492 0.382658484152622
20926035 0.382817973314509
20905492 0.382990386996724
20926035 0.383010912772337
20905492 0.383090790084388
20905492 0.383106714785575
20905492 0.383128942275422
20905492 0.38315816951287
20926035 0.383255780083226
20926035 0.383320861582768
20926035 0.383358565475939
20905492 0.383470388198551
20905492 0.383555160685817
20905492 0.383616594687795
20905492 0.383777228259789
20926035 0.38383863303045
20905492 0.384011670675435
20926035 0.38406901377181
20905492 0.384169646862589
20905492 0.384358148402273
20905492 0.384430398664453
20948785 0.384618033181907
20905492 0.384911436537468
20905492 0.384934059070714
20905492 0.385025057301004
20905492 0.385225758603586
20905492 0.385302020241342
20905492 0.385326222488253
20905492 0.385397247601791
20905492 0.385484088461212
20948785 0.385547326299433
20905492 0.385623467396629
20926035 0.38572238995448
20905492 0.385944696974807
20905492 0.386151593162067
20905492 0.386165538824176
20926035 0.386341265841751
20948785 0.386468087592536
20926035 0.386639842651269
20905492 0.386712565792593
20905492 0.38702807165464
20905492 0.387037832228089
20905492 0.387063307094682
20905492 0.387187753943098
20905492 0.387276674548353
20905492 0.38728645948928
20905492 0.387416580875911
20926035 0.387472421650483
20926035 0.387713807074189
20905492 0.387845025781
20905492 0.388052710797192
20905492 0.388360807316933
20926035 0.38867280632588
20905492 0.388756711886398
20905492 0.389008246692351
20905492 0.38912166538473
20905492 0.38940824570469
20905492 0.389549944609491
20905492 0.389779887448716
20905492 0.389794582484912
20905492 0.389838059784723
20905492 0.389874792242652
20905492 0.389887541738677
20905492 0.389902398567355
20926035 0.390014972268289
20905492 0.390060331105473
20926035 0.3901062926276
20905492 0.390342869051842
20905492 0.39066587507626
20905492 0.390729389587667
20905492 0.390738590636966
20926035 0.390826658258259
20948785 0.391036970119435
20926035 0.391296696704139
20905492 0.391309165422293
20905492 0.391590247122037
20926035 0.391908272883297
20905492 0.391980835318759
20926035 0.392114219663624
20905492 0.392276108513017
20905492 0.392376523186713
20905492 0.39260009229718
20905492 0.392818531454104
20905492 0.392890637286381
20905492 0.393086450082132
20926035 0.393363191917862
20905492 0.393552509821554
20905492 0.393584629759149
20926035 0.393617787933223
20948785 0.393631245336749
20905492 0.393860844209043
20926035 0.393893009714977
20905492 0.393901685358666
20905492 0.393966448706354
20905492 0.393979365769405
20905492 0.394180407870153
20905492 0.394348029472796
20905492 0.394454543129261
20905492 0.394650267081297
20905492 0.394893439647907
20905492 0.394898507172503
20926035 0.394938021789606
20926035 0.395511783014726
20905492 0.395691784690086
20905492 0.395835953752608
20905492 0.396031411524284
20905492 0.396218794632175
20905492 0.396234456241043
20905492 0.39634334589673
20905492 0.397001800979824
20926035 0.397032633681553
20905492 0.397402252977314
20905492 0.397755900514771
20905492 0.398122813054334
20905492 0.398535163633205
20905492 0.398630200536849
20905492 0.398685268055379
20905492 0.39882978782822
20905492 0.398971732388441
20926035 0.399008721823852
20905492 0.399878450414857
20905492 0.399981006345275
20905492 0.400370450894908
20905492 0.400510994231014
20905492 0.400790648040159
20926035 0.400999338714925
20926035 0.401062196253129
20905492 0.401165803351273
20905492 0.401217745057224
20905492 0.401784514056176
20926035 0.401879187833774
20905492 0.401991425328453
20905492 0.402164555239536
20905492 0.402183249774572
20905492 0.402296915439285
20926035 0.402415408778842
20905492 0.402444144234666
20905492 0.402752203342853
20905492 0.402944127137266
20926035 0.40326321331386
20905492 0.403284325448666
20926035 0.403455432007457
20926035 0.403673089273782
20905492 0.4038291588401
20905492 0.40400342267211
20948785 0.404258192016371
20926035 0.404439343701475
20905492 0.404564157417536
20905492 0.404624709407346
20926035 0.404625168517298
20926035 0.404650292358831
20905492 0.404682750345284
20905492 0.404720267045551
20948785 0.404979357028062
20926035 0.405074185439501
20905492 0.405480554315326
20905492 0.405660740979337
20905492 0.405727305313423
20905492 0.406216282600452
20926035 0.406742351886877
20926035 0.407313280275378
20905492 0.407340556155361
20905492 0.407440727449406
20905492 0.407539150004758
20926035 0.407599916085135
20926035 0.407892573336496
20905492 0.4080292226111
20905492 0.408083849759928
20905492 0.408164255495056
20905492 0.408275567120615
20905492 0.408693938443986
20926035 0.408710069360188
20905492 0.40888470311869
20905492 0.408915032470828
20905492 0.410196625400805
20905492 0.410463211681236
20905492 0.410744580470891
20905492 0.410880742102807
20926035 0.410881336179683
20905492 0.41099293747904
20905492 0.412012964908878
20926035 0.412590338785599
20905492 0.4131305977094
20905492 0.413369716500366
20926035 0.413712917107904
20905492 0.413894765020788
20926035 0.416759416177911
20905492 0.416863044177766
20905492 0.417220866021967
20905492 0.417625221127126
20905492 0.417855350679248
20905492 0.417873934760855
20905492 0.418007856061074
20926035 0.418449786726087
20905492 0.419329699556702
20905492 0.419436345763584
20905492 0.419968212859725
20905492 0.421527297728806
20905492 0.421750618551048
20905492 0.42175468546115
20926035 0.421952607585344
20905492 0.42323327730908
20905492 0.423265923208143
20905492 0.423282535883038
20905492 0.424725188764062
20905492 0.429053812246721
20905492 0.42924231427832
20905492 0.431762249194038
20926035 0.432193900932989
20905492 0.433411208780386
20926035 0.43358364832821
20905492 0.434453934243482
20905492 0.435164124735864
20905492 0.435312673390308
20926035 0.435983492723499
20905492 0.436246111414984
20926035 0.436366458406336
20905492 0.440592771472703
20926035 0.441318887848747
20905492 0.44225881267266
20905492 0.447176192426316
20905492 0.449964091530115
20905492 0.450239320100357
20926035 0.450642272225066
20926035 0.451050037672974


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-000-adjusted-2.dat <==
x  y
2.92e+44 1


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-001-adjusted-2.dat <==
x  y
752334304 0.78
752334304 0.79
752334304 0.81
752334304 0.82
752334304 0.83
752334304 0.84
752334304 0.85
752334304 0.86
752334304 0.87
752334304 0.88
752334304 0.89
752334304 0.90
752334304 0.91
752334304 0.92
752334304 0.93
752334304 0.94
752334304 0.95
752334304 0.96


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-002-adjusted-2.dat <==
x  y
17937047 0.18
17937047 0.26
17937047 0.36
17937047 0.38
17937047 0.39
17937047 0.40
17937047 0.41
17937047 0.42
17937047 0.43
17937047 0.44
17937047 0.45
17937047 0.46
17937047 0.47
17937047 0.48
17937047 0.49
17937047 0.50
17937047 0.51
17937047 0.52
17937047 0.53
17937047 0.54
17937047 0.55
17937047 0.56
17937047 0.57
17937047 0.58
17937047 0.59
17937047 0.60
17937047 0.62
17945302 0.12
17945302 0.16
17945302 0.21
17945302 0.22
17945302 0.23
17945302 0.26
17945302 0.27
17945302 0.28
17945302 0.29
17945302 0.31
17945302 0.32
17945302 0.33
17945302 0.34
17945302 0.35
17945302 0.36
17945302 0.37
17945302 0.38
17945302 0.39
17945302 0.40
17945302 0.41
17945302 0.42
17945302 0.43
17945302 0.44
17945302 0.45
17945302 0.46
17945302 0.47
17945302 0.48
17945302 0.49
17945302 0.50
17945302 0.51
17945302 0.52
17945302 0.53
17945302 0.54
17945302 0.55
17945302 0.56
17945302 0.57
17945302 1.11e-35
17945302 1.41e-35
18166871 0.29
18166871 0.45
18166871 0.48
18166871 0.49
18166871 0.50
18166871 0.51
18166871 0.52
18166871 0.53
18166871 0.54
18166871 0.55
18166871 0.56
18166871 0.57
18166871 0.58
18166871 0.59
18166871 0.60
18166871 0.61
18166871 0.63
18166871 0.64
18166871 0.65
18175126 0.17
18175126 0.29
18175126 0.32
18175126 0.46
18175126 0.47
18175126 0.48
18175126 0.49
18175126 0.50
18175126 0.51
18175126 0.52
18175126 0.53
18175126 0.54
18175126 0.55
18175126 0.56
18175126 0.57
18175126 0.58
18175126 0.59
18175126 0.60
18175126 0.61
18175126 0.64
19168408 0.14
19168408 0.26
19168408 0.36
19168408 0.37
19168408 0.38
19168408 0.39
19168408 0.40
19168408 0.41
19168408 0.42
19168408 0.43
19168408 0.44
19168408 0.45
19168408 0.46
19168408 0.47
19168408 0.48
19168408 0.49
19168408 0.50
19168408 0.51
19168408 0.52
19168408 0.53
19168408 0.54
19168408 0.55
19168408 0.56
19168408 0.57
19168408 0.58
19168408 0.60
19168408 0.62
19176663 0.12
19176663 0.14
19176663 0.20
19176663 0.21
19176663 0.22
19176663 0.24
19176663 0.26
19176663 0.28
19176663 0.30
19176663 0.31
19176663 0.32
19176663 0.33
19176663 0.34
19176663 0.35
19176663 0.36
19176663 0.37
19176663 0.38
19176663 0.39
19176663 0.40
19176663 0.41
19176663 0.42
19176663 0.43
19176663 0.44
19176663 0.45
19176663 0.46
19176663 0.47
19176663 0.48
19176663 0.49
19176663 0.50
19176663 0.51
19176663 0.52
19176663 0.53
19176663 0.54
19176663 0.55
19176663 0.57
19176663 1.11e-35
19176663 1.41e-35
19398232 0.27
19398232 0.45
19398232 0.47
19398232 0.48
19398232 0.49
19398232 0.50
19398232 0.51
19398232 0.52
19398232 0.53
19398232 0.54
19398232 0.55
19398232 0.56
19398232 0.57
19398232 0.58
19398232 0.59
19398232 0.60
19398232 0.61
19398232 0.62
19398232 0.64
19398232 0.65
19406487 0.19
19406487 0.29
19406487 0.33
19406487 0.46
19406487 0.47
19406487 0.48
19406487 0.49
19406487 0.50
19406487 0.51
19406487 0.52
19406487 0.53
19406487 0.54
19406487 0.55
19406487 0.56
19406487 0.57
19406487 0.58
19406487 0.59
19406487 0.60
19406487 0.61
19406487 0.63


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-003-adjusted-2.dat <==
x  y
18154166 0.13
18154166 0.26
18154166 0.33
18154166 0.34
18154166 0.38
18154166 0.39
18154166 0.40
18154166 0.41
18154166 0.42
18154166 0.43
18154166 0.44
18154166 0.45
18154166 0.46
18154166 0.47
18154166 0.48
18154166 0.49
18154166 0.50
18154166 0.51
18154166 0.52
18154166 0.53
18154166 0.54
18154166 0.55
18154166 0.56
18154166 0.57
18154166 0.58
18154166 0.60
18154166 0.61
18162421 0.11
18162421 0.18
18162421 0.21
18162421 0.22
18162421 0.23
18162421 0.27
18162421 0.29
18162421 0.31
18162421 0.32
18162421 0.34
18162421 0.36
18162421 0.37
18162421 0.38
18162421 0.39
18162421 0.40
18162421 0.41
18162421 0.42
18162421 0.43
18162421 0.44
18162421 0.45
18162421 0.46
18162421 0.47
18162421 0.48
18162421 0.49
18162421 0.50
18162421 0.51
18162421 0.52
18162421 0.53
18162421 0.54
18162421 0.56
18162421 1.11e-35
18162421 1.41e-35
18179123 0.13
18179123 0.26
18179123 0.33
18179123 0.38
18179123 0.39
18179123 0.40
18179123 0.41
18179123 0.42
18179123 0.43
18179123 0.44
18179123 0.45
18179123 0.46
18179123 0.47
18179123 0.48
18179123 0.49
18179123 0.50
18179123 0.51
18179123 0.52
18179123 0.53
18179123 0.54
18179123 0.55
18179123 0.56
18179123 0.57
18179123 0.58
18179123 0.60
18179123 0.61
18187378 0.11
18187378 0.18
18187378 0.21
18187378 0.22
18187378 0.23
18187378 0.27
18187378 0.29
18187378 0.31
18187378 0.32
18187378 0.33
18187378 0.34
18187378 0.36
18187378 0.37
18187378 0.38
18187378 0.39
18187378 0.40
18187378 0.41
18187378 0.42
18187378 0.43
18187378 0.44
18187378 0.45
18187378 0.46
18187378 0.47
18187378 0.48
18187378 0.49
18187378 0.50
18187378 0.51
18187378 0.52
18187378 0.53
18187378 0.54
18187378 0.56
18187378 1.11e-35
18187378 1.41e-35
18383990 0.24
18383990 0.46
18383990 0.47
18383990 0.48
18383990 0.49
18383990 0.50
18383990 0.51
18383990 0.52
18383990 0.53
18383990 0.54
18383990 0.55
18383990 0.56
18383990 0.57
18383990 0.58
18383990 0.59
18383990 0.60
18383990 0.61
18383990 0.63
18383990 0.64
18392245 0.22
18392245 0.28
18392245 0.35
18392245 0.43
18392245 0.46
18392245 0.47
18392245 0.48
18392245 0.49
18392245 0.50
18392245 0.51
18392245 0.52
18392245 0.53
18392245 0.54
18392245 0.55
18392245 0.56
18392245 0.57
18392245 0.58
18392245 0.59
18392245 0.60
18392245 0.61
18392245 0.63
18408947 0.25
18408947 0.46
18408947 0.47
18408947 0.48
18408947 0.49
18408947 0.50
18408947 0.51
18408947 0.52
18408947 0.53
18408947 0.54
18408947 0.55
18408947 0.56
18408947 0.57
18408947 0.58
18408947 0.59
18408947 0.60
18408947 0.61
18408947 0.63
18408947 0.64
18417202 0.22
18417202 0.28
18417202 0.35
18417202 0.43
18417202 0.46
18417202 0.47
18417202 0.48
18417202 0.49
18417202 0.50
18417202 0.51
18417202 0.52
18417202 0.53
18417202 0.54
18417202 0.55
18417202 0.56
18417202 0.57
18417202 0.58
18417202 0.59
18417202 0.60
18417202 0.61
18417202 0.63
18912376 0.12
18912376 0.25
18912376 0.32
18912376 0.33
18912376 0.37
18912376 0.38
18912376 0.39
18912376 0.40
18912376 0.41
18912376 0.42
18912376 0.43
18912376 0.44
18912376 0.45
18912376 0.46
18912376 0.47
18912376 0.48
18912376 0.49
18912376 0.50
18912376 0.51
18912376 0.52
18912376 0.53
18912376 0.54
18912376 0.55
18912376 0.56
18912376 0.57
18912376 0.58
18912376 0.59
18920631 0.10
18920631 0.11
18920631 0.17
18920631 0.21
18920631 0.22
18920631 0.23
18920631 0.24
18920631 0.27
18920631 0.29
18920631 0.31
18920631 0.32
18920631 0.33
18920631 0.34
18920631 0.35
18920631 0.36
18920631 0.37
18920631 0.38
18920631 0.39
18920631 0.40
18920631 0.41
18920631 0.42
18920631 0.43
18920631 0.44
18920631 0.45
18920631 0.46
18920631 0.47
18920631 0.48
18920631 0.49
18920631 0.50
18920631 0.51
18920631 0.52
18920631 0.53
18920631 0.54
18920631 0.55
18920631 1.11e-35
18920631 1.41e-35
18920695 0.12
18920695 0.25
18920695 0.32
18920695 0.34
18920695 0.36
18920695 0.38
18920695 0.39
18920695 0.40
18920695 0.41
18920695 0.42
18920695 0.43
18920695 0.44
18920695 0.45
18920695 0.46
18920695 0.47
18920695 0.48
18920695 0.49
18920695 0.50
18920695 0.51
18920695 0.52
18920695 0.53
18920695 0.54
18920695 0.55
18920695 0.56
18920695 0.57
18920695 0.58
18920695 0.59
18928950 0.10
18928950 0.11
18928950 0.17
18928950 0.21
18928950 0.22
18928950 0.23
18928950 0.24
18928950 0.27
18928950 0.29
18928950 0.31
18928950 0.32
18928950 0.33
18928950 0.34
18928950 0.35
18928950 0.36
18928950 0.37
18928950 0.38
18928950 0.39
18928950 0.40
18928950 0.41
18928950 0.42
18928950 0.43
18928950 0.44
18928950 0.45
18928950 0.46
18928950 0.47
18928950 0.48
18928950 0.49
18928950 0.50
18928950 0.51
18928950 0.52
18928950 0.53
18928950 0.54
18928950 0.55
18928950 1.11e-35
18928950 1.41e-35
19142200 0.26
19142200 0.45
19142200 0.46
19142200 0.47
19142200 0.48
19142200 0.49
19142200 0.50
19142200 0.51
19142200 0.52
19142200 0.53
19142200 0.54
19142200 0.55
19142200 0.56
19142200 0.57
19142200 0.58
19142200 0.59
19142200 0.60
19142200 0.61
19142200 0.63
19150455 0.22
19150455 0.28
19150455 0.36
19150455 0.43
19150455 0.45
19150455 0.46
19150455 0.47
19150455 0.48
19150455 0.49
19150455 0.50
19150455 0.51
19150455 0.52
19150455 0.53
19150455 0.54
19150455 0.55
19150455 0.56
19150455 0.57
19150455 0.58
19150455 0.59
19150455 0.60
19150455 0.61
19150455 0.62
19150519 0.26
19150519 0.45
19150519 0.46
19150519 0.47
19150519 0.48
19150519 0.49
19150519 0.50
19150519 0.51
19150519 0.52
19150519 0.53
19150519 0.54
19150519 0.55
19150519 0.56
19150519 0.57
19150519 0.58
19150519 0.59
19150519 0.60
19150519 0.61
19150519 0.63
19158774 0.23
19158774 0.28
19158774 0.36
19158774 0.43
19158774 0.45
19158774 0.46
19158774 0.47
19158774 0.48
19158774 0.49
19158774 0.50
19158774 0.51
19158774 0.52
19158774 0.53
19158774 0.54
19158774 0.55
19158774 0.56
19158774 0.57
19158774 0.58
19158774 0.59
19158774 0.60
19158774 0.61
19158774 0.62
20118745 0.21
20118745 0.24
20118745 0.26
20118745 0.30
20118745 0.31
20118745 0.32
20118745 0.33
20118745 0.34
20118745 0.35
20118745 0.36
20118745 0.37
20118745 0.38
20118745 0.39
20118745 0.40
20118745 0.41
20118745 0.42
20118745 0.43
20118745 0.44
20118745 0.45
20118745 0.46
20118745 0.47
20118745 0.48
20118745 0.49
20118745 0.50
20118745 0.51
20118745 0.52
20118745 0.53
20127000 0.00
20127000 0.07
20127000 0.09
20127000 0.16
20127000 0.18
20127000 0.20
20127000 0.21
20127000 0.24
20127000 0.25
20127000 0.26
20127000 0.27
20127000 0.28
20127000 0.29
20127000 0.30
20127000 0.31
20127000 0.32
20127000 0.33
20127000 0.34
20127000 0.35
20127000 0.36
20127000 0.37
20127000 0.38
20127000 0.39
20127000 0.40
20127000 0.41
20127000 0.42
20127000 0.43
20127000 0.44
20127000 0.45
20127000 0.46
20127000 0.47
20127000 0.49
20127000 0.50
20127000 0.51
20127000 0.52
20127000 1.11e-35
20127000 1.41e-35
20348569 0.26
20348569 0.37
20348569 0.39
20348569 0.41
20348569 0.42
20348569 0.43
20348569 0.44
20348569 0.45
20348569 0.46
20348569 0.47
20348569 0.48
20348569 0.49
20348569 0.50
20348569 0.51
20348569 0.52
20348569 0.53
20348569 0.54
20348569 0.55
20348569 0.56
20348569 0.57
20348569 0.59
20356824 0.24
20356824 0.29
20356824 0.33
20356824 0.35
20356824 0.38
20356824 0.39
20356824 0.41
20356824 0.42
20356824 0.43
20356824 0.44
20356824 0.45
20356824 0.46
20356824 0.47
20356824 0.48
20356824 0.49
20356824 0.50
20356824 0.51
20356824 0.52
20356824 0.53
20356824 0.54
20356824 0.55
20356824 0.56
20356824 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-004-adjusted-2.dat <==
x  y
17678903 1.05e-35
17678903 1.06e-35
17678903 1.08e-35
17678903 1.11e-35
17678903 1.13e-35
17678903 1.14e-35
17678903 1.20e-35
17678903 1.21e-35
17678903 1.28e-35
17678903 1.35e-35
17678903 1.41e-35
17678903 1.43e-35
17678903 1.50e-35
17678903 1.58e-35
17678903 1.65e-35
17678903 8.38e-36
17678903 8.39e-36
17678903 9.18e-36
17678903 9.85e-36
17678903 9.88e-36
17678903 9.92e-36
17680951 0.00
17680951 0.01
17680951 0.02
17680951 0.03
17680951 0.04
17680951 0.05
17680951 0.06
17680951 0.07
17680951 0.08
17680951 0.09
17680951 0.10
17680951 0.11
17680951 0.12
17680951 0.13
17680951 0.14
17680951 0.15
17680951 0.16
17680951 0.17
17680951 0.19
17680951 0.20
17680951 0.21
17680951 0.22
17680951 0.23
17680951 0.24
17680951 0.25
17680951 0.26
17680951 0.27
17680951 0.28
17680951 0.29
17680951 0.30
17680951 0.31
17680951 0.33
17680951 0.34
17680951 0.35
17680951 0.36
17680951 0.37
17680951 0.38
17680951 0.39
17680951 0.40
17680951 0.41
17680951 0.42
17680951 0.43
17680951 0.44
17680951 0.45
17680951 0.46
17680951 0.47
17680951 0.48
17680951 0.49
17680951 0.50
17680951 0.51
17680951 0.52
17680951 1.06e-35
17680951 1.28e-35
17680951 1.35e-35
17680951 1.41e-35
17680951 1.43e-35
17680951 1.50e-35
17680951 2.29e-07
17680951 9.66e-13
17908727 0.00
17908727 1.05e-35
17908727 1.06e-35
17908727 1.07e-19
17908727 1.08e-35
17908727 1.11e-35
17908727 1.13e-35
17908727 1.14e-35
17908727 1.20e-35
17908727 1.21e-35
17908727 1.28e-35
17908727 1.35e-35
17908727 1.41e-35
17908727 1.43e-35
17908727 1.50e-35
17908727 1.58e-35
17908727 1.65e-35
17908727 1.68e-05
17908727 4.91e-24
17908727 8.38e-36
17908727 8.39e-36
17908727 9.18e-36
17908727 9.85e-36
17908727 9.88e-36
17908727 9.92e-36
17910775 0.03
17910775 0.07
17910775 0.08
17910775 0.13
17910775 0.16
17910775 0.17
17910775 0.19
17910775 0.20
17910775 0.21
17910775 0.22
17910775 0.23
17910775 0.24
17910775 0.25
17910775 0.26
17910775 0.27
17910775 0.28
17910775 0.29
17910775 0.30
17910775 0.31
17910775 0.32
17910775 0.33
17910775 0.34
17910775 0.35
17910775 0.36
17910775 0.37
17910775 0.38
17910775 0.39
17910775 0.40
17910775 0.41
17910775 0.42
17910775 0.43
17910775 0.44
17910775 0.45
17910775 0.46
17910775 0.47
17910775 0.48
17910775 0.49
17910775 0.50
17910775 0.51
17910775 0.52
17910775 0.53
17910775 0.54
17910775 0.55
17910775 0.56
17910775 0.57
17910775 0.58
17910775 0.59
17910775 0.60
17910775 0.61
17910775 0.62
18910264 1.05e-35
18910264 1.06e-35
18910264 1.08e-35
18910264 1.11e-35
18910264 1.13e-35
18910264 1.14e-35
18910264 1.20e-35
18910264 1.21e-35
18910264 1.28e-35
18910264 1.35e-35
18910264 1.41e-35
18910264 1.43e-35
18910264 1.50e-35
18910264 1.58e-35
18910264 1.65e-35
18910264 8.38e-36
18910264 8.39e-36
18910264 9.18e-36
18910264 9.85e-36
18910264 9.88e-36
18910264 9.92e-36
18912312 0.00
18912312 0.01
18912312 0.02
18912312 0.03
18912312 0.04
18912312 0.05
18912312 0.06
18912312 0.07
18912312 0.08
18912312 0.09
18912312 0.10
18912312 0.11
18912312 0.12
18912312 0.13
18912312 0.14
18912312 0.15
18912312 0.16
18912312 0.17
18912312 0.18
18912312 0.19
18912312 0.20
18912312 0.21
18912312 0.22
18912312 0.23
18912312 0.24
18912312 0.25
18912312 0.26
18912312 0.27
18912312 0.28
18912312 0.29
18912312 0.30
18912312 0.31
18912312 0.32
18912312 0.33
18912312 0.34
18912312 0.35
18912312 0.36
18912312 0.37
18912312 0.38
18912312 0.39
18912312 0.40
18912312 0.41
18912312 0.42
18912312 0.43
18912312 0.44
18912312 0.45
18912312 0.46
18912312 0.47
18912312 0.48
18912312 0.49
18912312 0.50
18912312 0.51
18912312 0.52
18912312 1.06e-35
18912312 1.28e-35
18912312 1.35e-35
18912312 1.41e-35
18912312 1.43e-35
18912312 1.50e-35
18912312 2.29e-07
19140088 0.00
19140088 1.05e-35
19140088 1.06e-35
19140088 1.08e-35
19140088 1.11e-35
19140088 1.13e-35
19140088 1.14e-35
19140088 1.20e-35
19140088 1.21e-35
19140088 1.28e-35
19140088 1.35e-35
19140088 1.41e-35
19140088 1.43e-35
19140088 1.50e-35
19140088 1.58e-35
19140088 1.65e-35
19140088 1.68e-05
19140088 4.85e-24
19140088 8.38e-36
19140088 8.39e-36
19140088 9.18e-36
19140088 9.60e-22
19140088 9.85e-36
19140088 9.88e-36
19140088 9.92e-36
19142136 0.03
19142136 0.09
19142136 0.10
19142136 0.13
19142136 0.15
19142136 0.16
19142136 0.17
19142136 0.18
19142136 0.19
19142136 0.20
19142136 0.21
19142136 0.22
19142136 0.23
19142136 0.24
19142136 0.25
19142136 0.26
19142136 0.27
19142136 0.28
19142136 0.29
19142136 0.30
19142136 0.31
19142136 0.32
19142136 0.33
19142136 0.34
19142136 0.35
19142136 0.36
19142136 0.37
19142136 0.38
19142136 0.39
19142136 0.40
19142136 0.41
19142136 0.42
19142136 0.43
19142136 0.44
19142136 0.45
19142136 0.46
19142136 0.47
19142136 0.48
19142136 0.49
19142136 0.50
19142136 0.51
19142136 0.52
19142136 0.53
19142136 0.54
19142136 0.55
19142136 0.56
19142136 0.57
19142136 0.58
19142136 0.59
19142136 0.61


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-005-adjusted-2.dat <==
x  y
17896022 1.05e-35
17896022 1.06e-35
17896022 1.08e-35
17896022 1.11e-35
17896022 1.13e-35
17896022 1.14e-35
17896022 1.20e-35
17896022 1.21e-35
17896022 1.28e-35
17896022 1.35e-35
17896022 1.41e-35
17896022 1.43e-35
17896022 1.50e-35
17896022 1.58e-35
17896022 1.65e-35
17896022 8.38e-36
17896022 8.39e-36
17896022 9.18e-36
17896022 9.85e-36
17896022 9.88e-36
17896022 9.92e-36
17898070 0.00
17898070 0.01
17898070 0.02
17898070 0.03
17898070 0.04
17898070 0.05
17898070 0.06
17898070 0.07
17898070 0.08
17898070 0.09
17898070 0.10
17898070 0.11
17898070 0.12
17898070 0.13
17898070 0.14
17898070 0.15
17898070 0.16
17898070 0.17
17898070 0.19
17898070 0.20
17898070 0.21
17898070 0.22
17898070 0.23
17898070 0.24
17898070 0.25
17898070 0.26
17898070 0.27
17898070 0.28
17898070 0.29
17898070 0.31
17898070 0.32
17898070 0.33
17898070 0.34
17898070 0.35
17898070 0.36
17898070 0.37
17898070 0.38
17898070 0.39
17898070 0.40
17898070 0.41
17898070 0.42
17898070 0.43
17898070 0.44
17898070 0.45
17898070 0.46
17898070 0.47
17898070 0.48
17898070 0.49
17898070 0.51
17898070 0.52
17898070 1.06e-35
17898070 1.28e-35
17898070 1.35e-35
17898070 1.41e-35
17898070 1.43e-35
17898070 1.50e-35
17898070 2.10e-14
17898070 8.54e-09
17920979 1.05e-35
17920979 1.06e-35
17920979 1.08e-35
17920979 1.11e-35
17920979 1.13e-35
17920979 1.14e-35
17920979 1.20e-35
17920979 1.21e-35
17920979 1.28e-35
17920979 1.35e-35
17920979 1.41e-35
17920979 1.43e-35
17920979 1.50e-35
17920979 1.58e-35
17920979 1.65e-35
17920979 8.38e-36
17920979 8.39e-36
17920979 9.18e-36
17920979 9.85e-36
17920979 9.88e-36
17920979 9.92e-36
17923027 0.00
17923027 0.01
17923027 0.02
17923027 0.03
17923027 0.04
17923027 0.05
17923027 0.06
17923027 0.07
17923027 0.08
17923027 0.09
17923027 0.10
17923027 0.11
17923027 0.12
17923027 0.13
17923027 0.14
17923027 0.15
17923027 0.16
17923027 0.17
17923027 0.19
17923027 0.20
17923027 0.21
17923027 0.22
17923027 0.23
17923027 0.24
17923027 0.25
17923027 0.26
17923027 0.27
17923027 0.28
17923027 0.29
17923027 0.31
17923027 0.32
17923027 0.33
17923027 0.34
17923027 0.35
17923027 0.36
17923027 0.37
17923027 0.38
17923027 0.39
17923027 0.40
17923027 0.41
17923027 0.42
17923027 0.43
17923027 0.44
17923027 0.45
17923027 0.46
17923027 0.47
17923027 0.48
17923027 0.49
17923027 0.51
17923027 0.52
17923027 1.06e-35
17923027 1.28e-35
17923027 1.35e-35
17923027 1.41e-35
17923027 1.43e-35
17923027 1.50e-35
17923027 2.10e-14
17923027 8.54e-09
18125846 0.00
18125846 1.05e-35
18125846 1.06e-35
18125846 1.08e-35
18125846 1.11e-35
18125846 1.12e-06
18125846 1.13e-35
18125846 1.14e-35
18125846 1.20e-35
18125846 1.21e-35
18125846 1.28e-35
18125846 1.29e-28
18125846 1.35e-35
18125846 1.41e-35
18125846 1.43e-35
18125846 1.50e-35
18125846 1.58e-35
18125846 1.65e-35
18125846 2.21e-05
18125846 3.80e-26
18125846 8.38e-36
18125846 8.39e-36
18125846 9.18e-36
18125846 9.85e-36
18125846 9.88e-36
18125846 9.92e-36
18127894 0.02
18127894 0.09
18127894 0.11
18127894 0.14
18127894 0.15
18127894 0.16
18127894 0.17
18127894 0.18
18127894 0.19
18127894 0.20
18127894 0.21
18127894 0.22
18127894 0.23
18127894 0.24
18127894 0.25
18127894 0.26
18127894 0.27
18127894 0.28
18127894 0.29
18127894 0.30
18127894 0.31
18127894 0.32
18127894 0.33
18127894 0.34
18127894 0.35
18127894 0.36
18127894 0.37
18127894 0.38
18127894 0.39
18127894 0.40
18127894 0.41
18127894 0.42
18127894 0.43
18127894 0.44
18127894 0.45
18127894 0.46
18127894 0.47
18127894 0.48
18127894 0.49
18127894 0.50
18127894 0.51
18127894 0.52
18127894 0.53
18127894 0.54
18127894 0.55
18127894 0.56
18127894 0.57
18127894 0.58
18127894 0.59
18127894 0.60
18150803 0.00
18150803 1.05e-35
18150803 1.06e-35
18150803 1.08e-35
18150803 1.11e-35
18150803 1.12e-06
18150803 1.13e-35
18150803 1.14e-35
18150803 1.20e-35
18150803 1.21e-35
18150803 1.28e-35
18150803 1.29e-28
18150803 1.35e-35
18150803 1.41e-35
18150803 1.43e-35
18150803 1.50e-35
18150803 1.58e-35
18150803 1.65e-35
18150803 2.21e-05
18150803 3.80e-26
18150803 8.38e-36
18150803 8.39e-36
18150803 9.18e-36
18150803 9.85e-36
18150803 9.88e-36
18150803 9.92e-36
18152851 0.02
18152851 0.09
18152851 0.11
18152851 0.14
18152851 0.15
18152851 0.16
18152851 0.17
18152851 0.18
18152851 0.19
18152851 0.20
18152851 0.21
18152851 0.22
18152851 0.23
18152851 0.24
18152851 0.25
18152851 0.26
18152851 0.27
18152851 0.28
18152851 0.29
18152851 0.30
18152851 0.31
18152851 0.32
18152851 0.33
18152851 0.34
18152851 0.35
18152851 0.36
18152851 0.37
18152851 0.38
18152851 0.39
18152851 0.40
18152851 0.41
18152851 0.42
18152851 0.43
18152851 0.44
18152851 0.45
18152851 0.46
18152851 0.47
18152851 0.48
18152851 0.49
18152851 0.50
18152851 0.51
18152851 0.52
18152851 0.53
18152851 0.54
18152851 0.55
18152851 0.56
18152851 0.57
18152851 0.58
18152851 0.59
18152851 0.60
18654232 1.05e-35
18654232 1.06e-35
18654232 1.08e-35
18654232 1.11e-35
18654232 1.13e-35
18654232 1.14e-35
18654232 1.20e-35
18654232 1.21e-35
18654232 1.28e-35
18654232 1.35e-35
18654232 1.41e-35
18654232 1.43e-35
18654232 1.50e-35
18654232 1.58e-35
18654232 1.65e-35
18654232 8.38e-36
18654232 8.39e-36
18654232 9.18e-36
18654232 9.85e-36
18654232 9.88e-36
18654232 9.92e-36
18656280 0.00
18656280 0.01
18656280 0.02
18656280 0.03
18656280 0.04
18656280 0.05
18656280 0.06
18656280 0.07
18656280 0.08
18656280 0.09
18656280 0.10
18656280 0.11
18656280 0.12
18656280 0.13
18656280 0.14
18656280 0.15
18656280 0.16
18656280 0.17
18656280 0.18
18656280 0.19
18656280 0.20
18656280 0.21
18656280 0.22
18656280 0.23
18656280 0.24
18656280 0.25
18656280 0.26
18656280 0.27
18656280 0.28
18656280 0.29
18656280 0.30
18656280 0.31
18656280 0.32
18656280 0.33
18656280 0.34
18656280 0.35
18656280 0.36
18656280 0.37
18656280 0.38
18656280 0.39
18656280 0.40
18656280 0.41
18656280 0.42
18656280 0.43
18656280 0.44
18656280 0.45
18656280 0.46
18656280 0.47
18656280 0.48
18656280 0.50
18656280 0.51
18656280 1.06e-35
18656280 1.28e-35
18656280 1.35e-35
18656280 1.41e-35
18656280 1.43e-35
18656280 1.50e-35
18656280 4.41e-05
18656280 8.54e-09
18662551 1.05e-35
18662551 1.06e-35
18662551 1.08e-35
18662551 1.11e-35
18662551 1.13e-35
18662551 1.14e-35
18662551 1.20e-35
18662551 1.21e-35
18662551 1.28e-35
18662551 1.35e-35
18662551 1.41e-35
18662551 1.43e-35
18662551 1.50e-35
18662551 1.58e-35
18662551 1.65e-35
18662551 8.38e-36
18662551 8.39e-36
18662551 9.18e-36
18662551 9.85e-36
18662551 9.88e-36
18662551 9.92e-36
18664599 0.00
18664599 0.01
18664599 0.02
18664599 0.03
18664599 0.04
18664599 0.05
18664599 0.06
18664599 0.07
18664599 0.08
18664599 0.09
18664599 0.10
18664599 0.11
18664599 0.12
18664599 0.13
18664599 0.14
18664599 0.15
18664599 0.16
18664599 0.17
18664599 0.18
18664599 0.19
18664599 0.20
18664599 0.21
18664599 0.22
18664599 0.23
18664599 0.24
18664599 0.25
18664599 0.26
18664599 0.27
18664599 0.28
18664599 0.29
18664599 0.30
18664599 0.31
18664599 0.32
18664599 0.33
18664599 0.34
18664599 0.35
18664599 0.36
18664599 0.37
18664599 0.38
18664599 0.39
18664599 0.40
18664599 0.41
18664599 0.42
18664599 0.43
18664599 0.44
18664599 0.45
18664599 0.46
18664599 0.47
18664599 0.48
18664599 0.50
18664599 0.51
18664599 1.06e-35
18664599 1.28e-35
18664599 1.35e-35
18664599 1.41e-35
18664599 1.43e-35
18664599 1.50e-35
18664599 4.41e-05
18664599 8.54e-09
18884056 0.00
18884056 1.05e-35
18884056 1.06e-35
18884056 1.08e-35
18884056 1.11e-35
18884056 1.13e-35
18884056 1.14e-35
18884056 1.20e-35
18884056 1.21e-35
18884056 1.28e-35
18884056 1.29e-28
18884056 1.35e-35
18884056 1.41e-35
18884056 1.43e-35
18884056 1.50e-35
18884056 1.58e-35
18884056 1.65e-35
18884056 2.21e-05
18884056 4.64e-31
18884056 5.64e-08
18884056 8.38e-36
18884056 8.39e-36
18884056 9.18e-36
18884056 9.85e-36
18884056 9.88e-36
18884056 9.92e-36
18886104 0.02
18886104 0.10
18886104 0.13
18886104 0.15
18886104 0.16
18886104 0.17
18886104 0.18
18886104 0.19
18886104 0.20
18886104 0.21
18886104 0.22
18886104 0.23
18886104 0.24
18886104 0.25
18886104 0.26
18886104 0.27
18886104 0.28
18886104 0.29
18886104 0.30
18886104 0.31
18886104 0.32
18886104 0.33
18886104 0.34
18886104 0.35
18886104 0.36
18886104 0.37
18886104 0.38
18886104 0.39
18886104 0.40
18886104 0.41
18886104 0.43
18886104 0.44
18886104 0.45
18886104 0.46
18886104 0.47
18886104 0.48
18886104 0.49
18886104 0.50
18886104 0.51
18886104 0.52
18886104 0.53
18886104 0.54
18886104 0.55
18886104 0.56
18886104 0.57
18886104 0.58
18886104 0.60
18892375 0.00
18892375 1.05e-35
18892375 1.06e-35
18892375 1.08e-35
18892375 1.11e-35
18892375 1.13e-35
18892375 1.14e-35
18892375 1.20e-35
18892375 1.21e-35
18892375 1.28e-35
18892375 1.29e-28
18892375 1.35e-35
18892375 1.41e-35
18892375 1.43e-35
18892375 1.50e-35
18892375 1.58e-35
18892375 1.65e-35
18892375 2.21e-05
18892375 4.64e-31
18892375 5.64e-08
18892375 8.38e-36
18892375 8.39e-36
18892375 9.18e-36
18892375 9.85e-36
18892375 9.88e-36
18892375 9.92e-36
18894423 0.02
18894423 0.10
18894423 0.13
18894423 0.15
18894423 0.16
18894423 0.17
18894423 0.18
18894423 0.19
18894423 0.20
18894423 0.21
18894423 0.22
18894423 0.24
18894423 0.25
18894423 0.26
18894423 0.27
18894423 0.28
18894423 0.29
18894423 0.30
18894423 0.31
18894423 0.32
18894423 0.33
18894423 0.34
18894423 0.35
18894423 0.36
18894423 0.37
18894423 0.38
18894423 0.39
18894423 0.40
18894423 0.41
18894423 0.43
18894423 0.44
18894423 0.45
18894423 0.46
18894423 0.47
18894423 0.48
18894423 0.49
18894423 0.50
18894423 0.51
18894423 0.52
18894423 0.53
18894423 0.54
18894423 0.55
18894423 0.56
18894423 0.57
18894423 0.58
18894423 0.60
19860601 1.05e-35
19860601 1.06e-35
19860601 1.08e-35
19860601 1.11e-35
19860601 1.13e-35
19860601 1.14e-35
19860601 1.20e-35
19860601 1.21e-35
19860601 1.28e-35
19860601 1.35e-35
19860601 1.41e-35
19860601 1.43e-35
19860601 1.50e-35
19860601 1.58e-35
19860601 1.65e-35
19860601 8.38e-36
19860601 8.39e-36
19860601 9.18e-36
19860601 9.85e-36
19860601 9.88e-36
19860601 9.92e-36
19862649 0.00
19862649 0.01
19862649 0.02
19862649 0.03
19862649 0.04
19862649 0.05
19862649 0.06
19862649 0.07
19862649 0.08
19862649 0.09
19862649 0.10
19862649 0.11
19862649 0.12
19862649 0.13
19862649 0.14
19862649 0.15
19862649 0.16
19862649 0.17
19862649 0.18
19862649 0.19
19862649 0.20
19862649 0.21
19862649 0.23
19862649 0.24
19862649 0.25
19862649 0.26
19862649 0.27
19862649 0.28
19862649 0.29
19862649 0.30
19862649 0.31
19862649 0.32
19862649 0.33
19862649 0.34
19862649 0.35
19862649 0.36
19862649 0.37
19862649 0.38
19862649 0.39
19862649 0.40
19862649 0.41
19862649 0.42
19862649 0.43
19862649 0.44
19862649 0.45
19862649 0.46
19862649 0.47
19862649 0.49
19862649 1.06e-35
19862649 1.28e-28
19862649 1.28e-35
19862649 1.35e-35
19862649 1.41e-35
19862649 1.43e-35
19862649 1.50e-35
19862649 2.88e-06
19862649 8.69e-07
20090425 0.00
20090425 1.05e-35
20090425 1.06e-35
20090425 1.08e-35
20090425 1.11e-35
20090425 1.13e-35
20090425 1.14e-35
20090425 1.20e-35
20090425 1.21e-35
20090425 1.28e-35
20090425 1.35e-35
20090425 1.41e-35
20090425 1.43e-35
20090425 1.50e-35
20090425 1.58e-35
20090425 1.65e-35
20090425 1.75e-12
20090425 1.88e-35
20090425 2.76e-09
20090425 8.38e-36
20090425 8.39e-36
20090425 8.72e-34
20090425 9.18e-36
20090425 9.85e-36
20090425 9.88e-36
20090425 9.92e-36
20092473 0.07
20092473 0.13
20092473 0.14
20092473 0.15
20092473 0.16
20092473 0.17
20092473 0.18
20092473 0.19
20092473 0.20
20092473 0.21
20092473 0.22
20092473 0.23
20092473 0.24
20092473 0.25
20092473 0.26
20092473 0.27
20092473 0.28
20092473 0.29
20092473 0.30
20092473 0.31
20092473 0.32
20092473 0.33
20092473 0.34
20092473 0.35
20092473 0.36
20092473 0.37
20092473 0.38
20092473 0.39
20092473 0.40
20092473 0.41
20092473 0.42
20092473 0.43
20092473 0.44
20092473 0.45
20092473 0.46
20092473 0.47
20092473 0.48
20092473 0.49
20092473 0.50
20092473 0.51
20092473 0.52
20092473 0.53
20092473 0.54
20092473 0.55
20092473 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-006-adjusted-2.dat <==
x  y
17365718 1.05e-35
17365718 1.06e-35
17365718 1.08e-35
17365718 1.11e-35
17365718 1.13e-35
17365718 1.14e-35
17365718 1.20e-35
17365718 1.21e-35
17365718 1.28e-35
17365718 1.35e-35
17365718 1.41e-35
17365718 1.43e-35
17365718 1.50e-35
17365718 1.58e-35
17365718 1.65e-35
17365718 8.38e-36
17365718 8.39e-36
17365718 9.18e-36
17365718 9.85e-36
17365718 9.88e-36
17365718 9.92e-36
17367766 0.00
17367766 0.01
17367766 0.02
17367766 0.03
17367766 0.04
17367766 0.05
17367766 0.06
17367766 0.07
17367766 0.08
17367766 0.09
17367766 0.10
17367766 0.11
17367766 0.12
17367766 0.13
17367766 0.14
17367766 0.15
17367766 0.16
17367766 0.17
17367766 0.18
17367766 0.19
17367766 0.20
17367766 0.21
17367766 0.22
17367766 0.23
17367766 0.24
17367766 0.25
17367766 0.26
17367766 0.27
17367766 0.28
17367766 0.29
17367766 0.30
17367766 0.31
17367766 0.32
17367766 0.36
17367766 1.06e-35
17367766 1.28e-35
17367766 1.35e-35
17367766 1.41e-35
17367766 1.43e-35
17367766 1.50e-35
17367766 1.73e-35
17367766 9.72e-06
17378005 1.05e-35
17378005 1.06e-35
17378005 1.08e-35
17378005 1.11e-35
17378005 1.13e-35
17378005 1.14e-35
17378005 1.20e-35
17378005 1.21e-35
17378005 1.28e-35
17378005 1.35e-35
17378005 1.41e-35
17378005 1.43e-35
17378005 1.50e-35
17378005 1.58e-35
17378005 1.65e-35
17378005 8.38e-36
17378005 8.39e-36
17378005 9.18e-36
17378005 9.85e-36
17378005 9.88e-36
17378005 9.92e-36
17380053 0.00
17380053 0.01
17380053 0.02
17380053 0.03
17380053 0.04
17380053 0.05
17380053 0.06
17380053 0.07
17380053 0.08
17380053 0.09
17380053 0.10
17380053 0.11
17380053 0.12
17380053 0.13
17380053 0.14
17380053 0.15
17380053 0.16
17380053 0.17
17380053 0.18
17380053 0.19
17380053 0.20
17380053 0.21
17380053 0.22
17380053 0.23
17380053 0.24
17380053 0.25
17380053 0.26
17380053 0.27
17380053 0.28
17380053 0.29
17380053 0.30
17380053 0.31
17380053 0.32
17380053 0.36
17380053 1.06e-35
17380053 1.28e-35
17380053 1.35e-35
17380053 1.41e-35
17380053 1.43e-35
17380053 1.50e-35
17380053 1.73e-35
17380053 9.72e-06
17392435 1.05e-35
17392435 1.06e-35
17392435 1.08e-35
17392435 1.11e-35
17392435 1.13e-35
17392435 1.14e-35
17392435 1.20e-35
17392435 1.21e-35
17392435 1.28e-35
17392435 1.35e-35
17392435 1.41e-35
17392435 1.43e-35
17392435 1.50e-35
17392435 1.58e-35
17392435 1.65e-35
17392435 8.38e-36
17392435 8.39e-36
17392435 9.18e-36
17392435 9.85e-36
17392435 9.88e-36
17392435 9.92e-36
17394483 0.00
17394483 0.01
17394483 0.02
17394483 0.03
17394483 0.04
17394483 0.05
17394483 0.06
17394483 0.07
17394483 0.08
17394483 0.09
17394483 0.10
17394483 0.11
17394483 0.12
17394483 0.13
17394483 0.14
17394483 0.15
17394483 0.16
17394483 0.17
17394483 0.18
17394483 0.19
17394483 0.20
17394483 0.21
17394483 0.22
17394483 0.23
17394483 0.24
17394483 0.25
17394483 0.26
17394483 0.27
17394483 0.28
17394483 0.29
17394483 0.30
17394483 0.31
17394483 0.32
17394483 0.35
17394483 1.06e-35
17394483 1.28e-35
17394483 1.35e-35
17394483 1.41e-35
17394483 1.43e-35
17394483 1.50e-35
17394483 1.73e-35
17394483 9.72e-06
17595542 0.00
17595542 1.05e-35
17595542 1.06e-35
17595542 1.08e-35
17595542 1.11e-35
17595542 1.13e-35
17595542 1.14e-35
17595542 1.20e-35
17595542 1.21e-35
17595542 1.28e-35
17595542 1.35e-35
17595542 1.41e-35
17595542 1.43e-35
17595542 1.50e-35
17595542 1.58e-35
17595542 1.65e-35
17595542 5.25e-16
17595542 8.38e-36
17595542 8.39e-36
17595542 9.18e-36
17595542 9.85e-36
17595542 9.88e-36
17595542 9.92e-36
17597590 0.02
17597590 0.07
17597590 0.08
17597590 0.09
17597590 0.10
17597590 0.11
17597590 0.12
17597590 0.13
17597590 0.14
17597590 0.15
17597590 0.16
17597590 0.17
17597590 0.18
17597590 0.19
17597590 0.20
17597590 0.21
17597590 0.22
17597590 0.23
17597590 0.24
17597590 0.25
17597590 0.26
17597590 0.27
17597590 0.28
17597590 0.29
17597590 0.30
17597590 0.31
17597590 0.32
17597590 0.33
17597590 0.34
17597590 0.35
17597590 0.36
17597590 0.37
17597590 0.38
17597590 0.39
17607829 0.00
17607829 1.05e-35
17607829 1.06e-35
17607829 1.08e-35
17607829 1.11e-35
17607829 1.13e-35
17607829 1.14e-35
17607829 1.20e-35
17607829 1.21e-35
17607829 1.28e-35
17607829 1.35e-35
17607829 1.41e-35
17607829 1.43e-35
17607829 1.50e-35
17607829 1.58e-35
17607829 1.65e-35
17607829 5.25e-16
17607829 8.38e-36
17607829 8.39e-36
17607829 9.18e-36
17607829 9.85e-36
17607829 9.88e-36
17607829 9.92e-36
17609877 0.02
17609877 0.07
17609877 0.08
17609877 0.09
17609877 0.10
17609877 0.11
17609877 0.12
17609877 0.13
17609877 0.14
17609877 0.15
17609877 0.16
17609877 0.17
17609877 0.18
17609877 0.19
17609877 0.20
17609877 0.21
17609877 0.22
17609877 0.23
17609877 0.24
17609877 0.25
17609877 0.26
17609877 0.27
17609877 0.28
17609877 0.29
17609877 0.30
17609877 0.31
17609877 0.32
17609877 0.33
17609877 0.34
17609877 0.35
17609877 0.36
17609877 0.37
17609877 0.38
17609877 0.39
17622259 0.00
17622259 1.05e-35
17622259 1.06e-35
17622259 1.08e-35
17622259 1.11e-35
17622259 1.13e-35
17622259 1.14e-35
17622259 1.20e-35
17622259 1.21e-35
17622259 1.28e-35
17622259 1.35e-35
17622259 1.41e-35
17622259 1.43e-35
17622259 1.50e-35
17622259 1.58e-35
17622259 1.65e-35
17622259 7.39e-18
17622259 8.38e-36
17622259 8.39e-36
17622259 9.18e-36
17622259 9.85e-36
17622259 9.88e-36
17622259 9.92e-36
17624307 0.02
17624307 0.07
17624307 0.08
17624307 0.09
17624307 0.10
17624307 0.11
17624307 0.12
17624307 0.13
17624307 0.14
17624307 0.15
17624307 0.16
17624307 0.17
17624307 0.18
17624307 0.19
17624307 0.20
17624307 0.21
17624307 0.22
17624307 0.23
17624307 0.24
17624307 0.25
17624307 0.26
17624307 0.27
17624307 0.28
17624307 0.29
17624307 0.30
17624307 0.31
17624307 0.32
17624307 0.33
17624307 0.34
17624307 0.35
17624307 0.36
17624307 0.37
17624307 0.38
17624307 0.39


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-007-adjusted-2.dat <==
x  y
17623862 0.12
17623862 0.13
17623862 0.15
17623862 0.17
17623862 0.20
17623862 0.21
17623862 0.22
17623862 0.23
17623862 0.24
17623862 0.25
17623862 0.26
17623862 0.27
17623862 0.28
17623862 0.29
17623862 0.30
17623862 0.31
17623862 0.32
17623862 0.33
17623862 0.34
17623862 0.35
17623862 0.36
17632117 0.05
17632117 0.07
17632117 0.08
17632117 0.11
17632117 0.12
17632117 0.13
17632117 0.14
17632117 0.16
17632117 0.17
17632117 0.18
17632117 0.19
17632117 0.20
17632117 0.21
17632117 0.22
17632117 0.23
17632117 0.24
17632117 0.25
17632117 0.26
17632117 0.27
17632117 0.28
17632117 0.29
17632117 0.30
17632117 0.31
17632117 0.32
17632117 0.33
17632117 0.34
17632117 1.11e-35
17632117 1.41e-35
17636149 0.11
17636149 0.13
17636149 0.15
17636149 0.18
17636149 0.20
17636149 0.21
17636149 0.22
17636149 0.23
17636149 0.24
17636149 0.25
17636149 0.26
17636149 0.27
17636149 0.28
17636149 0.29
17636149 0.30
17636149 0.31
17636149 0.32
17636149 0.33
17636149 0.34
17636149 0.35
17636149 0.36
17644404 0.05
17644404 0.06
17644404 0.08
17644404 0.11
17644404 0.12
17644404 0.13
17644404 0.14
17644404 0.15
17644404 0.16
17644404 0.17
17644404 0.18
17644404 0.19
17644404 0.20
17644404 0.21
17644404 0.22
17644404 0.23
17644404 0.24
17644404 0.25
17644404 0.26
17644404 0.27
17644404 0.28
17644404 0.29
17644404 0.30
17644404 0.31
17644404 0.32
17644404 0.33
17644404 0.34
17644404 1.11e-35
17644404 1.41e-35
17650579 0.11
17650579 0.13
17650579 0.15
17650579 0.17
17650579 0.20
17650579 0.21
17650579 0.22
17650579 0.23
17650579 0.24
17650579 0.25
17650579 0.26
17650579 0.27
17650579 0.28
17650579 0.29
17650579 0.30
17650579 0.31
17650579 0.32
17650579 0.33
17650579 0.34
17650579 0.35
17658834 0.05
17658834 0.06
17658834 0.08
17658834 0.11
17658834 0.12
17658834 0.13
17658834 0.15
17658834 0.16
17658834 0.17
17658834 0.18
17658834 0.19
17658834 0.20
17658834 0.21
17658834 0.22
17658834 0.23
17658834 0.24
17658834 0.25
17658834 0.26
17658834 0.27
17658834 0.28
17658834 0.29
17658834 0.30
17658834 0.31
17658834 0.32
17658834 0.33
17658834 0.34
17658834 1.11e-35
17658834 1.41e-35
17853686 0.16
17853686 0.25
17853686 0.26
17853686 0.27
17853686 0.28
17853686 0.29
17853686 0.30
17853686 0.31
17853686 0.32
17853686 0.33
17853686 0.34
17853686 0.35
17853686 0.36
17853686 0.37
17853686 0.38
17853686 0.39
17861941 0.12
17861941 0.19
17861941 0.21
17861941 0.24
17861941 0.25
17861941 0.26
17861941 0.27
17861941 0.28
17861941 0.29
17861941 0.30
17861941 0.31
17861941 0.32
17861941 0.33
17861941 0.34
17861941 0.35
17861941 0.36
17861941 0.37
17861941 0.38
17865973 0.16
17865973 0.25
17865973 0.26
17865973 0.27
17865973 0.28
17865973 0.29
17865973 0.30
17865973 0.31
17865973 0.32
17865973 0.33
17865973 0.34
17865973 0.35
17865973 0.36
17865973 0.37
17865973 0.38
17865973 0.39
17874228 0.12
17874228 0.19
17874228 0.22
17874228 0.24
17874228 0.25
17874228 0.26
17874228 0.27
17874228 0.28
17874228 0.29
17874228 0.30
17874228 0.31
17874228 0.32
17874228 0.33
17874228 0.34
17874228 0.35
17874228 0.36
17874228 0.37
17874228 0.38
17880403 0.16
17880403 0.24
17880403 0.25
17880403 0.26
17880403 0.27
17880403 0.28
17880403 0.29
17880403 0.30
17880403 0.31
17880403 0.32
17880403 0.33
17880403 0.34
17880403 0.35
17880403 0.36
17880403 0.37
17880403 0.38
17888658 0.12
17888658 0.20
17888658 0.22
17888658 0.24
17888658 0.25
17888658 0.26
17888658 0.27
17888658 0.28
17888658 0.29
17888658 0.30
17888658 0.31
17888658 0.32
17888658 0.33
17888658 0.34
17888658 0.35
17888658 0.36
17888658 0.37
17888658 0.38


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000-adjusted-2.dat <==
x  y
2.92e+44 1


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001-adjusted-2.dat <==
x  y
752334304 0.78
752334304 0.79
752334304 0.81
752334304 0.82
752334304 0.83
752334304 0.84
752334304 0.85
752334304 0.86
752334304 0.87
752334304 0.88
752334304 0.89
752334304 0.90
752334304 0.91
752334304 0.92
752334304 0.93
752334304 0.94
752334304 0.95
752334304 0.96


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002-adjusted-2.dat <==
x  y
17937047 0.45
17937047 0.48
17937047 0.53
17937047 0.54
17937047 0.55
17937047 0.57
17937047 0.58
17937047 0.59
17937047 0.60
17937047 0.62
17945302 0.45
17945302 0.49
18166871 0.29
18166871 0.48
18166871 0.49
18166871 0.50
18166871 0.51
18166871 0.52
18166871 0.53
18166871 0.54
18166871 0.55
18166871 0.56
18166871 0.57
18166871 0.58
18166871 0.59
18166871 0.60
18166871 0.61
18166871 0.63
18166871 0.64
18166871 0.65
18175126 0.51
18175126 0.52
18175126 0.53
18175126 0.54
18175126 0.55
18175126 0.56
18175126 0.58
18175126 0.59
18175126 0.61
19398232 0.50
19398232 0.52
19398232 0.54
19398232 0.55
19398232 0.56
19398232 0.57
19398232 0.58
19398232 0.59
19398232 0.61
19398232 0.64
19398232 0.65
19406487 0.51
19406487 0.56


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003-adjusted-2.dat <==
x  y
18154166 0.49
18154166 0.53
18383990 0.51
18383990 0.54
18383990 0.55
18383990 0.57
18383990 0.58
18383990 0.59
18392245 0.48
18392245 0.51
18392245 0.55
18408947 0.54
18408947 0.59
18417202 0.48
19142200 0.50
19142200 0.52
19142200 0.55
19142200 0.59
19150519 0.51
19150519 0.55
19158774 0.55
20348569 0.51
20348569 0.55
20348569 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004-adjusted-2.dat <==
x  y
17680951 0.29
17680951 0.30
17680951 0.33
17680951 0.34
17680951 0.35
17680951 0.36
17680951 0.37
17680951 0.38
17680951 0.39
17680951 0.40
17680951 0.41
17680951 0.42
17680951 0.43
17680951 0.44
17680951 0.45
17680951 0.46
17680951 0.47
17680951 0.48
17680951 0.49
17680951 0.50
17680951 0.51
17680951 0.52
17910775 0.27
17910775 0.29
17910775 0.35
17910775 0.37
17910775 0.39
17910775 0.40
17910775 0.42
17910775 0.44
17910775 0.46
17910775 0.47
17910775 0.48
17910775 0.49
17910775 0.50
17910775 0.51
17910775 0.52
17910775 0.53
17910775 0.54
17910775 0.55
17910775 0.56
17910775 0.57
17910775 0.58
17910775 0.59
17910775 0.60
17910775 0.61
17910775 0.62
19142136 0.48
19142136 0.52
19142136 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005-adjusted-2.dat <==
x  y
17898070 0.31
17898070 0.37
17898070 0.38
17898070 0.39
17898070 0.40
17898070 0.41
17898070 0.42
17898070 0.43
17898070 0.44
17898070 0.45
17898070 0.46
17898070 0.47
17898070 0.49
18127894 0.27
18127894 0.47
18127894 0.49
18127894 0.50
18127894 0.52
18127894 0.53
18127894 0.55
18152851 0.27
18152851 0.50
18152851 0.52


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006-adjusted-2.dat <==
x  y
17365718 1.05e-35
17365718 1.06e-35
17365718 1.08e-35
17365718 1.11e-35
17365718 1.13e-35
17365718 1.14e-35
17365718 1.20e-35
17365718 1.21e-35
17365718 1.28e-35
17365718 1.35e-35
17365718 1.41e-35
17365718 1.43e-35
17365718 1.50e-35
17365718 1.58e-35
17365718 1.65e-35
17365718 8.38e-36
17365718 8.39e-36
17365718 9.18e-36
17365718 9.85e-36
17365718 9.88e-36
17365718 9.92e-36
17367766 0.00
17367766 0.01
17367766 0.02
17367766 0.03
17367766 0.04
17367766 0.05
17367766 0.06
17367766 0.07
17367766 0.08
17367766 0.09
17367766 0.10
17367766 0.11
17367766 0.12
17367766 0.13
17367766 0.14
17367766 0.15
17367766 0.16
17367766 0.17
17367766 0.18
17367766 0.19
17367766 0.20
17367766 0.21
17367766 0.22
17367766 0.23
17367766 0.24
17367766 0.25
17367766 0.26
17367766 0.27
17367766 0.28
17367766 0.29
17367766 0.30
17367766 0.31
17367766 0.32
17367766 0.36
17367766 1.06e-35
17367766 1.28e-35
17367766 1.35e-35
17367766 1.41e-35
17367766 1.43e-35
17367766 1.50e-35
17367766 1.73e-35
17367766 9.72e-06
17380053 0.09
17380053 0.10
17380053 0.16
17380053 0.18
17380053 0.19
17380053 0.20
17380053 0.21
17380053 0.22
17380053 0.23
17380053 0.24
17380053 0.25
17380053 0.26
17380053 0.27
17380053 0.28
17380053 0.29
17380053 0.30
17380053 0.31
17380053 0.32
17394483 0.11
17394483 0.16
17394483 0.17
17394483 0.18
17394483 0.20
17394483 0.21
17394483 0.22
17394483 0.23
17394483 0.24
17394483 0.25
17394483 0.26
17394483 0.27
17394483 0.28
17394483 0.30
17394483 0.31
17597590 0.17
17597590 0.18
17597590 0.19
17597590 0.23
17597590 0.25
17597590 0.26
17597590 0.27
17597590 0.28
17597590 0.29
17597590 0.30
17597590 0.31
17597590 0.32
17597590 0.33
17597590 0.34
17597590 0.35
17597590 0.36
17597590 0.37
17597590 0.38
17597590 0.39
17609877 0.26
17609877 0.27
17609877 0.28
17609877 0.29
17609877 0.30
17609877 0.31
17609877 0.32
17609877 0.33
17609877 0.34
17609877 0.35
17609877 0.36
17609877 0.37
17609877 0.38
17609877 0.39
17624307 0.26
17624307 0.27
17624307 0.29
17624307 0.30
17624307 0.31
17624307 0.32
17624307 0.33
17624307 0.35
17624307 0.36
17624307 0.39


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007-adjusted-2.dat <==
x  y
17853686 0.30
17853686 0.31
17853686 0.32
17853686 0.34
17853686 0.35
17853686 0.36
17853686 0.38
17861941 0.33
17861941 0.35
17865973 0.30
17865973 0.34
17865973 0.35
17865973 0.38
17880403 0.32


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-000-adjusted-2.dat <==
x  y
2.92e+44 1


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-001-adjusted-2.dat <==
x  y
752334304 0.78
752334304 0.79
752334304 0.81
752334304 0.82
752334304 0.83
752334304 0.84
752334304 0.85
752334304 0.86
752334304 0.87
752334304 0.88
752334304 0.89
752334304 0.90
752334304 0.91
752334304 0.92
752334304 0.93
752334304 0.94
752334304 0.95
752334304 0.96


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-002-adjusted-2.dat <==
x  y
17937047 0.45
17937047 0.48
17937047 0.53
17937047 0.54
17937047 0.55
17937047 0.57
17937047 0.58
17937047 0.59
17937047 0.60
17937047 0.62
17945302 0.45
17945302 0.49
18166871 0.29
18166871 0.48
18166871 0.49
18166871 0.50
18166871 0.51
18166871 0.52
18166871 0.53
18166871 0.54
18166871 0.55
18166871 0.56
18166871 0.57
18166871 0.58
18166871 0.59
18166871 0.60
18166871 0.61
18166871 0.63
18166871 0.64
18166871 0.65
18175126 0.51
18175126 0.52
18175126 0.53
18175126 0.54
18175126 0.55
18175126 0.56
18175126 0.58
18175126 0.59
18175126 0.61
19398232 0.50
19398232 0.52
19398232 0.54
19398232 0.55
19398232 0.56
19398232 0.57
19398232 0.58
19398232 0.59
19398232 0.61
19398232 0.64
19398232 0.65
19406487 0.51
19406487 0.56


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-003-adjusted-2.dat <==
x  y
18154166 0.49
18154166 0.53
18383990 0.51
18383990 0.54
18383990 0.55
18383990 0.57
18383990 0.58
18383990 0.59
18392245 0.48
18392245 0.51
18392245 0.55
18408947 0.54
18408947 0.59
18417202 0.48
19142200 0.50
19142200 0.52
19142200 0.55
19142200 0.59
19150519 0.51
19150519 0.55
19158774 0.55
20348569 0.51
20348569 0.55
20348569 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-004-adjusted-2.dat <==
x  y
17680951 0.29
17680951 0.30
17680951 0.33
17680951 0.34
17680951 0.35
17680951 0.36
17680951 0.37
17680951 0.38
17680951 0.39
17680951 0.40
17680951 0.41
17680951 0.42
17680951 0.43
17680951 0.44
17680951 0.45
17680951 0.46
17680951 0.47
17680951 0.48
17680951 0.49
17680951 0.50
17680951 0.51
17680951 0.52
17910775 0.27
17910775 0.29
17910775 0.35
17910775 0.37
17910775 0.39
17910775 0.40
17910775 0.42
17910775 0.44
17910775 0.46
17910775 0.47
17910775 0.48
17910775 0.49
17910775 0.50
17910775 0.51
17910775 0.52
17910775 0.53
17910775 0.54
17910775 0.55
17910775 0.56
17910775 0.57
17910775 0.58
17910775 0.59
17910775 0.60
17910775 0.61
17910775 0.62
19142136 0.48
19142136 0.52
19142136 0.57


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-005-adjusted-2.dat <==
x  y
17898070 0.31
17898070 0.37
17898070 0.38
17898070 0.39
17898070 0.40
17898070 0.41
17898070 0.42
17898070 0.43
17898070 0.44
17898070 0.45
17898070 0.46
17898070 0.47
17898070 0.49
18127894 0.27
18127894 0.47
18127894 0.49
18127894 0.50
18127894 0.52
18127894 0.53
18127894 0.55
18152851 0.27
18152851 0.50
18152851 0.52


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-006-adjusted-2.dat <==
x  y
17365718 1.05e-35
17365718 1.06e-35
17365718 1.08e-35
17365718 1.11e-35
17365718 1.13e-35
17365718 1.14e-35
17365718 1.20e-35
17365718 1.21e-35
17365718 1.28e-35
17365718 1.35e-35
17365718 1.41e-35
17365718 1.43e-35
17365718 1.50e-35
17365718 1.58e-35
17365718 1.65e-35
17365718 8.38e-36
17365718 8.39e-36
17365718 9.18e-36
17365718 9.85e-36
17365718 9.88e-36
17365718 9.92e-36
17367766 0.00
17367766 0.01
17367766 0.02
17367766 0.03
17367766 0.04
17367766 0.05
17367766 0.06
17367766 0.07
17367766 0.08
17367766 0.09
17367766 0.10
17367766 0.11
17367766 0.12
17367766 0.13
17367766 0.14
17367766 0.15
17367766 0.16
17367766 0.17
17367766 0.18
17367766 0.19
17367766 0.20
17367766 0.21
17367766 0.22
17367766 0.23
17367766 0.24
17367766 0.25
17367766 0.26
17367766 0.27
17367766 0.28
17367766 0.29
17367766 0.30
17367766 0.31
17367766 0.32
17367766 0.36
17367766 1.06e-35
17367766 1.28e-35
17367766 1.35e-35
17367766 1.41e-35
17367766 1.43e-35
17367766 1.50e-35
17367766 1.73e-35
17367766 9.72e-06
17380053 0.09
17380053 0.10
17380053 0.16
17380053 0.18
17380053 0.19
17380053 0.20
17380053 0.21
17380053 0.22
17380053 0.23
17380053 0.24
17380053 0.25
17380053 0.26
17380053 0.27
17380053 0.28
17380053 0.29
17380053 0.30
17380053 0.31
17380053 0.32
17394483 0.11
17394483 0.16
17394483 0.17
17394483 0.18
17394483 0.20
17394483 0.21
17394483 0.22
17394483 0.23
17394483 0.24
17394483 0.25
17394483 0.26
17394483 0.27
17394483 0.28
17394483 0.30
17394483 0.31
17597590 0.17
17597590 0.18
17597590 0.19
17597590 0.23
17597590 0.25
17597590 0.26
17597590 0.27
17597590 0.28
17597590 0.29
17597590 0.30
17597590 0.31
17597590 0.32
17597590 0.33
17597590 0.34
17597590 0.35
17597590 0.36
17597590 0.37
17597590 0.38
17597590 0.39
17609877 0.26
17609877 0.27
17609877 0.28
17609877 0.29
17609877 0.30
17609877 0.31
17609877 0.32
17609877 0.33
17609877 0.34
17609877 0.35
17609877 0.36
17609877 0.37
17609877 0.38
17609877 0.39
17624307 0.26
17624307 0.27
17624307 0.29
17624307 0.30
17624307 0.31
17624307 0.32
17624307 0.33
17624307 0.35
17624307 0.36
17624307 0.39


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-007-adjusted-2.dat <==
x  y
17853686 0.30
17853686 0.31
17853686 0.32
17853686 0.34
17853686 0.35
17853686 0.36
17853686 0.38
17861941 0.33
17861941 0.35
17865973 0.30
17865973 0.34
17865973 0.35
17865973 0.38
17880403 0.32


==> generated/max-of-20-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-008-adjusted-2.dat <==
1.03e+17 nan
1.05e+20 nan
1.07e+23 nan
1.09e+26 nan
1.12e+29 nan
1.14e+32 nan
1.16e+35 nan
1.18e+38 nan
1.20e+41 nan
1.23e+44 nan
1.36e+15 nan
1.39e+18 nan
1.42e+21 nan
1.44e+24 nan
1.47e+27 nan
1.50e+30 nan
1.53e+33 nan
1.56e+36 nan
1.59e+39 nan
1.62e+42 nan
1.83e+16 nan
1.87e+19 nan
1.90e+22 nan
1.94e+25 nan
1.98e+28 nan
2.02e+31 nan
2.05e+34 nan
2.09e+37 nan
2.13e+40 nan
2.18e+43 nan
2.46e+17 nan
2.51e+20 nan
2.56e+23 nan
2.61e+26 nan
2.66e+29 nan
2.71e+32 nan
2.76e+35 nan
2.81e+38 nan
2.87e+41 nan
2.92e+44 nan
3.25e+15 nan
3.31e+18 nan
3.37e+21 nan
3.44e+24 nan
3.50e+27 nan
3.57e+30 nan
3.64e+33 nan
3.71e+36 nan
3.78e+39 nan
3.85e+42 nan
4.36e+16 nan
4.45e+19 nan
4.53e+22 nan
4.62e+25 nan
4.71e+28 nan
4.80e+31 nan
4.89e+34 nan
4.98e+37 nan
5.08e+40 nan
5.18e+43 nan
5.86e+17 nan
5.98e+20 nan
6.09e+23 nan
6.21e+26 nan
6.33e+29 nan
6.45e+32 nan
6.57e+35 nan
6.70e+38 nan
6.82e+41 nan
7.73e+15 nan
7.88e+18 nan
8.03e+21 nan
8.18e+24 nan
8.34e+27 nan
8.50e+30 nan
8.66e+33 nan
8.83e+36 nan
8.99e+39 nan
9.17e+42 nan
17365718 nan
41278317.05 nan
98118572.42 nan
233227877.01 nan
554382735.84 nan
1317767934.66 nan
3132334788.50 nan
7445560761.59 nan
17698100234.39 nan
42068389733.96 nan
99996575416.02 nan
237691890708.61 nan
564993697769.99 nan
1342990194441.02 nan
3192288107785.17 nan
7588069820084.03 nan
18036844310527.7 nan
42873584507767.4 nan
101910523642531 nan
242241346235310 nan
575807754964821 nan


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-000.dat <==
x  y
2.92810962955378e+44 8.50705917302346e+37
2.92810962955378e+44 8.50705917302346e+37


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-001.dat <==
x  y
752334304 14848
752334304 14848


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-002.dat <==
x  y
17937047 8384
17945302 8258
18166871 8384
18175126 8258
19168408 4544
19176663 4418
19398232 4544
19406487 4418


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-003.dat <==
x  y
18154166 4480
18162421 4354
18179123 4544
18187378 4418
18383990 4480
18392245 4354
18408947 4544
18417202 4418
18912376 4480
18920631 4354
18920695 4544
18928950 4418
19142200 4480
19150455 4354
19150519 4544
19158774 4418
20118745 4416
20127000 4290
20348569 4416
20356824 4290


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-004.dat <==
x  y
17678903 10370
17680951 10306
17680951 10370
17908727 10370
17910775 10306
17910775 10370
18910264 6530
18912312 6466
18912312 6530
19140088 6530
19142136 6466
19142136 6530


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-005.dat <==
x  y
17896022 6466
17898070 6402
17898070 6466
17920979 6530
17923027 6466
17923027 6530
18125846 6466
18127894 6402
18127894 6466
18150803 6530
18152851 6466
18152851 6530
18654232 6466
18656280 6402
18656280 6466
18662551 6530
18664599 6466
18664599 6530
18884056 6466
18886104 6402
18886104 6466
18892375 6530
18894423 6466
18894423 6530
19860601 6402
19862649 6338
19862649 6402
20090425 6402
20092473 6338
20092473 6402


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-006.dat <==
x  y
17365718 6466
17367766 6402
17367766 6466
17378005 6530
17380053 6466
17380053 6530
17392435 6530
17394483 6466
17394483 6530
17595542 6466
17597590 6402
17597590 6466
17607829 6530
17609877 6466
17609877 6530
17622259 6530
17624307 6466
17624307 6530


==> generated/max-of-20-all-models/figures/EffectiveDimensionVsFLOPExternalTables-007.dat <==
x  y
17623862 4480
17632117 4354
17636149 4544
17644404 4418
17650579 4544
17658834 4418
17853686 4480
17861941 4354
17865973 4544
17874228 4418
17880403 4544
17888658 4418


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-000.dat <==
x  y
694.661499023438 0.275670425765371
810.294250488281 0.477039510066243
1414.54528808594 0.485144017781299
1094.73596191406 0.488474111608117
649.787353515625 0.493042372574233
923.7685546875 0.498305606191434
1023.68334960938 0.499495309030906
1145.91040039062 0.500632136516504
782.232055664062 0.501543744591582
647.118347167969 0.503513707736605
665.817138671875 0.504087036481183
887.264953613281 0.504142353625918
649.246765136719 0.505386022363532
1044.46875 0.506623489274547
685.105712890625 0.510012794785615
458.274078369141 0.511916310638224
628.809875488281 0.514809152889347
749.402770996094 0.515413429767818
986.536499023438 0.518134895400899
765.53515625 0.519236400542764
711.746704101562 0.519486273927305
565.258361816406 0.519555033174214
735.850891113281 0.521893280649961
833.327575683594 0.522088920313202
910.560424804688 0.52240869877153
799.311157226562 0.524832333584156
667.799255371094 0.524971203677195
557.035217285156 0.526617634732383
942.446899414062 0.526999601845257
820.966125488281 0.527737834164065
801.071899414062 0.528065277421802
781.1533203125 0.528785037068739
662.619323730469 0.530235588135972
924.546875 0.533161437751078
1068.12463378906 0.533623813905791
1138.57702636719 0.534002078983782
816.378051757812 0.534179091408256
811.545349121094 0.534413799840022
929.19189453125 0.534492327592176
890.823425292969 0.535623894022627
888.844543457031 0.536824707123294
808.503295898438 0.537202241401596
907.436950683594 0.537844773266025
899.839233398438 0.53849225351371
999.405090332031 0.539508346334535
1261.359375 0.540562135403489
848.948425292969 0.540606378971431
1252.77502441406 0.54108209195762
680.367431640625 0.541146571650517
693.243530273438 0.543727596355688
1102.67761230469 0.545749822493264
977.697937011719 0.546781979694279
1053.67211914062 0.546867561781116
734.538452148438 0.547201482871325
626.831848144531 0.547418079923287
766.376525878906 0.548090010774936
746.337646484375 0.548341747753667
892.216064453125 0.548519519510244
778.90771484375 0.548732236202666
1090.54907226562 0.54928702869455
722.951110839844 0.549896275219895
935.168701171875 0.550085727159041
1182.67395019531 0.550107918869199
874.759094238281 0.550673734822718
992.454345703125 0.550685159580637
1076.74682617188 0.552866630216797
826.561462402344 0.553692977143236
335.182342529297 0.554033501402758
626.201599121094 0.554388763186678
801.443481445312 0.554415603773627
783.479431152344 0.554466110970475
1175.57409667969 0.554785175838694
770.185729980469 0.554932849473099
1151.62292480469 0.558523239227033
922.824523925781 0.560205915548492
973.053466796875 0.560893653976878
1015.28948974609 0.561173816149778
897.117309570312 0.56179267950199
838.293212890625 0.563384722012938
1041.7890625 0.563543492666988
747.220275878906 0.56374680566773
691.266845703125 0.563809200891529
1070.73583984375 0.563899737181786
802.723327636719 0.564440070816305
1082.69506835938 0.564658196349459
899.83984375 0.56652919157404
1121.98608398438 0.567281451128985
586.325317382812 0.567787022812495
1085.96643066406 0.56979080823783
1157.07531738281 0.56980910618744
1051.89587402344 0.570034089848963
839.744201660156 0.570418886104564
988.891784667969 0.570985053822236
1273.40661621094 0.572081490464526
678.826232910156 0.572180586824458
619.504760742188 0.572330992747561
863.648193359375 0.572474777329916
562.406677246094 0.572841023968114
941.472961425781 0.573947772686591
1111.76623535156 0.574023251832343
524.209716796875 0.57413035364539
1240.58984375 0.57732680062298
958.761901855469 0.577399093821887
937.220947265625 0.577454643498791
697.780822753906 0.577534098925478
1162.55200195312 0.579613802749876
594.564331054688 0.582001448356022
690.303405761719 0.582576958936554
984.330810546875 0.583298147390953
814.004455566406 0.583919929304483
849.521911621094 0.585532948374733
595.3271484375 0.586278789281845
992.575561523438 0.5878305155279
964.915283203125 0.588434077353011
892.629943847656 0.59156790673733
1140.22900390625 0.591588959034516
724.734741210938 0.591948932360934
1082.43872070312 0.592066599678968
1037.9208984375 0.592069731740125
1005.6015625 0.592629414204914
814.08740234375 0.592726816908159
949.756103515625 0.593482803348818
1082.26257324219 0.594272055019964
524.349060058594 0.594487657064745
854.934387207031 0.594837402368765
857.869995117188 0.595029777893909
784.856384277344 0.595381761098643
722.60498046875 0.59720765528584
1232.63488769531 0.597406381282129
797.201354980469 0.597839792826511
769.558410644531 0.598008393225898
813.568969726562 0.598582030049626
1135.33264160156 0.600269660538149
674.257873535156 0.600361897048245
1275.38122558594 0.600470446405141
966.636169433594 0.601931984954282
621.506103515625 0.603785543531506
549.729553222656 0.603911611209686
712.606140136719 0.604597068531724
1079.05187988281 0.606433290709414
968.266662597656 0.606555347464429
1001.32995605469 0.611208753398399
1085.9873046875 0.611541022975625
674.286071777344 0.613513022303115
1333.81188964844 0.615132016012728
892.318420410156 0.615387308702042
1104.17333984375 0.616104909757076
678.347229003906 0.616354053577461
766.072265625 0.626699949846766
865.055358886719 0.641827955473813
858.34326171875 0.657243698247193


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-001.dat <==
x  y
694.661499023438 0.277535634381556
810.294250488281 0.469643163855716
1094.73596191406 0.477149820025795
1414.54528808594 0.480789123429149
649.787353515625 0.487897219836948
647.118347167969 0.491009463961082
1023.68334960938 0.494072211537946
1044.46875 0.496014287238795
649.246765136719 0.497680577482374
923.7685546875 0.498166754276778
665.817138671875 0.499693654530753
1138.57702636719 0.500587585721137
887.264953613281 0.502990127332401
557.035217285156 0.507319644727158
820.966125488281 0.507604206211937
565.258361816406 0.507826092344246
910.560424804688 0.508009979826758
782.232055664062 0.510293251130517
458.274078369141 0.511155794866965
749.402770996094 0.512034877805346
811.545349121094 0.51242882900214
765.53515625 0.513040271251172
685.105712890625 0.513407005049047
1145.91040039062 0.513433347755434
833.327575683594 0.51419573818377
986.536499023438 0.515090053061708
735.850891113281 0.515493805525657
808.503295898438 0.516558157142066
1068.12463378906 0.518067164583845
781.1533203125 0.520225485126062
711.746704101562 0.520441034235009
628.809875488281 0.521037860277004
816.378051757812 0.521217382078182
801.071899414062 0.521369759402119
667.799255371094 0.522161547716655
783.479431152344 0.522385238996231
799.311157226562 0.523583378792564
942.446899414062 0.523950026226403
922.824523925781 0.524318355747501
839.744201660156 0.524323843897523
973.053466796875 0.524602650277471
662.619323730469 0.526246383985777
826.561462402344 0.527779614092436
626.831848144531 0.528973350253531
335.182342529297 0.529042546991884
888.844543457031 0.529174994499986
734.538452148438 0.529720885563524
1053.67211914062 0.531445754124166
899.839233398438 0.531672458390285
680.367431640625 0.531847324385262
907.436950683594 0.532948193706367
848.948425292969 0.533105831120719
935.168701171875 0.534616746579051
890.823425292969 0.535593642460978
1151.62292480469 0.535646990112797
924.546875 0.536226477635067
999.405090332031 0.537447917069082
586.325317382812 0.539109019751522
766.376525878906 0.539377377099443
1182.67395019531 0.540160804835835
1090.54907226562 0.541037258240669
874.759094238281 0.541251269997269
691.266845703125 0.541619674729741
929.19189453125 0.541910639498735
1252.77502441406 0.542155436849886
693.243530273438 0.542330488380458
778.90771484375 0.542379925909173
801.443481445312 0.54351073336953
746.337646484375 0.543623404016535
977.697937011719 0.543777360965161
722.951110839844 0.54477746166657
1070.73583984375 0.544800021430269
549.729553222656 0.54548108165888
992.454345703125 0.548261254171234
1175.57409667969 0.549204955750552
892.216064453125 0.549776803108453
626.201599121094 0.549816713639974
1102.67761230469 0.549859485572121
770.185729980469 0.551417215249384
1082.69506835938 0.551766904980451
899.83984375 0.552608807737988
1261.359375 0.553859550489735
897.117309570312 0.553890764079291
1076.74682617188 0.554671020710908
1041.7890625 0.554726061975343
988.891784667969 0.556075044853121
937.220947265625 0.557090347905247
863.648193359375 0.557759807450319
747.220275878906 0.55892640125757
814.08740234375 0.559250998094466
678.826232910156 0.560632470612517
1015.28948974609 0.561153934002776
1121.98608398438 0.561212098158984
838.293212890625 0.561386159706337
941.472961425781 0.562429201925392
1157.07531738281 0.562839731018428
1051.89587402344 0.562919348009185
1085.96643066406 0.563624987517338
984.330810546875 0.564673993043589
619.504760742188 0.564766890335673
802.723327636719 0.565109962486097
1240.58984375 0.56558428593879
1005.6015625 0.565760730569439
958.761901855469 0.566918274414205
1111.76623535156 0.567071520549148
724.734741210938 0.568065457359919
562.406677246094 0.568754006894304
690.303405761719 0.569375387430984
524.209716796875 0.569976041190422
697.780822753906 0.571180821079161
849.521911621094 0.572012304122478
1273.40661621094 0.576954147532834
595.3271484375 0.577160240676221
524.349060058594 0.577869857536438
594.564331054688 0.578017843533202
1232.63488769531 0.578358955232368
1162.55200195312 0.578519032865068
857.869995117188 0.578647135518426
1082.26257324219 0.578882821084805
674.257873535156 0.581693830208813
814.004455566406 0.584781007455784
964.915283203125 0.58605049914461
1135.33264160156 0.586743668466547
992.575561523438 0.58695979424367
1082.43872070312 0.587016911825714
1140.22900390625 0.588088830071448
892.629943847656 0.588306013902559
1037.9208984375 0.588582148424249
949.756103515625 0.588992264904865
1275.38122558594 0.589568408286582
621.506103515625 0.590128864747762
722.60498046875 0.590962471817551
712.606140136719 0.591001392901575
1079.05187988281 0.591819803898746
797.201354980469 0.592374731315588
813.568969726562 0.594242474695509
784.856384277344 0.59545283685524
854.934387207031 0.595850397953615
769.558410644531 0.596462874728484
968.266662597656 0.597663574725631
674.286071777344 0.598101091769993
1001.32995605469 0.598639069653444
1085.9873046875 0.599142386862121
966.636169433594 0.601024514294067
892.318420410156 0.604631003730048
766.072265625 0.606103120219507
1104.17333984375 0.608409842582446
1333.81188964844 0.613829027030722
678.347229003906 0.61661612575081
865.055358886719 0.637606393051108
858.34326171875 0.641752906063567


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-002.dat <==
x  y
694.661499023438 0.277535634381556
810.294250488281 0.471041673531683
1094.73596191406 0.477127920617737
1414.54528808594 0.48186292066377
649.787353515625 0.487897318265817
647.118347167969 0.491009465949193
1044.46875 0.495527421105705
649.246765136719 0.497284042987053
923.7685546875 0.498178656491045
665.817138671875 0.499451285053909
1138.57702636719 0.501840079274212
1023.68334960938 0.502788508763726
887.264953613281 0.502979855349989
557.035217285156 0.507323441595777
820.966125488281 0.507545979180687
565.258361816406 0.507713149128907
910.560424804688 0.508088255034648
458.274078369141 0.50881262526924
782.232055664062 0.51018891815182
749.402770996094 0.511989708676629
811.545349121094 0.512227994131872
765.53515625 0.513071398556796
685.105712890625 0.513322597318532
1145.91040039062 0.513326697254743
833.327575683594 0.514195738336677
735.850891113281 0.514854677889575
986.536499023438 0.514905551264061
808.503295898438 0.5165616973268
1068.12463378906 0.517389622261024
781.1533203125 0.518225499116817
628.809875488281 0.520459387004683
711.746704101562 0.520528339428585
801.071899414062 0.521080649054682
816.378051757812 0.521212568302287
922.824523925781 0.521802161090379
667.799255371094 0.52227148774331
783.479431152344 0.522354592701151
799.311157226562 0.523583378786883
942.446899414062 0.524027259025973
973.053466796875 0.524446882759479
662.619323730469 0.526828524476179
839.744201660156 0.526942722921756
1053.67211914062 0.527186320657486
826.561462402344 0.527766300845213
335.182342529297 0.527922290348608
626.831848144531 0.528973133988048
888.844543457031 0.529174994607711
734.538452148438 0.529739004880753
899.839233398438 0.531598561293013
680.367431640625 0.531792754077486
907.436950683594 0.532578555417687
848.948425292969 0.533237964509345
1151.62292480469 0.535564303518008
890.823425292969 0.535683104356647
935.168701171875 0.536039576986984
924.546875 0.536323704932211
999.405090332031 0.537211224427139
766.376525878906 0.539814324906314
1182.67395019531 0.540160354593332
874.759094238281 0.540993527616702
1090.54907226562 0.541037744204124
691.266845703125 0.541605901207744
586.325317382812 0.541693672556545
929.19189453125 0.541808040452038
1252.77502441406 0.542176532263493
778.90771484375 0.542540975713595
693.243530273438 0.542613759449951
801.443481445312 0.543549631639122
977.697937011719 0.543777574684729
1070.73583984375 0.544928375799879
549.729553222656 0.545462977925623
722.951110839844 0.546163592444344
746.337646484375 0.546672711599009
992.454345703125 0.548345541673353
1175.57409667969 0.548583142622695
892.216064453125 0.549554268366156
1102.67761230469 0.549798470624596
626.201599121094 0.549816357792827
1082.69506835938 0.550976507592798
770.185729980469 0.551419242200429
1041.7890625 0.552118523179509
899.83984375 0.552608319634266
1261.359375 0.553229693919522
897.117309570312 0.553859583643712
1076.74682617188 0.55443292809625
988.891784667969 0.556072720516623
937.220947265625 0.556252492196693
863.648193359375 0.556618472875259
678.826232910156 0.558025306396213
747.220275878906 0.55872805915164
814.08740234375 0.559257073998515
838.293212890625 0.560950554206269
1015.28948974609 0.561116727249092
1121.98608398438 0.56121084688707
1085.96643066406 0.562395103699186
941.472961425781 0.562503048927041
1157.07531738281 0.562905175803712
1051.89587402344 0.56304491427661
984.330810546875 0.564537419376543
802.723327636719 0.565058642409754
958.761901855469 0.565080175081808
619.504760742188 0.56522376936421
1240.58984375 0.565584146301308
1005.6015625 0.565762645700325
1111.76623535156 0.567121479231865
724.734741210938 0.568703779557808
562.406677246094 0.568715826912353
690.303405761719 0.568925060835643
524.209716796875 0.570083108092188
697.780822753906 0.570984322418366
849.521911621094 0.571452507392917
1273.40661621094 0.574839845681208
595.3271484375 0.577029022491328
524.349060058594 0.577870062497101
594.564331054688 0.578055902149906
857.869995117188 0.578620252362174
1162.55200195312 0.578639532727989
1082.26257324219 0.578877319036008
1232.63488769531 0.578958550473774
674.257873535156 0.581759076709148
992.575561523438 0.584025596144483
814.004455566406 0.584562969095994
1082.43872070312 0.586594415439916
1135.33264160156 0.586680891716438
964.915283203125 0.586706964769516
1037.9208984375 0.587952836040493
1140.22900390625 0.588090025489843
892.629943847656 0.588242716081632
949.756103515625 0.588910417967271
1275.38122558594 0.589573614771778
722.60498046875 0.590621991779488
621.506103515625 0.591094754930448
712.606140136719 0.591251364489372
1079.05187988281 0.592436086471712
797.201354980469 0.592548740972608
813.568969726562 0.594405118032021
784.856384277344 0.595452836855258
854.934387207031 0.595530559418888
769.558410644531 0.596559809934813
968.266662597656 0.59743265399395
674.286071777344 0.59795877726728
1001.32995605469 0.598740946940195
1085.9873046875 0.599002974306572
966.636169433594 0.600890208679369
892.318420410156 0.604640940424044
766.072265625 0.606475164237585
1104.17333984375 0.60813954941215
1333.81188964844 0.613346149633747
678.347229003906 0.616615983762047
865.055358886719 0.637616474058896
858.34326171875 0.641720509782492


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-003.dat <==
x  y
694.661499023438 0.281141502926319
1094.73596191406 0.459256628923994
810.294250488281 0.462886793135485
647.118347167969 0.479374978570868
1414.54528808594 0.481273217273046
649.787353515625 0.482608531953571
1044.46875 0.489846227302907
1023.68334960938 0.492808420139228
820.966125488281 0.493655433402148
565.258361816406 0.496040613229384
458.274078369141 0.500307277285752
887.264953613281 0.501824585601902
923.7685546875 0.502571971995001
665.817138671875 0.502847600891822
811.545349121094 0.504631507342597
649.246765136719 0.504756132596189
685.105712890625 0.505075662563598
749.402770996094 0.505467611973923
1145.91040039062 0.507823102775991
1138.57702636719 0.508725609061385
910.560424804688 0.508875245084532
782.232055664062 0.511221731726892
1068.12463378906 0.511651443807703
765.53515625 0.513102714611189
986.536499023438 0.513748648487812
628.809875488281 0.514003587978767
833.327575683594 0.514196229361891
735.850891113281 0.514765969910804
781.1533203125 0.514825250494437
586.325317382812 0.515069566780813
783.479431152344 0.515549682472773
808.503295898438 0.515837858551684
557.035217285156 0.515972294812843
801.071899414062 0.518126948292737
799.311157226562 0.518596142045055
626.831848144531 0.518766547243607
826.561462402344 0.518905852258101
942.446899414062 0.519745290755154
335.182342529297 0.519884008861589
734.538452148438 0.52006369686496
973.053466796875 0.520947194597596
667.799255371094 0.521336118498011
816.378051757812 0.523785304328501
1053.67211914062 0.523967712212508
929.19189453125 0.525291781058299
662.619323730469 0.525373358152613
922.824523925781 0.525474144069863
711.746704101562 0.525603413749192
839.744201660156 0.526626149535264
907.436950683594 0.526904395159934
937.220947265625 0.527744835610512
848.948425292969 0.528358310727149
888.844543457031 0.529039884060692
691.266845703125 0.530500257227741
899.839233398438 0.531353685287269
874.759094238281 0.532758663236779
801.443481445312 0.533644798459138
814.08740234375 0.534239212909006
899.83984375 0.534774766119523
1090.54907226562 0.53600242780502
1182.67395019531 0.536117669488465
999.405090332031 0.536900823529097
935.168701171875 0.537181874618114
924.546875 0.53718283649451
977.697937011719 0.537581514413404
626.201599121094 0.538122868045612
890.823425292969 0.538632515155244
1041.7890625 0.539151000891731
680.367431640625 0.539280354970427
693.243530273438 0.54080131265585
992.454345703125 0.541228059975243
1252.77502441406 0.541705537474558
778.90771484375 0.542015582669119
766.376525878906 0.544306117709644
746.337646484375 0.544508911543346
1082.69506835938 0.545132838705356
1151.62292480469 0.545136482611228
770.185729980469 0.545428552022113
549.729553222656 0.546473623919645
1102.67761230469 0.547238345798023
988.891784667969 0.548115444267885
678.826232910156 0.548237100362879
1175.57409667969 0.548791996351652
892.216064453125 0.549088397670305
722.951110839844 0.549115497813749
1076.74682617188 0.549777632617142
838.293212890625 0.550183157555138
747.220275878906 0.550629847045968
849.521911621094 0.550676219685533
1070.73583984375 0.550975442690052
897.117309570312 0.551090879293174
863.648193359375 0.552531062550052
1157.07531738281 0.556109302242536
1261.359375 0.556665512147536
1121.98608398438 0.558005203397056
1240.58984375 0.558487830474381
941.472961425781 0.559263606824373
524.209716796875 0.561456239612938
1051.89587402344 0.562209847378888
984.330810546875 0.562400337002095
1111.76623535156 0.562615761174447
562.406677246094 0.562753921664305
619.504760742188 0.563439004984076
1085.96643066406 0.563923791341222
802.723327636719 0.563967262654934
524.349060058594 0.564191382166872
1005.6015625 0.564659713047915
594.564331054688 0.564938867505665
958.761901855469 0.565181337604571
1232.63488769531 0.565386761020035
697.780822753906 0.566642151654844
724.734741210938 0.566796316003805
1273.40661621094 0.566825835192834
1082.26257324219 0.568658703887101
992.575561523438 0.570478074733734
1015.28948974609 0.570980679271847
690.303405761719 0.573001693771428
1162.55200195312 0.57537313262414
595.3271484375 0.577358048882692
814.004455566406 0.577537295636253
857.869995117188 0.577799850074782
1079.05187988281 0.578776167109013
674.257873535156 0.581291571109967
712.606140136719 0.585811055059222
1085.9873046875 0.586691715582614
722.60498046875 0.587082804273613
1275.38122558594 0.58734254389447
949.756103515625 0.587417256420667
1082.43872070312 0.587800049282856
1135.33264160156 0.587801851077507
964.915283203125 0.587809947815292
797.201354980469 0.587900358232156
1140.22900390625 0.587986640513782
1037.9208984375 0.590656393868585
621.506103515625 0.591141313945788
892.629943847656 0.592164885297169
674.286071777344 0.592406501685858
854.934387207031 0.593113519061479
966.636169433594 0.593527876410461
766.072265625 0.593841142118943
784.856384277344 0.594325568634586
769.558410644531 0.594721665662812
813.568969726562 0.595492360074696
968.266662597656 0.596295770346381
1104.17333984375 0.598853934759692
1001.32995605469 0.605103748760924
892.318420410156 0.605289670237669
1333.81188964844 0.612714292884973
858.34326171875 0.613642003790204
678.347229003906 0.61594331328151
865.055358886719 0.631464502456903


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-004.dat <==
x  y
694.661499023438 0.278956970247206
1094.73596191406 0.458688835396037
810.294250488281 0.461710611421306
647.118347167969 0.477536648925502
1414.54528808594 0.480739200370872
649.787353515625 0.483203330240553
1044.46875 0.489037583243666
1023.68334960938 0.490690196231166
820.966125488281 0.495161531098581
565.258361816406 0.495235094660874
887.264953613281 0.501749648264132
923.7685546875 0.50254809534713
811.545349121094 0.503237761421468
665.817138671875 0.503489431694095
749.402770996094 0.504486056822011
685.105712890625 0.505078207225426
458.274078369141 0.505203987359882
649.246765136719 0.505704322377814
1138.57702636719 0.507157101368912
1145.91040039062 0.507777036181733
910.560424804688 0.510378569145708
782.232055664062 0.510784142175076
765.53515625 0.511315538200101
628.809875488281 0.514003589407022
986.536499023438 0.514326794818795
833.327575683594 0.514360454214051
1068.12463378906 0.515359118138698
735.850891113281 0.515488452940934
783.479431152344 0.515583935343341
557.035217285156 0.515610523572517
808.503295898438 0.515813145649319
335.182342529297 0.517226224226294
816.378051757812 0.518438416894064
801.071899414062 0.518510548294567
799.311157226562 0.519003751942394
826.561462402344 0.519179661860051
586.325317382812 0.519311651298314
942.446899414062 0.519732315351631
626.831848144531 0.519835352674221
973.053466796875 0.520069243809255
734.538452148438 0.520373905978634
667.799255371094 0.521297385915163
781.1533203125 0.521458012772101
922.824523925781 0.522631779159717
1053.67211914062 0.523966327455642
929.19189453125 0.524748286930219
662.619323730469 0.5250888811759
711.746704101562 0.525694200773101
907.436950683594 0.52671375413068
839.744201660156 0.527097444345639
888.844543457031 0.528809739614285
848.948425292969 0.52898272411249
937.220947265625 0.530815826198905
899.839233398438 0.531465401632165
1090.54907226562 0.532059727425711
691.266845703125 0.532385763336499
801.443481445312 0.532457295553572
814.08740234375 0.53383736148267
874.759094238281 0.534699621987257
935.168701171875 0.53585261798517
899.83984375 0.536080463075517
924.546875 0.536182054862779
1182.67395019531 0.53636268599569
977.697937011719 0.537559491941795
999.405090332031 0.537708996496462
890.823425292969 0.537910210853182
693.243530273438 0.538761481306322
626.201599121094 0.53916817580819
680.367431640625 0.539244179936578
1041.7890625 0.539926975869822
992.454345703125 0.541228258310663
1252.77502441406 0.54199813203818
778.90771484375 0.542779708136716
766.376525878906 0.542804423243181
746.337646484375 0.544490476126644
1082.69506835938 0.544831474931595
770.185729980469 0.545418326003222
549.729553222656 0.545976570841294
678.826232910156 0.546726040151134
1102.67761230469 0.547236687228808
1151.62292480469 0.547667602681746
988.891784667969 0.548117557474463
1175.57409667969 0.548754867764997
892.216064453125 0.548756189346253
722.951110839844 0.549350424375894
838.293212890625 0.549597338880487
897.117309570312 0.550777731011339
1070.73583984375 0.550944774785087
747.220275878906 0.551363179442943
1076.74682617188 0.551483986166524
849.521911621094 0.551577346847871
863.648193359375 0.554076963783375
1261.359375 0.555713292192592
1157.07531738281 0.557202407749326
1121.98608398438 0.558083913607967
1240.58984375 0.558997171816294
1051.89587402344 0.561349752711334
941.472961425781 0.56141310574902
1111.76623535156 0.562652757833279
562.406677246094 0.563269100837767
802.723327636719 0.563619014851193
524.209716796875 0.563905245299131
619.504760742188 0.563935804626262
1085.96643066406 0.563959944877664
524.349060058594 0.564256565855124
984.330810546875 0.564355366579665
594.564331054688 0.564923128739857
1005.6015625 0.565332780446345
1232.63488769531 0.565390877744765
1273.40661621094 0.566084860866968
724.734741210938 0.566358422248782
697.780822753906 0.566807686765595
958.761901855469 0.566953159544466
1015.28948974609 0.567158390279007
1082.26257324219 0.568731896392356
992.575561523438 0.571470338922992
690.303405761719 0.572272757725957
857.869995117188 0.575135448828491
1162.55200195312 0.575463080228028
595.3271484375 0.577408739561629
814.004455566406 0.577773512077799
1079.05187988281 0.582274778656476
712.606140136719 0.58304008006082
674.257873535156 0.583224278977975
1085.9873046875 0.586992669987814
722.60498046875 0.587032606259156
1275.38122558594 0.58733793017084
949.756103515625 0.587563966020433
1082.43872070312 0.587777123654675
1135.33264160156 0.587815757026923
1140.22900390625 0.587928777055027
964.915283203125 0.588212660253622
797.201354980469 0.588436144539613
621.506103515625 0.590939047312851
1037.9208984375 0.591290874602213
766.072265625 0.591498442573744
966.636169433594 0.591629366361519
674.286071777344 0.592238109746239
892.629943847656 0.592419327180348
854.934387207031 0.593125840901004
784.856384277344 0.594612953378894
769.558410644531 0.594682093772029
813.568969726562 0.595747935958509
968.266662597656 0.596175383012423
1104.17333984375 0.598853178151443
1001.32995605469 0.605074233964594
892.318420410156 0.605306486120917
1333.81188964844 0.612749412189346
678.347229003906 0.615953595334756
858.34326171875 0.617105342217227
865.055358886719 0.631340606806046


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-005.dat <==
x  y
694.661499023438 0.269542197330449
335.182342529297 0.375094620505929
649.787353515625 0.413031447325364
781.1533203125 0.414479023667753
810.294250488281 0.419806054199827
887.264953613281 0.426142845747393
458.274078369141 0.42753995571371
674.257873535156 0.432294916013241
1094.73596191406 0.43695626355747
647.118347167969 0.438781546316641
813.568969726562 0.441913805821544
667.799255371094 0.445983081638081
557.035217285156 0.446576493282453
797.201354980469 0.447665344751024
765.53515625 0.450309055996249
816.378051757812 0.451339357782966
678.826232910156 0.451552184892746
586.325317382812 0.456778440525682
783.479431152344 0.457782645922128
662.619323730469 0.458516353634896
549.729553222656 0.461026599662644
992.454345703125 0.461773572042266
801.443481445312 0.462027226415116
1053.67211914062 0.463921491690004
1023.68334960938 0.463939705933449
685.105712890625 0.465287801302305
680.367431640625 0.466433218719256
820.966125488281 0.467846104657678
811.545349121094 0.468503787639199
524.349060058594 0.468571905368461
1414.54528808594 0.468935530399144
665.817138671875 0.469088591431344
724.734741210938 0.470149775813545
565.258361816406 0.471815986382824
749.402770996094 0.472010067778678
1044.46875 0.474666707335636
649.246765136719 0.474803343187499
814.08740234375 0.476243362147271
937.220947265625 0.476665705099495
973.053466796875 0.476765454798504
594.564331054688 0.476893027523262
897.117309570312 0.481316763430438
922.824523925781 0.481345377692313
770.185729980469 0.481496742623463
839.744201660156 0.481984014116824
848.948425292969 0.482592473808502
734.538452148438 0.483081640234794
892.216064453125 0.483230105693151
890.823425292969 0.483915967080211
712.606140136719 0.484451047194705
949.756103515625 0.484975566862624
626.831848144531 0.487285867677863
929.19189453125 0.487933003794771
674.286071777344 0.488257958807409
854.934387207031 0.488559560064956
1082.69506835938 0.489682282481373
923.7685546875 0.490558972740996
1068.12463378906 0.490957775873129
711.746704101562 0.492198265089658
799.311157226562 0.492400241626643
626.201599121094 0.493474160494092
766.376525878906 0.493811149907397
693.243530273438 0.494893584295088
801.071899414062 0.494904558885007
899.83984375 0.495314372545124
1145.91040039062 0.495636102043511
747.220275878906 0.496549197325794
1076.74682617188 0.49659570311284
910.560424804688 0.496616929998651
907.436950683594 0.496894762776687
524.209716796875 0.497168888584726
966.636169433594 0.498042725529782
858.34326171875 0.498982370906555
808.503295898438 0.500296911466078
899.839233398438 0.500364457099917
888.844543457031 0.501293001079203
1182.67395019531 0.50370915805125
595.3271484375 0.504049749222891
1175.57409667969 0.504299589591843
892.629943847656 0.504489918538599
735.850891113281 0.504543638359789
782.232055664062 0.504864918191474
863.648193359375 0.505388804321667
562.406677246094 0.506173463223097
1151.62292480469 0.506197082602936
935.168701171875 0.507496142914825
690.303405761719 0.507605018400497
1005.6015625 0.507754295992248
874.759094238281 0.50824712187676
1090.54907226562 0.50837478218527
1041.7890625 0.509494416530673
722.60498046875 0.509563372327924
826.561462402344 0.510047966113613
691.266845703125 0.511374061837738
778.90771484375 0.511626859627321
977.697937011719 0.512318435068338
1138.57702636719 0.51360582925618
1104.17333984375 0.51365185515862
1102.67761230469 0.513851756912074
1085.96643066406 0.515760048259155
924.546875 0.518013168889516
1232.63488769531 0.518178274088833
942.446899414062 0.51830928978401
1162.55200195312 0.518602077044581
986.536499023438 0.519159436389408
619.504760742188 0.519269947706502
802.723327636719 0.519853150603694
746.337646484375 0.519863471634524
1079.05187988281 0.520128461199778
621.506103515625 0.522059370792472
833.327575683594 0.522097708124226
628.809875488281 0.52253809396285
1252.77502441406 0.523154196368185
1082.43872070312 0.523879127770053
958.761901855469 0.523885214891656
999.405090332031 0.524698312174388
1082.26257324219 0.52673975919244
1157.07531738281 0.528301229052612
814.004455566406 0.529112809232283
766.072265625 0.529962685016521
1111.76623535156 0.531833108902961
941.472961425781 0.531849441278714
769.558410644531 0.532278716303284
992.575561523438 0.532892793385601
892.318420410156 0.533369534225378
849.521911621094 0.533765641743258
857.869995117188 0.534882194212898
722.951110839844 0.535807634953316
988.891784667969 0.536046564074528
838.293212890625 0.536989717086722
865.055358886719 0.537980593081236
1070.73583984375 0.538548551491033
1001.32995605469 0.540933003126141
968.266662597656 0.541375810122652
1140.22900390625 0.545106082725927
1037.9208984375 0.545805806781759
984.330810546875 0.546409537698921
1051.89587402344 0.551315064064945
1015.28948974609 0.552610304168938
1275.38122558594 0.555636686322669
1085.9873046875 0.556710617748516
784.856384277344 0.556819391448538
1273.40661621094 0.55683725589224
1240.58984375 0.55727877137963
1261.359375 0.557565959903143
697.780822753906 0.559448107553648
678.347229003906 0.568960298837063
1135.33264160156 0.569215786506955
1121.98608398438 0.57176325090729
964.915283203125 0.575724752017721
1333.81188964844 0.59701574331231


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-006.dat <==
x  y
694.661499023438 0.17033570382665
765.53515625 0.260769033027975
1094.73596191406 0.262417552131421
986.536499023438 0.264284454654302
678.826232910156 0.265496988470265
649.787353515625 0.265849839384649
848.948425292969 0.267296864692216
662.619323730469 0.268412803916619
667.799255371094 0.269986022258372
691.266845703125 0.270177194531898
1023.68334960938 0.270675406667307
910.560424804688 0.272506529268551
665.817138671875 0.274223096696241
890.823425292969 0.277107560266304
1414.54528808594 0.277410055705435
586.325317382812 0.277626993825581
1044.46875 0.279075269723862
711.746704101562 0.279118767444675
929.19189453125 0.282165657136773
923.7685546875 0.282854127615309
801.443481445312 0.282982651030134
647.118347167969 0.284066426046836
680.367431640625 0.284794237895525
949.756103515625 0.285092756012641
924.546875 0.285631515875648
557.035217285156 0.28601273098225
810.294250488281 0.288983768617014
888.844543457031 0.290799166039182
811.545349121094 0.291673331737227
649.246765136719 0.292816945932987
922.824523925781 0.293057839996119
628.809875488281 0.293277353124431
766.376525878906 0.293368161906233
1068.12463378906 0.293442914477914
838.293212890625 0.295149994035514
854.934387207031 0.295188779573138
770.185729980469 0.295617067377646
892.216064453125 0.296220027646239
808.503295898438 0.2977144247541
626.831848144531 0.298417435567414
937.220947265625 0.299571779186482
781.1533203125 0.300612501044237
595.3271484375 0.300857378960786
826.561462402344 0.300932894139356
1001.32995605469 0.302087556816203
992.575561523438 0.302250222078909
335.182342529297 0.302316855119733
1090.54907226562 0.302509777252325
685.105712890625 0.303579315419529
458.274078369141 0.303606859771959
626.201599121094 0.305086902808352
863.648193359375 0.30628565654733
802.723327636719 0.307248230454006
783.479431152344 0.307625272940152
746.337646484375 0.308750909572168
1182.67395019531 0.310733369589608
524.349060058594 0.311972554986756
674.257873535156 0.31249638987826
801.071899414062 0.312670432976027
899.83984375 0.313345331163019
1145.91040039062 0.314251471759229
820.966125488281 0.314641446587822
749.402770996094 0.314683118187679
992.454345703125 0.315379961259795
1051.89587402344 0.315492197119648
816.378051757812 0.315999507816944
565.258361816406 0.316201013683523
747.220275878906 0.316564026691126
1076.74682617188 0.317028578535454
797.201354980469 0.31711753922661
562.406677246094 0.320335397083405
1085.96643066406 0.321097092146716
899.839233398438 0.321223986904736
814.004455566406 0.322071357351123
735.850891113281 0.322397040661393
1157.07531738281 0.322578919199677
1082.69506835938 0.323010555867448
799.311157226562 0.323287224386921
619.504760742188 0.324568186847395
1102.67761230469 0.3252771258843
1053.67211914062 0.325490969952669
1111.76623535156 0.325720259237602
1175.57409667969 0.326032994442615
784.856384277344 0.326426271845755
1273.40661621094 0.326883862585525
839.744201660156 0.32711808605178
693.243530273438 0.328680343862204
814.08740234375 0.329805560466103
549.729553222656 0.330989341840181
968.266662597656 0.331948766249451
1162.55200195312 0.332010286079212
712.606140136719 0.33276580493106
874.759094238281 0.333623608768099
1138.57702636719 0.334783920728119
942.446899414062 0.335043225251046
769.558410644531 0.335098635053257
1151.62292480469 0.338046458508355
833.327575683594 0.338105576734683
690.303405761719 0.338214458886512
935.168701171875 0.338335741747907
887.264953613281 0.339053317641906
941.472961425781 0.339960722683202
857.869995117188 0.341117977274067
724.734741210938 0.341435020287386
1261.359375 0.341644062961585
964.915283203125 0.341646577944285
594.564331054688 0.342117814507235
674.286071777344 0.342609329989197
1333.81188964844 0.342733637055056
1240.58984375 0.342753960205359
813.568969726562 0.343234857180413
1252.77502441406 0.344226581965234
782.232055664062 0.344739482750362
1135.33264160156 0.345517114663223
897.117309570312 0.345928865243086
621.506103515625 0.345961339537027
722.951110839844 0.348123382467269
1082.43872070312 0.348421379222042
734.538452148438 0.349153669241637
958.761901855469 0.349340967167601
999.405090332031 0.349865119620248
1079.05187988281 0.349928977434849
1082.26257324219 0.350682157229078
778.90771484375 0.350836569883358
966.636169433594 0.350984036958531
1070.73583984375 0.35117658067353
973.053466796875 0.351932177144513
1037.9208984375 0.354160211376427
697.780822753906 0.355084157106249
1085.9873046875 0.355513498469608
1275.38122558594 0.35703680636762
988.891784667969 0.358776541485901
1232.63488769531 0.360965374653678
1015.28948974609 0.362881618653135
1041.7890625 0.363292673155118
984.330810546875 0.363515007907099
1121.98608398438 0.363587139603728
524.209716796875 0.363706308996213
766.072265625 0.364666226755462
858.34326171875 0.366624069603934
1005.6015625 0.367583622382654
892.318420410156 0.368686432529788
849.521911621094 0.370485581954442
892.629943847656 0.372202558046398
722.60498046875 0.373459702526749
907.436950683594 0.374261343311733
865.055358886719 0.374759793785158
678.347229003906 0.377927229336994
1140.22900390625 0.388279737612122
977.697937011719 0.389615363656309
1104.17333984375 0.397862892820334


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-007.dat <==
x  y
694.661499023438 0.171615882618975
765.53515625 0.261672845730309
649.787353515625 0.264486167917799
1094.73596191406 0.265247837847409
678.826232910156 0.267706615761277
1023.68334960938 0.267716589594232
667.799255371094 0.268696060294152
691.266845703125 0.268985936456822
986.536499023438 0.269482843636568
662.619323730469 0.270206246817188
848.948425292969 0.272559983064868
1414.54528808594 0.273513624955212
665.817138671875 0.277615880959611
910.560424804688 0.279756170928364
586.325317382812 0.279979707751538
711.746704101562 0.281228218241108
890.823425292969 0.283551613395354
801.443481445312 0.284419183711667
929.19189453125 0.284542214867292
924.546875 0.28636021184857
923.7685546875 0.286959212761691
557.035217285156 0.287331692356749
647.118347167969 0.287540444179083
1044.46875 0.288554109603623
811.545349121094 0.2917304049612
766.376525878906 0.29301061201976
680.367431640625 0.293035387602118
854.934387207031 0.294441826981688
649.246765136719 0.295118715850876
335.182342529297 0.29596761649771
922.824523925781 0.296908567649814
838.293212890625 0.297790751014819
992.575561523438 0.298120890719878
810.294250488281 0.298693971661522
628.809875488281 0.299992935097002
781.1533203125 0.30044350679712
949.756103515625 0.30122365859405
888.844543457031 0.30198632101856
1068.12463378906 0.302729966369531
595.3271484375 0.302734535783855
826.561462402344 0.303135686417484
808.503295898438 0.303342447917224
937.220947265625 0.303999934866985
626.831848144531 0.304272338367532
802.723327636719 0.307365241913385
458.274078369141 0.307843213567477
626.201599121094 0.308230731993651
685.105712890625 0.308355321216414
892.216064453125 0.30924176861679
770.185729980469 0.309701380156421
1001.32995605469 0.309726868337856
783.479431152344 0.310388463782145
1090.54907226562 0.310420692687496
524.349060058594 0.31214601349635
1145.91040039062 0.312535225426366
746.337646484375 0.312788639747391
899.83984375 0.31338435795159
565.258361816406 0.314773048255938
863.648193359375 0.315711904237948
801.071899414062 0.316467183933292
1085.96643066406 0.317369970368856
797.201354980469 0.31807986561505
820.966125488281 0.318395812521908
674.257873535156 0.319108735461013
816.378051757812 0.319387532148843
1182.67395019531 0.319965552396769
1076.74682617188 0.320449186672015
749.402770996094 0.321632374042237
747.220275878906 0.321787523870599
1082.69506835938 0.322088606169295
899.839233398438 0.32399030373286
619.504760742188 0.324714032198326
562.406677246094 0.325275558759516
1175.57409667969 0.325307235316039
992.454345703125 0.325666275375577
1157.07531738281 0.325995949167942
1111.76623535156 0.326754401246451
1051.89587402344 0.327536961293324
1053.67211914062 0.327948212987118
814.004455566406 0.328468057528865
799.311157226562 0.328480636127875
735.850891113281 0.328784115334812
693.243530273438 0.329000947265458
784.856384277344 0.329432756896499
1102.67761230469 0.331108565596133
839.744201660156 0.331592220362653
549.729553222656 0.331755271437839
874.759094238281 0.331961638307601
1138.57702636719 0.332419260262752
968.266662597656 0.333279181805886
1273.40661621094 0.333753230151468
712.606140136719 0.334793874942582
1162.55200195312 0.337369198886829
942.446899414062 0.338186276337578
1151.62292480469 0.340883022739226
690.303405761719 0.340907335004274
1261.359375 0.341388325260419
935.168701171875 0.341653172779892
941.472961425781 0.342399843242549
887.264953613281 0.342622580579044
964.915283203125 0.342822957564388
674.286071777344 0.343507758868446
857.869995117188 0.344665322648506
594.564331054688 0.344749324259446
724.734741210938 0.34488276230007
813.568969726562 0.345400827480219
769.558410644531 0.345926347429755
1240.58984375 0.346618345674782
1252.77502441406 0.348862468240309
1333.81188964844 0.349010707468323
1082.43872070312 0.349223833833907
782.232055664062 0.349592379118593
833.327575683594 0.349689226803732
999.405090332031 0.349905479879558
1070.73583984375 0.350133373204763
958.761901855469 0.351234614370713
973.053466796875 0.351676518322271
621.506103515625 0.35201600098394
778.90771484375 0.352135772757048
722.951110839844 0.352854831921252
1135.33264160156 0.352867358247541
897.117309570312 0.354727506139761
814.08740234375 0.35627757137799
966.636169433594 0.357152007484228
1082.26257324219 0.35782420192047
697.780822753906 0.359059250735553
988.891784667969 0.359606159078285
1085.9873046875 0.359758593127584
1079.05187988281 0.361977742307785
734.538452148438 0.362861490233325
766.072265625 0.362972990364588
1037.9208984375 0.363905535572605
1015.28948974609 0.36434184323035
1232.63488769531 0.364470511960379
524.209716796875 0.36582545515403
1041.7890625 0.367397298709233
1005.6015625 0.369069070166102
1275.38122558594 0.369255958973694
892.318420410156 0.369728710298774
849.521911621094 0.369851521781853
1121.98608398438 0.370227143131342
984.330810546875 0.370814279359936
865.055358886719 0.375358420846205
907.436950683594 0.379726913183121
678.347229003906 0.382627536549615
892.629943847656 0.383403683157395
858.34326171875 0.385821191363343
1140.22900390625 0.390442756576033
722.60498046875 0.390850840687147
977.697937011719 0.395495319259556
1104.17333984375 0.396371281112064


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-008.dat <==
x  y
694.661499023438 0.171985986117364
765.53515625 0.260872307037285
1023.68334960938 0.265049370186237
1094.73596191406 0.265262908617576
986.536499023438 0.266626482457219
649.787353515625 0.267578014001686
678.826232910156 0.267730951372096
691.266845703125 0.268043926340148
667.799255371094 0.268316815879366
662.619323730469 0.270507006459712
848.948425292969 0.271852943278464
1414.54528808594 0.273160928653069
665.817138671875 0.276300249995705
586.325317382812 0.278367931353502
910.560424804688 0.281471579348511
711.746704101562 0.281866008882001
890.823425292969 0.282087538499997
923.7685546875 0.285583356343912
924.546875 0.286209052334173
647.118347167969 0.286471578238712
1044.46875 0.288325968789148
557.035217285156 0.28841096225373
801.443481445312 0.289483692743353
811.545349121094 0.291214645332759
929.19189453125 0.292539464190481
766.376525878906 0.294020053019094
838.293212890625 0.2949547693642
854.934387207031 0.295176797361107
649.246765136719 0.295313269939076
680.367431640625 0.295840594195951
335.182342529297 0.296500442663227
992.575561523438 0.29680140662706
628.809875488281 0.297766532344147
810.294250488281 0.298774948695901
949.756103515625 0.299005976855993
922.824523925781 0.299532593476038
888.844543457031 0.300190298494563
937.220947265625 0.301968933053486
781.1533203125 0.302290076539401
595.3271484375 0.302606433675928
826.561462402344 0.303314647220555
626.831848144531 0.303847244776604
808.503295898438 0.304652039518224
1068.12463378906 0.304905157418071
626.201599121094 0.305241855526065
685.105712890625 0.306701594541828
892.216064453125 0.306875611764508
1090.54907226562 0.307267300409583
802.723327636719 0.307766044910176
770.185729980469 0.307771738744014
1001.32995605469 0.309065805611017
783.479431152344 0.309388205138561
458.274078369141 0.310706469429832
863.648193359375 0.312624444572349
1145.91040039062 0.312869973080739
801.071899414062 0.313067275212293
746.337646484375 0.313313718805115
899.83984375 0.313980340966665
524.349060058594 0.315087340224747
1076.74682617188 0.317322640086036
1085.96643066406 0.318159609574106
797.201354980469 0.318235232284233
674.257873535156 0.31827084755085
816.378051757812 0.318735801969796
820.966125488281 0.319580667269814
565.258361816406 0.31967252465274
1182.67395019531 0.320063388832703
747.220275878906 0.320262646480679
749.402770996094 0.320661027369697
1082.69506835938 0.322613665046477
899.839233398438 0.323889752538621
562.406677246094 0.324124777834997
1175.57409667969 0.324560610407527
1157.07531738281 0.324941060985063
1053.67211914062 0.326330924738172
814.004455566406 0.326403704631337
992.454345703125 0.326518881501047
1111.76623535156 0.326536465012979
735.850891113281 0.326756372040334
1051.89587402344 0.32783443502445
799.311157226562 0.328739165807705
784.856384277344 0.330312617451699
619.504760742188 0.330827361348703
693.243530273438 0.330898476811992
1273.40661621094 0.331187318441631
839.744201660156 0.331232016611894
1102.67761230469 0.331510941395171
549.729553222656 0.331923278398765
1138.57702636719 0.332295333728821
712.606140136719 0.333812563946844
874.759094238281 0.334944770374508
968.266662597656 0.336398777731627
1162.55200195312 0.336745499522232
942.446899414062 0.338763784060407
1151.62292480469 0.340020680902349
769.558410644531 0.340588063677512
690.303405761719 0.341009795899025
935.168701171875 0.341262864839642
724.734741210938 0.341921532948486
941.472961425781 0.343306841139922
964.915283203125 0.343399057696845
674.286071777344 0.343696600906959
594.564331054688 0.343756442246024
1261.359375 0.344083773887902
857.869995117188 0.34447554945829
887.264953613281 0.344961296503291
1240.58984375 0.346736901182082
1252.77502441406 0.346879853229595
1082.43872070312 0.34741235302347
1333.81188964844 0.347941661660476
833.327575683594 0.348493373943423
1070.73583984375 0.349087856315924
958.761901855469 0.349441385604342
999.405090332031 0.350603468500165
813.568969726562 0.350845259989427
782.232055664062 0.351794454857038
973.053466796875 0.35194859310918
778.90771484375 0.352259045772717
1135.33264160156 0.353125788518119
897.117309570312 0.353215070038439
722.951110839844 0.353318856494527
621.506103515625 0.354542358176562
1079.05187988281 0.355249687048183
814.08740234375 0.355256765066796
1082.26257324219 0.357805317886823
1085.9873046875 0.358277124238748
734.538452148438 0.358901664815254
697.780822753906 0.359161639777367
988.891784667969 0.35963680839217
966.636169433594 0.360063552717379
1015.28948974609 0.362857217392841
524.209716796875 0.364459226458544
1232.63488769531 0.364818682542382
1041.7890625 0.365333318767838
1037.9208984375 0.365452196390989
766.072265625 0.366036973633167
1275.38122558594 0.368784173024999
1005.6015625 0.369465467209726
892.318420410156 0.370056137663993
984.330810546875 0.370365254633016
1121.98608398438 0.372083645103231
849.521911621094 0.372315120605338
865.055358886719 0.374706471353475
907.436950683594 0.379262004407325
678.347229003906 0.383077148946995
892.629943847656 0.384196155479384
858.34326171875 0.384672158131433
722.60498046875 0.388645989801984
1140.22900390625 0.390719756982128
1104.17333984375 0.395730723004865
977.697937011719 0.396284933977183


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000.dat <==
x  y
2.92810962955378e+44 1
2.92810962955378e+44 1


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001.dat <==
x  y
752334304 0.783921387898971
752334304 0.796663193068994
752334304 0.810632303011448
752334304 0.811412766055162
752334304 0.817005479119167
752334304 0.81829372086934
752334304 0.819886315387612
752334304 0.823748647448375
752334304 0.824288963145279
752334304 0.826294053800182
752334304 0.827229001892763
752334304 0.829309713830637
752334304 0.831171188867535
752334304 0.833991494051484
752334304 0.838258820829092
752334304 0.839453032556751
752334304 0.841091051079429
752334304 0.843386225046799
752334304 0.843788176204454
752334304 0.845787034315906
752334304 0.845997915491541
752334304 0.847177929443623
752334304 0.852207629292983
752334304 0.852607600132056
752334304 0.853247693827102
752334304 0.855291294936047
752334304 0.855324121954756
752334304 0.85544477508827
752334304 0.855456308410464
752334304 0.857703160758555
752334304 0.862229958612082
752334304 0.86227775727693
752334304 0.863065673802509
752334304 0.86403414772853
752334304 0.864410039809647
752334304 0.864446399812759
752334304 0.864633932904467
752334304 0.865113100980461
752334304 0.866156378088516
752334304 0.866494538557893
752334304 0.867404828645012
752334304 0.867812387779124
752334304 0.867865436057597
752334304 0.86925397511091
752334304 0.869308075578928
752334304 0.87021947827161
752334304 0.870478848044543
752334304 0.870834418531133
752334304 0.87100895732448
752334304 0.871644549214614
752334304 0.872478354753101
752334304 0.873308567172317
752334304 0.873852495108924
752334304 0.87515971228413
752334304 0.875338381665297
752334304 0.876855644319857
752334304 0.87742497574897
752334304 0.880527112807001
752334304 0.882018850633908
752334304 0.882298662584144
752334304 0.883330747504447
752334304 0.883429430349213
752334304 0.883850399810852
752334304 0.885128837048719
752334304 0.885324020768496
752334304 0.885747884105957
752334304 0.887322773841693
752334304 0.887884166687245
752334304 0.891253487942943
752334304 0.891887558041897
752334304 0.892193004155425
752334304 0.892442264416483
752334304 0.892857569472388
752334304 0.893383684017762
752334304 0.894113942326803
752334304 0.895080254940528
752334304 0.895200723573074
752334304 0.895896206941176
752334304 0.896181545227183
752334304 0.896325378656388
752334304 0.897275730516776
752334304 0.897329343348361
752334304 0.897723356111471
752334304 0.898047005071798
752334304 0.898059897030298
752334304 0.898433040411808
752334304 0.898741796113852
752334304 0.899168057662504
752334304 0.899286235231642
752334304 0.899556240129375
752334304 0.899596325823517
752334304 0.90144656416804
752334304 0.901814808658157
752334304 0.902256666896977
752334304 0.90229027267831
752334304 0.902495011553014
752334304 0.903511317430627
752334304 0.905105370127091
752334304 0.905609789196299
752334304 0.905921658406033
752334304 0.906394268354184
752334304 0.907135854178747
752334304 0.907569860797268
752334304 0.908261324421729
752334304 0.90842766890424
752334304 0.908648769676538
752334304 0.909750135814643
752334304 0.910492330900739
752334304 0.910583045036265
752334304 0.910930165967388
752334304 0.911176706627193
752334304 0.912537231494884
752334304 0.913825616266024
752334304 0.914616839485678
752334304 0.914652377409047
752334304 0.915497447007576
752334304 0.917576201995413
752334304 0.918349466328058
752334304 0.919107168089642
752334304 0.919246003390551
752334304 0.919598170192413
752334304 0.919860965689609
752334304 0.921145931678934
752334304 0.921775906202202
752334304 0.922681781329728
752334304 0.923380686705481
752334304 0.923600622185221
752334304 0.925303480749399
752334304 0.926857707830607
752334304 0.927232419908235
752334304 0.928201800926312
752334304 0.929580936403054
752334304 0.929867074454511
752334304 0.930088968149031
752334304 0.930260207464104
752334304 0.931846587723686
752334304 0.932426160578807
752334304 0.933264477617523
752334304 0.93355502993758
752334304 0.935106003363651
752334304 0.937385406867897
752334304 0.937822507466775
752334304 0.939539248629478
752334304 0.940304215573049
752334304 0.941351411974969
752334304 0.9426011833014
752334304 0.945352397268005
752334304 0.947457522098208
752334304 0.950566761110711
752334304 0.955360210920307
752334304 0.966231051331615


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002.dat <==
x  y
18166871 0.29720398901659
17937047 0.457771431501852
17945302 0.457775064965795
17937047 0.484562778943614
18166871 0.485148735126265
17937047 0.48750526217301
18166871 0.492183065222384
17945302 0.495354733742123
18166871 0.498638119128749
18166871 0.50243953649344
19398232 0.503513707736605
18166871 0.50519837012994
18166871 0.508470838569586
18166871 0.509095434775794
18166871 0.511027996664746
18166871 0.512185782042285
18166871 0.512268957528039
18166871 0.512780931352947
18166871 0.514303134310207
18175126 0.515199004133635
18166871 0.515691869406748
18175126 0.518049860761747
19406487 0.518134895400899
18166871 0.521144406840161
18166871 0.521616349052519
18175126 0.522649934660852
18166871 0.524520368869682
18166871 0.524526035139284
19398232 0.524971203677195
18166871 0.525581054308426
18166871 0.526914367015568
18166871 0.52717026481482
18166871 0.527251834635418
18166871 0.527303544460051
18166871 0.527582671180843
18166871 0.527813050435659
18166871 0.528219992625931
19398232 0.528785037068739
18166871 0.530518906772048
17937047 0.530892586007627
18166871 0.533661550502501
18166871 0.534117754677054
18166871 0.536031399367126
17937047 0.536935696417978
18166871 0.538747975359872
18166871 0.53907872966954
18166871 0.539213646399401
18175126 0.539701475320234
18166871 0.539843736615027
18166871 0.540221079082019
19398232 0.540606378971431
18166871 0.540961060905996
18166871 0.541869326900423
18166871 0.542413073499014
18166871 0.542559284443783
18175126 0.54321896725508
18166871 0.543537212426398
18166871 0.543769405401474
18166871 0.544704263728392
18166871 0.545335259685399
18166871 0.54538348060493
19398232 0.546781979694279
18166871 0.54680094899319
19398232 0.546867561781116
18166871 0.547193568157526
18166871 0.548024309777711
19398232 0.548341747753667
17937047 0.548381736149651
18166871 0.548921525904168
18166871 0.548963756955526
18166871 0.549432732916089
18166871 0.549713358595805
18166871 0.549809651889638
18175126 0.550482240492379
18166871 0.550554769804194
18166871 0.550635549211842
19398232 0.550685159580637
18166871 0.55128377247618
17937047 0.552456775801468
18166871 0.552729592234248
18166871 0.553037108922984
18175126 0.553520893591199
19398232 0.554415603773627
19398232 0.554466110970475
19398232 0.554932849473099
18166871 0.556739912527703
18166871 0.557422208488007
18166871 0.557752102353502
17937047 0.558698513582947
18166871 0.559770429402417
18166871 0.559965682495776
18166871 0.56045537353026
18166871 0.561787701915248
19406487 0.56179267950199
18166871 0.562303597733335
18166871 0.563341259689973
19398232 0.563384722012938
19398232 0.563543492666988
18166871 0.565192653686713
18166871 0.566796268326874
18166871 0.567177491747981
18166871 0.56717767364321
18175126 0.567716585527263
18166871 0.569448981001839
19398232 0.56980910618744
18166871 0.570546392925681
18166871 0.571164943693911
18166871 0.571435454090158
19398232 0.572180586824458
18166871 0.572236048573069
18166871 0.572908606796842
18166871 0.57303421429888
17937047 0.574019188690487
18166871 0.574230381321223
18166871 0.575041508976036
18166871 0.575572294747126
18166871 0.575935875334192
18166871 0.576313127109606
18166871 0.576341207415732
18166871 0.576650662668881
18166871 0.577053852100368
19398232 0.57732680062298
18166871 0.578425107901962
18166871 0.578815502521301
18166871 0.580176960389638
18166871 0.580406493379655
18166871 0.581875101103693
19398232 0.582576958936554
18166871 0.582636044367934
18175126 0.582817540614578
17937047 0.583315258956829
18166871 0.584718777249088
18166871 0.586372106086552
18166871 0.586876584227272
18166871 0.58707789167156
19398232 0.5878305155279
18166871 0.588064079541038
18166871 0.588276975929868
18166871 0.589674241616125
18166871 0.590218600999959
18166871 0.590328496002024
18166871 0.590842775370554
18166871 0.591064647454055
18166871 0.591331811789672
19398232 0.591588959034516
19398232 0.592069731740125
18166871 0.592243437110839
19398232 0.592629414204914
18166871 0.593034824540374
17937047 0.593240743626779
18166871 0.593517675695642
18166871 0.593722869288071
18175126 0.594125884591784
18166871 0.595475610032085
18166871 0.596062609222541
18166871 0.596770220591127
18166871 0.597304513754451
18166871 0.59765751747234
18166871 0.597916549731529
18166871 0.598196101509989
19398232 0.598582030049626
18166871 0.599235125665958
18166871 0.600880275094256
17937047 0.601223144648449
18166871 0.601790819538238
18166871 0.602316626903914
18166871 0.604493295679618
18166871 0.604662443960802
18166871 0.605122710481084
18166871 0.605948989499596
18166871 0.606371047008641
18166871 0.606404122216628
18166871 0.607181234124894
18166871 0.607333782370887
18166871 0.609620750081921
19398232 0.611541022975625
18166871 0.612319657252715
18166871 0.613890812953169
18166871 0.614411638593935
18166871 0.614528760836761
19398232 0.615132016012728
18166871 0.615374323767911
19398232 0.615387308702042
18175126 0.617576370687732
18166871 0.618175571401127
18166871 0.61826300514271
18166871 0.619370623921158
17937047 0.623049978986999
18166871 0.636318699776535
18166871 0.641541283928869
19398232 0.641827955473813
18166871 0.65365284471718
19398232 0.657243698247193


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003.dat <==
x  y
18392245 0.480789123429149
18417202 0.48186292066377
18154166 0.497671941995438
18154166 0.498565757875482
19142200 0.505704322377814
19150519 0.511221731726892
18383990 0.513407005049047
18392245 0.513433347755434
20348569 0.519159436389408
19142200 0.525694200773101
18154166 0.532297098565477
18154166 0.538266664243135
18383990 0.542155436849886
18408947 0.542176532263493
18383990 0.549859485572121
18383990 0.551200747508908
18383990 0.553398397982669
18392245 0.553859550489735
18392245 0.553890764079291
18383990 0.554671020710908
19142200 0.555713292192592
19150519 0.555833827756174
19158774 0.556665512147536
20348569 0.557565959903143
20348569 0.57176325090729
18383990 0.576954147532834
18383990 0.584781007455784
18383990 0.58695979424367
18383990 0.594242474695509
18408947 0.594405118032021
19142200 0.595747935958509


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004.dat <==
x  y
17910775 0.271828585548609
17680951 0.29303424998791
17680951 0.296005274241966
17910775 0.296883904163771
17680951 0.30334497332792
17680951 0.306265438519854
17680951 0.306350292910664
17680951 0.331783069333196
17680951 0.338412268344471
17680951 0.341540298762409
17680951 0.343330084893897
17680951 0.346818701329919
17680951 0.347913647661274
17910775 0.352319692101493
17680951 0.353909007779052
17680951 0.359282761342326
17910775 0.3598989283362
17680951 0.361047354152379
17680951 0.363984573569322
17680951 0.364043468940431
17680951 0.36426084010323
17680951 0.366053791879089
17680951 0.36791123614955
17680951 0.367933354778659
17910775 0.371723935243373
17910775 0.371799890917335
17680951 0.372080167230396
17910775 0.374457675323167
17680951 0.375298444131917
17680951 0.375387721439179
17680951 0.375419746193994
17680951 0.376184012115279
17680951 0.37745424898513
17680951 0.378367525214666
17680951 0.378593199492614
17680951 0.379036524077494
17680951 0.381956237524913
17680951 0.382407871276145
17680951 0.382664607941856
17680951 0.384179145473341
17680951 0.386801218934316
17680951 0.386900071687519
17680951 0.387374700080063
17680951 0.388002799986655
17680951 0.392277224700696
17680951 0.393501147900506
17680951 0.394207627288736
17680951 0.394854675095745
17680951 0.395494448893711
17680951 0.395744847576154
17680951 0.396831886117752
17680951 0.397565938572867
17910775 0.398250248472355
17680951 0.398395538592558
17680951 0.399396442170411
17680951 0.399913650773099
17680951 0.400402082567385
17680951 0.400576539578318
17680951 0.401124129876599
17680951 0.401716960572853
17680951 0.40288736511148
17680951 0.4047389966581
17910775 0.404743314102871
17680951 0.406137376824991
17680951 0.406794711888231
17680951 0.407315602752962
17680951 0.407724645503351
17680951 0.408274090024464
17680951 0.41152420699309
17680951 0.41167398056012
17680951 0.413535109481196
17680951 0.415896482128066
17680951 0.417151543065756
17680951 0.417316365078653
17680951 0.417708234020872
17680951 0.41884101047416
17680951 0.420201448693936
17680951 0.420826376444663
17680951 0.421007653487403
17680951 0.421178448554958
17680951 0.422007360771151
17680951 0.422869945857323
17680951 0.423728504770302
17680951 0.425305391110903
17680951 0.425854832316662
17680951 0.425878552631924
17680951 0.426819602090177
17910775 0.427646637142685
17680951 0.427980853338384
17680951 0.429357328707706
17680951 0.433494072951827
17680951 0.435025558780427
17680951 0.435070694222663
17680951 0.435921247103053
17680951 0.437997381013559
17680951 0.43857723107983
17680951 0.438760778653499
17680951 0.43956888274713
17680951 0.439696663948455
17680951 0.440322711946315
17680951 0.442336665727433
17680951 0.442391923060391
17680951 0.444190766749165
17680951 0.445263826445235
17680951 0.447130022562794
17680951 0.447498601160161
17680951 0.448513663968718
17910775 0.448528691854467
17680951 0.449952642313553
17680951 0.45070458126556
17680951 0.451020648255336
17680951 0.451266118439458
17680951 0.452273507162668
17680951 0.452594158499347
17680951 0.453245539797906
17680951 0.453440533387575
17680951 0.458037310535809
17680951 0.459387811632972
17680951 0.460653367261374
17680951 0.461678808713293
17910775 0.46214669490948
17680951 0.462567307022507
17680951 0.464183881795244
17680951 0.464445837701405
17910775 0.465788816874701
17680951 0.467557148631081
17680951 0.467998572126484
17680951 0.469921566665122
17910775 0.47187100001945
17680951 0.472233942939454
17680951 0.472444050391598
17680951 0.4730338112968
17910775 0.473355814074218
17910775 0.474589054366603
17680951 0.474868234577519
17680951 0.475046384480272
17910775 0.477771762650247
17680951 0.478266582852806
17680951 0.478993660076994
17910775 0.479033677625853
17680951 0.479044134794633
17680951 0.48183983384611
17680951 0.482274280550987
17680951 0.483404730925644
19142136 0.485144017781299
17680951 0.485858361077944
17680951 0.486077113759409
17910775 0.487808748611426
17910775 0.487936066592736
17910775 0.488861524231506
17680951 0.489184230253503
17910775 0.4909980589361
17680951 0.491457007621094
17680951 0.493357271095386
17910775 0.494795760056348
17680951 0.495064557085329
17910775 0.495366520956246
17910775 0.496428728767748
17910775 0.497716814073517
17910775 0.497839857674175
17910775 0.499200480392109
17910775 0.499903341267433
17910775 0.499988375996868
17680951 0.50027456646216
17910775 0.500287147969935
17680951 0.50155029735891
17910775 0.501660674670696
17680951 0.501667408760175
17910775 0.50223681659195
17910775 0.503166139281443
17910775 0.504095105823933
17910775 0.504444612631399
17910775 0.505069522412657
17910775 0.506255365107213
17910775 0.507243835978423
17910775 0.508181144845054
17680951 0.509262300889778
17680951 0.509317030552955
17910775 0.509709800414154
17910775 0.509781856319307
17910775 0.510924931819969
17910775 0.51154388372536
17910775 0.513261021275802
17910775 0.51539713267252
17910775 0.515781493099988
17910775 0.517205694928899
17910775 0.517363181447885
17910775 0.518704267059455
17910775 0.518957721330539
17680951 0.518962868593689
17910775 0.520053392463652
17680951 0.520054734473517
17910775 0.520128511067159
17910775 0.521644886984994
17910775 0.522372987971056
17910775 0.52426137694082
17910775 0.524411995697125
17910775 0.524610380362437
17910775 0.52491737559056
17910775 0.525251391780696
17910775 0.525846398727978
17910775 0.526965691437464
17910775 0.52748328432403
19142136 0.528065277421802
17910775 0.528935725792317
17680951 0.529331566055886
17910775 0.530735568718132
17910775 0.531275398849565
17910775 0.531499726772998
17910775 0.532394773685807
17910775 0.533295145289821
17910775 0.533669860560298
17910775 0.535921971535243
17910775 0.536138830625056
17910775 0.536482269694485
17910775 0.536578786485699
17910775 0.537634591120478
17910775 0.537787998391416
17910775 0.537879382039951
17910775 0.539828724919013
17910775 0.540386351480969
17910775 0.540610593075398
17910775 0.540983813243736
17910775 0.541285515261162
17910775 0.541593184369415
17910775 0.541654081477247
17910775 0.542934631218863
17910775 0.543360645074596
17910775 0.543650127404749
17910775 0.543754324858062
17910775 0.544552117113504
17910775 0.545116163117365
17910775 0.54573344491481
17910775 0.54599145262419
17910775 0.546773692098814
17910775 0.546782036333858
17910775 0.547380820569206
17910775 0.547531833119989
17910775 0.547922836688144
17910775 0.548564338902775
17910775 0.549509790932457
17910775 0.550100403082956
17910775 0.550165970681795
17910775 0.550934987809706
17910775 0.551371400900654
17910775 0.551556180791866
17910775 0.551829397141254
17910775 0.552089766801796
17910775 0.553047376328888
17910775 0.553403321655572
17910775 0.554002566714155
17910775 0.554163691206095
17910775 0.554184804672646
17910775 0.554365398092734
17910775 0.555018193506508
17910775 0.555637726270721
17910775 0.557155115339797
17910775 0.559736878311168
17910775 0.562313365916269
17910775 0.562895757937795
17910775 0.563446140071338
17910775 0.563876046075397
17910775 0.56440865368436
17910775 0.565387805617094
17910775 0.565544839333473
17910775 0.567254714256313
17910775 0.567353891916836
17910775 0.567483683738945
17910775 0.568056254548122
17910775 0.570981348360928
17910775 0.571195903789045
17910775 0.572420791495828
17910775 0.573623882279809
17910775 0.573954059934179
17910775 0.574627615447211
17910775 0.574874510805222
17910775 0.574961126306447
17910775 0.575070575671106
17910775 0.575694568061594
17910775 0.57597181734181
17910775 0.576499706510634
17910775 0.576955640006896
19142136 0.577534098925478
17910775 0.580213574111849
17910775 0.580704829159499
17910775 0.582804011573177
17910775 0.583146601545953
17910775 0.584167839712524
17910775 0.584884890479075
17910775 0.585323615520555
17910775 0.586868069241425
17910775 0.587200315493869
17910775 0.587492037591677
17910775 0.591253925655399
17910775 0.591367433703482
17910775 0.591386609451893
17910775 0.594204354614976
17910775 0.596268574510473
17910775 0.598057623106566
17910775 0.598573023869661
17910775 0.599314174819568
17910775 0.605403873683133
17910775 0.618398577419847
17910775 0.621961952033638


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005.dat <==
x  y
18127894 0.277535634381556
18152851 0.277535634381556
17898070 0.314950553018302
17898070 0.372870417273333
17898070 0.378975797162569
17898070 0.382515166413794
17898070 0.385617638981549
17898070 0.385957193489531
17898070 0.389493896936438
17898070 0.391698003082741
17898070 0.395284419915179
17898070 0.396729032452571
17898070 0.397899167358872
17898070 0.398619805912115
17898070 0.401233949714767
17898070 0.407734472691438
17898070 0.40895454991716
17898070 0.414793728687016
17898070 0.423382070757449
17898070 0.428088277441232
17898070 0.428156980211765
17898070 0.435362054348294
17898070 0.437266703820203
17898070 0.442553315561639
17898070 0.4468660950986
17898070 0.448749179475752
17898070 0.45200543674413
17898070 0.45324058433069
17898070 0.45428052294152
17898070 0.458239740355947
17898070 0.464345817133341
17898070 0.477456751026171
17898070 0.479002819421932
18127894 0.479046653422931
18127894 0.490110166292576
17898070 0.490714051291256
18127894 0.505812347625653
18152851 0.506102037624299
18127894 0.521037860277004
18127894 0.523990383311818
18152851 0.524149766514092
18127894 0.531418738237652
18127894 0.558802174700301


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006.dat <==
x  y
17365718 8.38610083270772e-36
17365718 8.39173750143524e-36
17365718 9.18701489667776e-36
17365718 9.85300171323342e-36
17365718 9.88334822301524e-36
17365718 9.88818944472972e-36
17365718 9.92147931196586e-36
17365718 1.0591515405144e-35
17365718 1.05957965844962e-35
17365718 1.06006041789286e-35
17365718 1.06129771627645e-35
17367766 1.06129771627645e-35
17365718 1.06436167770732e-35
17365718 1.06605664151998e-35
17365718 1.0678824072693e-35
17365718 1.06839029996673e-35
17365718 1.08693503699177e-35
17365718 1.11815754823473e-35
17365718 1.13206885034407e-35
17365718 1.13207054354139e-35
17365718 1.13207159888933e-35
17365718 1.13222739135225e-35
17365718 1.13928309865335e-35
17365718 1.13992976023912e-35
17365718 1.14144757082013e-35
17365718 1.20600741451992e-35
17365718 1.20664572172762e-35
17365718 1.20665160938431e-35
17365718 1.20751925443608e-35
17365718 1.20833507667776e-35
17365718 1.21111633961583e-35
17365718 1.21138308389302e-35
17365718 1.21552210037132e-35
17365718 1.28026408837376e-35
17365718 1.28051833398394e-35
17365718 1.28067271813284e-35
17365718 1.28067356718213e-35
17365718 1.28067417311515e-35
17365718 1.28067732380139e-35
17365718 1.28067784408484e-35
17365718 1.28069401637469e-35
17365718 1.28070899438518e-35
17365718 1.28075330599992e-35
17365718 1.28100409553246e-35
17365718 1.28104211756618e-35
17365718 1.28108992296647e-35
17365718 1.28109581270031e-35
17365718 1.28120885741542e-35
17365718 1.28133437138521e-35
17365718 1.2815674253213e-35
17365718 1.28160661839435e-35
17365718 1.28170258656778e-35
17365718 1.28176276311739e-35
17365718 1.28181535811506e-35
17365718 1.28204598274506e-35
17365718 1.2822489270922e-35
17365718 1.28227330828632e-35
17365718 1.28232838046663e-35
17367766 1.28232838046663e-35
17365718 1.28233546360241e-35
17365718 1.28235862449253e-35
17365718 1.28260379517431e-35
17365718 1.28268752819614e-35
17365718 1.28288978433717e-35
17365718 1.28320906379777e-35
17365718 1.28463369430514e-35
17365718 1.28601379424743e-35
17365718 1.28899505753414e-35
17365718 1.35514987332404e-35
17365718 1.35518897940629e-35
17365718 1.35524941185434e-35
17365718 1.35535173558379e-35
17365718 1.35535175219736e-35
17365718 1.35535238521404e-35
17365718 1.35535242661241e-35
17365718 1.35535387000152e-35
17365718 1.3553584820927e-35
17365718 1.35536357996799e-35
17365718 1.35536978706304e-35
17365718 1.35537087660703e-35
17365718 1.35540074439222e-35
17365718 1.35543476479938e-35
17365718 1.3554646966634e-35
17367766 1.3554646966634e-35
17365718 1.35550949432318e-35
17365718 1.35557680389229e-35
17365718 1.35559336864473e-35
17365718 1.35569181367996e-35
17365718 1.35586089355354e-35
17365718 1.3558624225764e-35
17365718 1.35593604384701e-35
17365718 1.35599829086376e-35
17365718 1.35600845362464e-35
17365718 1.35603925902603e-35
17365718 1.35625048744721e-35
17365718 1.35626505174718e-35
17365718 1.35636397796111e-35
17365718 1.356601052231e-35
17365718 1.41597163754871e-35
17367766 1.41597163754871e-35
17365718 1.43010817902312e-35
17365718 1.43018344568462e-35
17367766 1.43018344568462e-35
17365718 1.43018402987431e-35
17365718 1.43020032912242e-35
17365718 1.4302775409569e-35
17367766 1.4302775409569e-35
17365718 1.43027940759498e-35
17365718 1.43027985360466e-35
17365718 1.43030270349838e-35
17367766 1.43030270349838e-35
17365718 1.4303131183295e-35
17365718 1.43032346258637e-35
17365718 1.4303350117729e-35
17365718 1.43035465058421e-35
17365718 1.43037344494113e-35
17365718 1.43038078227137e-35
17365718 1.43046775307995e-35
17367766 1.43046775307995e-35
17365718 1.43052455102271e-35
17365718 1.430551926031e-35
17365718 1.4305859919655e-35
17367766 1.4305859919655e-35
17365718 1.43064375390339e-35
17367766 1.43064375390339e-35
17365718 1.43064907176388e-35
17365718 1.43065338601053e-35
17365718 1.43067095708567e-35
17365718 1.43068213332903e-35
17365718 1.43072294527441e-35
17365718 1.43079618881212e-35
17365718 1.4308857825023e-35
17365718 1.43090927870918e-35
17365718 1.43097011604852e-35
17365718 1.43101073581536e-35
17365718 1.43105007962104e-35
17365718 1.43113835815649e-35
17365718 1.43132621735695e-35
17365718 1.43172803170447e-35
17367766 1.43172803170447e-35
17365718 1.43219004495373e-35
17365718 1.50516371160307e-35
17367766 1.50516371160307e-35
17365718 1.50526960498932e-35
17365718 1.50532779888384e-35
17365718 1.50536750061703e-35
17365718 1.50540414492182e-35
17367766 1.50540414492182e-35
17365718 1.50543820041374e-35
17365718 1.50546921195276e-35
17365718 1.50547057576336e-35
17365718 1.50563754852202e-35
17365718 1.50571414595832e-35
17365718 1.50575120135455e-35
17365718 1.50576589542052e-35
17365718 1.50587055629206e-35
17365718 1.50595966892079e-35
17365718 1.50605190354425e-35
17365718 1.50617539373187e-35
17365718 1.58055356943616e-35
17365718 1.58072070892891e-35
17365718 1.58074279882725e-35
17365718 1.5813173199085e-35
17365718 1.65553575706978e-35
17367766 1.73191896942359e-35
17367766 9.72635791322552e-06
17367766 0.000241476474648243
17367766 0.000769036548795146
17367766 0.00169256723005582
17367766 0.00179533241854197
17367766 0.00290829746715836
17367766 0.00314735377236047
17367766 0.00372239791950166
17367766 0.0037628321614293
17367766 0.00384660049409982
17367766 0.00392480433571053
17367766 0.00435694090516432
17367766 0.00521472909743951
17367766 0.00613642424235323
17367766 0.00637942312693951
17367766 0.0064862056456966
17367766 0.00807774320164089
17367766 0.00901250193638349
17367766 0.00958368274095477
17367766 0.00963191454194758
17367766 0.0100714955472826
17367766 0.0108155838731315
17367766 0.0110839543124956
17367766 0.0116081705338577
17367766 0.012027121450217
17367766 0.0121310751943322
17367766 0.0122365649907817
17367766 0.0131785050956445
17367766 0.0132570302014737
17367766 0.0148127762847474
17367766 0.0148599640764083
17367766 0.0150118689474749
17367766 0.0151079430292946
17367766 0.0153607066959412
17367766 0.016356730463845
17367766 0.0185685020198815
17367766 0.0195263244771949
17367766 0.019713628730668
17367766 0.0200503575326812
17367766 0.0201328499922932
17367766 0.0212444465780012
17367766 0.0215274954337762
17367766 0.0229085946717215
17367766 0.0236497465978346
17367766 0.0243437451408288
17367766 0.0273444669162127
17367766 0.0278852224011151
17367766 0.0288357670898765
17367766 0.0296077356205258
17367766 0.0313388596316715
17367766 0.0341440851438384
17367766 0.0342104167882945
17367766 0.0354998596350179
17367766 0.0383288987973018
17367766 0.0386089274249502
17367766 0.0388633343066901
17367766 0.0391208082183791
17367766 0.0392303732398513
17367766 0.0411630774998671
17367766 0.0412191772755663
17367766 0.0430978850703605
17367766 0.0434208251254302
17367766 0.0441087085808775
17367766 0.0462891286052129
17367766 0.0465689925472277
17367766 0.046823513024228
17367766 0.0468649221116464
17367766 0.0482717409434473
17367766 0.0490285566614046
17367766 0.0501327964179046
17367766 0.0515726782300588
17367766 0.0517944857559978
17367766 0.0518415932440113
17367766 0.0519510482132531
17367766 0.0520968243952008
17367766 0.0525671268156773
17367766 0.0530562620800964
17367766 0.054863761750311
17367766 0.0564131335493066
17367766 0.0566017524915787
17367766 0.0579704640535925
17367766 0.0582813372780574
17367766 0.0584023678851125
17367766 0.0617123862035768
17367766 0.0623818878630484
17367766 0.0631443089444679
17367766 0.0635648307280249
17367766 0.0639628791485214
17367766 0.0667757865071991
17367766 0.0684199418781053
17367766 0.0686304963344016
17367766 0.0686911391986716
17367766 0.0700291983189548
17367766 0.0732716940361615
17367766 0.0737326702042772
17367766 0.0753165267238132
17367766 0.0769795751139577
17367766 0.0783695521673887
17367766 0.0784466127831329
17367766 0.0818589229745683
17367766 0.081939428204789
17367766 0.0819876810425475
17367766 0.0828933831202112
17367766 0.0832913317220743
17367766 0.0851496947443431
17367766 0.0875297909751002
17367766 0.0883414120519291
17367766 0.0937091766763371
17367766 0.0938435443081983
17367766 0.0938626105973329
17380053 0.09435981152284
17367766 0.0974848976196653
17367766 0.0982066023434266
17367766 0.100333670861758
17367766 0.101513765548185
17367766 0.101896014801163
17367766 0.103160627422835
17367766 0.103912615716307
17367766 0.104064200100172
17367766 0.106228849063983
17367766 0.107536514780387
17380053 0.108329072845127
17367766 0.109853327433543
17394483 0.111217005482447
17367766 0.111716405189842
17367766 0.113633674914293
17367766 0.11452355478077
17367766 0.115121099955
17367766 0.116713206152128
17367766 0.118750484532472
17367766 0.11896043561827
17367766 0.119066639561488
17367766 0.129473014332367
17367766 0.132023941649868
17367766 0.132025527745472
17367766 0.134952288367171
17367766 0.136379426708924
17367766 0.137153475566728
17367766 0.141283365987498
17367766 0.14286268411515
17367766 0.154483965592496
17367766 0.160564134372303
17367766 0.160900676034673
17367766 0.161925754557845
17380053 0.16509228727293
17394483 0.167632213058559
17367766 0.168317346370897
17367766 0.169056731752828
17367766 0.171336189241347
17597590 0.171985986117364
17367766 0.173268956557705
17597590 0.174208828006898
17367766 0.1744667073945
17367766 0.177434146181662
17367766 0.177442231722659
17394483 0.177815132834512
17367766 0.180867296561879
17380053 0.182252575021006
17394483 0.184134316126042
17367766 0.184914980447612
17367766 0.185128137829955
17597590 0.18557029757118
17380053 0.186611173751925
17597590 0.189053030237926
17367766 0.19359080667135
17367766 0.196417554077747
17380053 0.196678632836426
17367766 0.198741616604897
17380053 0.198896006583969
17597590 0.199907168789777
17367766 0.201783266306501
17367766 0.201906028399107
17394483 0.202970123528819
17367766 0.203319202453552
17367766 0.20345011444664
17367766 0.204639849984237
17380053 0.206112789429883
17380053 0.206214293026465
17394483 0.20661146051041
17394483 0.207966328240308
17367766 0.209043666395731
17367766 0.210923551732505
17367766 0.214759190394337
17367766 0.215329612740259
17380053 0.216351902536781
17367766 0.216448251737392
17380053 0.216659014643106
17367766 0.217535377963453
17380053 0.217878131046578
17367766 0.218281155391555
17394483 0.218396514477502
17367766 0.219140148497428
17380053 0.219480456537845
17380053 0.221015002722977
17367766 0.221299599460821
17380053 0.22149154273964
17394483 0.222042683129688
17394483 0.223369771196767
17367766 0.223930019588438
17367766 0.225019007022611
17380053 0.227657723100339
17367766 0.22797690038999
17367766 0.228103622401639
17367766 0.228258382180856
17380053 0.228712475091271
17394483 0.229162838455488
17380053 0.230093769237732
17367766 0.230344807268672
17380053 0.230367175535333
17367766 0.23229344827811
17380053 0.232917261523457
17367766 0.232936860762321
17367766 0.233215744297996
17597590 0.233443253479244
17367766 0.233627310455216
17367766 0.234123729188384
17367766 0.234515009123434
17367766 0.23494249937099
17367766 0.234997665809034
17380053 0.23569186930969
17367766 0.236019765177338
17367766 0.236074414948313
17380053 0.236163910344345
17367766 0.236327427660844
17380053 0.236448433693981
17380053 0.236806745155114
17367766 0.237119305935732
17367766 0.237324827586847
17367766 0.237399630226368
17380053 0.238120914487193
17380053 0.238270260478249
17394483 0.238376617850516
17394483 0.238429804254299
17367766 0.238526845434416
17367766 0.238908155549583
17367766 0.240155515529866
17367766 0.240278163046485
17380053 0.24111305565462
17367766 0.241648916015802
17394483 0.242670302613015
17367766 0.243302009823032
17367766 0.24337262379423
17380053 0.244355502902718
17394483 0.244630295478502
17367766 0.245181342976373
17367766 0.245362734790381
17367766 0.245560953482956
17367766 0.246906413097078
17380053 0.247354721831097
17380053 0.24771799748199
17367766 0.248034770738246
17367766 0.248092016477276
17367766 0.24846318785612
17367766 0.248890926701572
17380053 0.248937081615268
17367766 0.249403810484076
17380053 0.249825977800855
17394483 0.250062720179783
17367766 0.25107017853121
17367766 0.251096827171322
17380053 0.251280033534751
17380053 0.25128230351206
17367766 0.252025896681427
17367766 0.252165177718164
17597590 0.252431362692045
17367766 0.252944801739456
17380053 0.253385713535695
17380053 0.254058761792051
17380053 0.254124197040478
17367766 0.255188296539328
17367766 0.255498134439667
17380053 0.255667105525807
17367766 0.256702289588479
17380053 0.25874597419177
17367766 0.259059798613008
17380053 0.259141787931133
17367766 0.25967290412377
17380053 0.259714423492482
17597590 0.259785143347206
17597590 0.260040116197045
17380053 0.260253710351074
17367766 0.260617042980727
17609877 0.260622934230192
17367766 0.260735299300522
17380053 0.260949118058932
17597590 0.261387289861037
17609877 0.261476630756071
17367766 0.26156188327055
17394483 0.261622440255729
17609877 0.261672845730309
17380053 0.261939394242728
17624307 0.262417552131421
17597590 0.263344261583451
17367766 0.263388804946
17367766 0.263856793162511
17367766 0.26530576884464
17367766 0.266160397619911
17394483 0.266324186979322
17380053 0.266363517290707
17367766 0.266579433825121
17380053 0.266580508904258
17380053 0.266707637821255
17367766 0.26723753706726
17609877 0.267329055672766
17597590 0.267578014001686
17597590 0.267730951372096
17380053 0.267958048747881
17367766 0.268005394884212
17367766 0.268065965059485
17380053 0.268243518030477
17597590 0.268316815879366
17609877 0.268696060294152
17380053 0.269040548438029
17394483 0.269879317202849
17380053 0.269946048224517
17624307 0.269986022258372
17597590 0.270131752688411
17394483 0.270197289272899
17367766 0.270323853254433
17380053 0.270672448103021
17367766 0.270734008429323
17597590 0.271837124027589
17367766 0.272155239429839
17367766 0.272517598674503
17380053 0.273094217492125
17597590 0.273160928653069
17609877 0.273513624955212
17367766 0.273728460603909
17367766 0.273965586411584
17367766 0.274050900810292
17367766 0.274726508691463
17597590 0.274976730531122
17380053 0.275106183996944
17367766 0.275148936766117
17367766 0.27552912684217
17609877 0.27555378807813
17367766 0.275702517857101
17597590 0.275852621766452
17367766 0.276223073543119
17597590 0.276300249995705
17624307 0.277410055705435
17609877 0.277615880959611
17367766 0.277767447262214
17380053 0.277776675833343
17380053 0.278021079259948
17380053 0.278088024965969
17609877 0.278734552219869
17624307 0.278942377712786
17380053 0.278991973504433
17597590 0.28008731150404
17367766 0.280691932799631
17609877 0.28122075892351
17597590 0.281471579348511
17597590 0.281866008882001
17367766 0.281950161163548
17380053 0.281981713088685
17367766 0.282079416512404
17597590 0.282087538499997
17597590 0.282191870537879
17367766 0.282400141225731
17367766 0.282568028076064
17367766 0.282991705908042
17367766 0.283160142761108
17597590 0.283197651798935
17367766 0.283212300762158
17367766 0.283237953713444
17597590 0.283534197936479
17609877 0.283551613395354
17380053 0.283553207708276
17609877 0.283658133322897
17367766 0.283958980604893
17380053 0.283986063189506
17367766 0.284202290043481
17380053 0.284458108315301
17394483 0.284565649036254
17367766 0.284658224973587
17394483 0.284687409597164
17609877 0.285391124813707
17597590 0.28543680215334
17597590 0.286209052334173
17367766 0.286325835504583
17609877 0.28636021184857
17597590 0.286471578238712
17367766 0.286541301818493
17609877 0.287540444179083
17597590 0.28755461947323
17609877 0.287609170814377
17367766 0.287920486663883
17597590 0.28804830990857
17609877 0.288279637653006
17367766 0.288344899450638
17597590 0.288479300529404
17597590 0.289483692743353
17380053 0.289639676160793
17367766 0.289810497310604
17597590 0.290127798362474
17367766 0.290840855154112
17367766 0.290855258887211
17597590 0.290855968066928
17609877 0.290950339125315
17380053 0.290994628896667
17597590 0.291188424774152
17609877 0.291209178978659
17597590 0.291214645332759
17624307 0.291289121260854
17609877 0.291294970429526
17380053 0.2913740699112
17367766 0.291959072759879
17367766 0.291964585545248
17367766 0.292587194152112
17380053 0.293393264095034
17367766 0.293733652446966
17380053 0.294421697135188
17597590 0.29464325742702
17597590 0.294675357809583
17597590 0.2949547693642
17624307 0.295188779573138
17609877 0.295231548669991
17367766 0.296003000353431
17367766 0.296006837014554
17624307 0.296229852380292
17367766 0.296345377961532
17380053 0.296633214499329
17597590 0.29671913707752
17597590 0.29680140662706
17597590 0.297091623349199
17367766 0.297508533882084
17597590 0.297766532344147
17609877 0.297790751014819
17609877 0.298120890719878
17367766 0.298174734265214
17597590 0.299005976855993
17367766 0.29944324010647
17380053 0.299832832214024
17380053 0.299915740532767
17609877 0.299992935097002
17597590 0.300071655213632
17609877 0.30122365859405
17597590 0.302190663552088
17624307 0.302250222078909
17597590 0.302388796371298
17609877 0.302734535783855
17609877 0.302919672213916
17367766 0.303099925271209
17597590 0.303847244776604
17367766 0.304188237398291
17609877 0.304272338367532
17597590 0.304652039518224
17367766 0.304774451821364
17367766 0.304850723628029
17597590 0.304905157418071
17380053 0.305782225626681
17597590 0.305819173688327
17597590 0.306701594541828
17597590 0.306875611764508
17394483 0.307627727240028
17597590 0.307737264579602
17597590 0.307766044910176
17597590 0.307771738744014
17367766 0.307832644949256
17609877 0.308355321216414
17367766 0.308852674501113
17380053 0.308942158025724
17609877 0.30924176861679
17597590 0.309388205138561
17597590 0.309526129521148
17609877 0.309701380156421
17609877 0.310388463782145
17367766 0.310764915208617
17609877 0.312074263351929
17367766 0.312783867851751
17380053 0.312806618352352
17597590 0.312869973080739
17597590 0.313067275212293
17597590 0.313313718805115
17367766 0.31370172594413
17597590 0.313980340966665
17624307 0.314251471759229
17367766 0.314979420564465
17597590 0.315087340224747
17367766 0.315200783507568
17367766 0.315511435174682
17380053 0.315588379182294
17394483 0.31605325915533
17367766 0.316352932980677
17609877 0.316467183933292
17597590 0.31727806293364
17597590 0.317322640086036
17597590 0.317332405830787
17597590 0.317481062517825
17609877 0.317552792966188
17597590 0.317647366688105
17609877 0.317722690393751
17380053 0.317949644328473
17394483 0.317996741676057
17597590 0.318159609574106
17597590 0.318235232284233
17609877 0.318446243114576
17597590 0.318576931448079
17597590 0.318735801969796
17367766 0.31906776039138
17609877 0.319387532148843
17597590 0.319580667269814
17597590 0.31967252465274
17597590 0.319859381005389
17597590 0.320063388832703
17380053 0.320391909250681
17597590 0.320526369793393
17597590 0.320563928583262
17367766 0.321387052708209
17597590 0.321443032158224
17609877 0.322045197156116
17367766 0.322124063832154
17624307 0.322578919199677
17597590 0.322897024723907
17597590 0.323256520306344
17597590 0.323332123384607
17597590 0.323889752538621
17609877 0.32399030373286
17597590 0.324124777834997
17609877 0.324193181849437
17367766 0.324558014515503
17597590 0.324608034930021
17380053 0.324823436224795
17609877 0.324928991481626
17380053 0.325126004700951
17609877 0.325275558759516
17597590 0.325510094312326
17609877 0.325682460052202
17597590 0.325721611264089
17624307 0.326032994442615
17597590 0.326330924738172
17609877 0.326754401246451
17367766 0.326929114887482
17597590 0.327026542520747
17367766 0.327198436438082
17367766 0.327691948799275
17597590 0.32783443502445
17609877 0.327948212987118
17597590 0.32804052968841
17597590 0.330627147540919
17597590 0.330744272559862
17609877 0.330847792769773
17597590 0.330850711375831
17597590 0.330898476811992
17609877 0.331108565596133
17597590 0.331232016611894
17609877 0.331592220362653
17597590 0.33185705439193
17609877 0.332463468594575
17624307 0.332619069103518
17624307 0.333440541646542
17597590 0.334412519870164
17609877 0.334549124135661
17597590 0.334944770374508
17597590 0.335362631175635
17597590 0.335964367199379
17597590 0.336807617153317
17597590 0.338763784060407
17624307 0.338811918224104
17597590 0.339647133195322
17609877 0.339995069507296
17597590 0.340020680902349
17597590 0.340074052002769
17609877 0.340883022739226
17597590 0.340915133554321
17609877 0.341261520591537
17597590 0.341262864839642
17609877 0.341653172779892
17597590 0.341921532948486
17609877 0.34197444818161
17597590 0.342264605205484
17597590 0.343306841139922
17597590 0.343375390504123
17597590 0.343399057696845
17597590 0.343696600906959
17609877 0.344875653845142
17609877 0.34488276230007
17597590 0.346497885452889
17597590 0.346736901182082
17597590 0.346879853229595
17597590 0.347101260140382
17609877 0.347407119890946
17597590 0.34741235302347
17609877 0.347779243834854
17597590 0.348493373943423
17609877 0.348862468240309
17597590 0.349441385604342
17609877 0.349689226803732
17597590 0.350416988821772
17597590 0.350603468500165
17597590 0.350629030254176
17609877 0.351123959460155
17597590 0.351794454857038
17597590 0.351939843298997
17597590 0.352772951261424
17597590 0.352846148677039
17597590 0.352970934022326
17624307 0.353038842290321
17597590 0.353125788518119
17597590 0.353215070038439
17597590 0.353262962520835
17597590 0.353318856494527
17609877 0.354084835400906
17609877 0.354727506139761
17597590 0.355706026226657
17609877 0.356113114955423
17597590 0.358683258239965
17597590 0.358965905627499
17597590 0.359161639777367
17597590 0.359792029457184
17609877 0.360195254524427
17597590 0.3605303101843
17609877 0.360560212690417
17609877 0.360694716504574
17624307 0.360965374653678
17609877 0.363881207519805
17597590 0.363987752631751
17624307 0.364850346062402
17597590 0.365047760168334
17367766 0.365102446982724
17597590 0.365110698167215
17609877 0.366878960726264
17609877 0.367397298709233
17597590 0.368454465372511
17609877 0.368543179548803
17597590 0.368784173024999
17609877 0.369255958973694
17597590 0.369391633099302
17597590 0.369900083151629
17609877 0.370227143131342
17597590 0.372315120605338
17597590 0.373745057060837
17597590 0.379074455655565
17609877 0.382046122410914
17597590 0.382397311114365
17597590 0.384196155479384
17597590 0.389735678130326
17597590 0.394903470557973
17609877 0.395222476449433
17597590 0.395730723004865
17609877 0.396371281112064
17624307 0.397862892820334


==> generated/max-of-20-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007.dat <==
x  y
17853686 0.301968933053486
17865973 0.303999934866985
17853686 0.310706469429832
17880403 0.321097092146716
17853686 0.329294858598255
17861941 0.336398777731627
17853686 0.343756442246024
17865973 0.344749324259446
17865973 0.349223833833907
17861941 0.35194859310918
17853686 0.355256765066796
17865973 0.35627757137799
17853686 0.365452196390989
17853686 0.366036973633167
17853686 0.384672158131433
17865973 0.385821191363343


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-000-adjusted-2.dat <==
x  y
141029630021632 1


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-001-adjusted-2.dat <==
x  y
35087840 0.92
35087840 0.93
35087840 0.94
35087840 0.95
35087840 0.96
35087840 0.97


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-002-adjusted-2.dat <==
x  y
2500871 0.54
2537159 0.59
2537159 0.61
2537159 0.62
2537159 0.63
2537159 0.64
2537159 0.65
2537159 0.66
2537159 0.67
2537159 0.68
2537159 0.69
2537159 0.70
2537159 0.71
2537159 0.72
2537159 0.73
2537159 0.74
2537159 0.75
2537159 0.76
2537159 0.77
2537159 0.80
2545414 0.64
2545414 0.67
2545414 0.68
2545414 0.69
2545414 0.70
2545414 0.72
2545414 0.74
3770056 0.62
3770056 0.66
3770056 0.67
3770056 0.68
3770056 0.69
3770056 0.70
3770056 0.71
3770056 0.72
3770056 0.73
3770056 0.74
3770056 0.75
3770056 0.76
3778311 0.70
3778311 0.75


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-003-adjusted-2.dat <==
x  y
2755814 0.60
2755814 0.62
2755814 0.63
2755814 0.64
2755814 0.65
2755814 0.66
2755814 0.67
2755814 0.68
2755814 0.69
2755814 0.70
2755814 0.71
2755814 0.72
2755814 0.75
2780771 0.60
2780771 0.63
2780771 0.64
2780771 0.67
2780771 0.68
2780771 0.69
2780771 0.70
2780771 0.71
3514024 0.64
3514024 0.69
3514024 0.70
3522343 0.70
3522343 0.73


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-004-adjusted-2.dat <==
x  y
2281063 0.45
2281063 0.46
2281063 0.47
2281063 0.49
2281063 0.50
2281063 0.51
2281063 0.52
2281063 0.54
2281063 0.55
2281063 0.56
2281063 0.57
2281063 0.58
2281063 0.59
2281063 0.60
2281063 0.61
2281063 0.62
2281063 0.63
2281063 0.64
2281063 0.65
2281063 0.66
2281063 0.67
2281063 0.68
2281063 0.69
2281063 0.70
2281063 0.71
2281063 0.72
2281063 0.74
3513960 0.67
3513960 0.69
3513960 0.70


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-005-adjusted-2.dat <==
x  y
2499718 0.64
2499718 0.70
2524675 0.70


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-006-adjusted-2.dat <==
x  y
2189222 0.27
2201509 0.27
2225510 0.20
2225510 0.22
2225510 0.24
2225510 0.25
2225510 0.26
2225510 0.27
2225510 0.28
2225510 0.29
2225510 0.30
2225510 0.31
2225510 0.32
2225510 0.33
2225510 0.34
2225510 0.35
2225510 0.36
2225510 0.37
2225510 0.38
2225510 0.43
2233765 0.23
2233765 0.29
2233765 0.30
2233765 0.31
2233765 0.36
2237797 0.25
2237797 0.26
2237797 0.28
2237797 0.29
2237797 0.30
2237797 0.31
2237797 0.32
2237797 0.33
2237797 0.34
2237797 0.35
2237797 0.36
2237797 0.37
2237797 0.38
2237797 0.39
2237797 0.43
2246052 0.29
2246052 0.30
2246052 0.31
2246052 0.32
2252227 0.23
2252227 0.24
2252227 0.26
2252227 0.27
2252227 0.28
2252227 0.29
2252227 0.30
2252227 0.31
2252227 0.32
2252227 0.33
2252227 0.34
2252227 0.35
2252227 0.36
2252227 0.37
2252227 0.44


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-007-adjusted-2.dat <==
x  y
1931078 3.22e-06
1931078 3.27e-06
1931078 3.28e-06
1931078 3.29e-06
1931078 3.33e-06
1931078 3.34e-06
1931078 3.36e-06
1931078 3.39e-06
1931078 3.40e-06
1931078 3.41e-06
1931078 3.42e-06
1931078 3.45e-06
1931078 3.46e-06
1931078 3.47e-06
1931078 3.51e-06
1933126 0.00
1933126 0.01
1933126 0.02
1933126 0.03
1933126 0.04
1933126 0.05
1933126 0.06
1933126 0.07
1933126 0.08
1933126 0.09
1933126 0.10
1933126 0.11
1933126 0.12
1933126 0.13
1933126 0.15
1933126 0.16
1933126 0.18
1933126 1.30e-05
1933126 2.33e-05
1933126 3.22e-06
1933126 3.27e-06
1933126 3.28e-06
1933126 3.29e-06
1933126 3.33e-06
1933126 3.34e-06
1933126 3.36e-06
1933126 3.39e-06
1933126 3.40e-06
1933126 3.41e-06
1933126 3.42e-06
1933126 3.45e-06
1933126 3.46e-06
1933126 3.47e-06
1933126 3.51e-06
1933126 3.63e-06
1945413 0.00
1945413 0.01
1945413 0.02
1945413 0.03
1945413 0.04
1945413 0.05
1945413 0.06
1945413 0.07
1945413 0.08
1945413 0.09
1945413 0.10
1945413 0.11
1945413 0.12
1945413 0.13
1945413 0.15
1959843 0.00
1959843 0.01
1959843 0.02
1959843 0.03
1959843 0.04
1959843 0.05
1959843 0.06
1959843 0.07
1959843 0.08
1959843 0.09
1959843 0.10
1959843 0.12
1959843 0.14
1959843 0.15
1959843 0.17
1969414 0.02
1969414 0.16
1969414 0.20
1969414 0.21
1969414 0.22
1969414 0.23
1969414 0.24
1969414 0.25
1969414 0.26
1969414 0.27
1969414 0.28
1969414 0.29
1969414 0.30
1969414 0.31
1969414 0.32
1969414 0.33
1969414 0.34
1969414 0.35
1969414 0.36
1981701 0.21
1981701 0.22
1981701 0.23
1981701 0.24
1981701 0.25
1981701 0.26
1981701 0.27
1981701 0.28
1981701 0.29
1981701 0.30
1981701 0.31
1981701 0.32
1981701 0.33
1981701 0.34
1981701 0.36
1996131 0.21
1996131 0.23
1996131 0.24
1996131 0.25
1996131 0.26
1996131 0.27
1996131 0.28
1996131 0.29
1996131 0.30
1996131 0.31
1996131 0.32
1996131 0.33
1996131 0.35
1996131 0.36


==> generated/max-of-4-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-008-adjusted-2.dat <==
1931078 1.36e-08
2318618.06 1.64e-08
2783931.94 1.97e-08
3342627.75 2.37e-08
4013445.90 2.84e-08
4818887.78 3.41e-08
5785970.47 4.10e-08
6947132.98 4.92e-08
8341324.41 5.91e-08
10015310.35 7.10e-08
12025241.61 8.52e-08
14438537.68 1.02e-07
17336148.16 1.22e-07
20815268.13 1.47e-07
24992598.31 1.77e-07
30008259.62 2.12e-07
36030493.29 2.55e-07
43261304.16 3.06e-07
51943236.59 3.68e-07
62367510.18 4.42e-07
74883788.17 5.30e-07
89911906.30 6.37e-07
107955955.37 7.65e-07
129621190.11 9.19e-07
155634331.33 1.10e-06
186867942.40 1.32e-06
224369697.86 1.59e-06
269397525.71 1.91e-06
323461802.33 2.29e-06
388376015.31 2.75e-06
466317593.54 3.30e-06
559900945.15 3.97e-06
672265153.02 4.76e-06
807179269.63 5.72e-06
969168743.01 6.87e-06
1163667214.66 8.25e-06
1397198781.16 9.90e-06
1677596833.09 1.18e-05
2014266811.80 1.42e-05
2418501697.85 1.71e-05
2903860813.39 2.05e-05
3486624644.93 2.47e-05
4186340942.58 2.96e-05
5026480413.66 3.56e-05
6035224004.79 4.27e-05
7246408180.36 5.13e-05
8700659905.04 6.16e-05
10446759401.21 7.40e-05
12543276392.59 8.89e-05
15060534718.79 0.00
18082971220.34 0.00
21711968018.48 0.00
26069253193.59 0.00
31300983931.68 0.00
37582649100.67 0.00
45124955704.49 0.00
54180896665.32 0.00
65054237009.83 0.00
78109703113.13 0.00
93785216779.95 0.00
112606584533.07 0.00
135205134834.38 0.00
162338894846.90 0.00
194918017073.79 0.00
234035308764.48 0.00
281002888141.17 0.00
337396197012.07 0.00
405106846094.11 0.00
486406065645.27 0.00
584020889742.13 0.00
701225629665.43 0.00
841951704701.51 0.00
1010919514433.61 0.00
1213796775938.58 0.00
1457388637021.56 0.01
1749865942490.4 0.01
2101039310245.76 0.01
2522688210569.71 0.01
3028956086977.25 0.02
3636824772239.57 0.02
4366684112999.06 0.03
5243015909995.63 0.03
6295215115431.74 0.04
7558575833044.39 0.05
9075475194458.79 0.06
10896794822797.1 0.07
13083627563946.9 0.09
15709326734678.2 0.11
18861966625900.4 0.13
22647296794152.9 0.16
27192289237653.7 0.19
32649397440453.6 0.23
39201670146573 0.27
47068891396341.6 0.33
56514952781272.7 0.40
67856705206312.4 0.48
81474587075691.6 0.57
97825385405493.2 0.69
117457557911189 0.83
141029630021632 1


==> generated/max-of-4-all-models/data/all-models-AnySubcubicOnlyBestAccBoundPerSeedNormalizedAccuracyFloat.txt <==
0.72758547652705185537769239090266637504100799560546875
0.71691072353755169732636431945138610899448394775390625
0.69342831342953614726098976461798883974552154541015625
0.72062679217978720114246016237302683293819427490234375
0.66256654545792781352275824247044511139392852783203125
0.690685553321416900729445842443965375423431396484375
0.6663616875294973151966360092046670615673065185546875
0.68238377540160766177024243006599135696887969970703125
0.6853278844706938155439956972259096801280975341796875
0.6750125117023320076015124868717975914478302001953125
0.72669212250132486641263085402897559106349945068359375
0.64573761128205553472270139536703936755657196044921875
0.712341871780194590968449119827710092067718505859375
0.6465610590752053354890449554659426212310791015625
0.64406368534009195148115622941986657679080963134765625
0.64939750023637998754821865077246911823749542236328125
0.69923442753776166025403426829143427312374114990234375
0.66575735550638504012255225461558438837528228759765625
0.7219796999074763466097692798939533531665802001953125
0.7163007423335698842237206918071024119853973388671875
0.70719300978527754875102573350886814296245574951171875
0.69597405991090044441449435907998122274875640869140625
0.69808952843496940854350896188407205045223236083984375
0.65828264787747670094830709786037914454936981201171875
0.70523775345447503593021565393428318202495574951171875
0.75392986796302297047844831467955373227596282958984375
0.687514296291997339949375600554049015045166015625
0.6921377831962030047208145333570428192615509033203125
0.68217646907680362655668204752146266400814056396484375
0.641709509537697453396276614512316882610321044921875
0.69767894538570451867798283274169079959392547607421875
0.71027505744571872714487881239620037376880645751953125
0.67607762440803054193594334719819016754627227783203125
0.6886840798717803746598065117723308503627777099609375
0.71446492272098260922774670689250342547893524169921875
0.60653907096874848381418132703402079641819000244140625
0.65648545714014250318513177262502722442150115966796875
0.68365783835832816262012556762783788144588470458984375
0.727738304814165903877665186882950365543365478515625
0.71398141248511581835600736667402088642120361328125
0.7292359684418234788694235248840413987636566162109375
0.7150194199417818641251187727903015911579132080078125
0.72198272442908117962900860220543108880519866943359375
0.6942162184886726539190249241073615849018096923828125
0.7182014251573007879159149524639360606670379638671875
0.67454198397282227883664518230943940579891204833984375
0.66313049249400146667454691851162351667881011962890625
0.70859262166920100600719933936488814651966094970703125
0.6339177731799521264832719680271111428737640380859375
0.7226911498479540174599833335378207266330718994140625
0.71418441221599049395507563531282357871532440185546875
0.70730512217557350851393493940122425556182861328125
0.66719451012588815164150446435087360441684722900390625
0.6917725660282212363227927198749966919422149658203125
0.6522685019049727639384173016878776252269744873046875
0.72772666951975661930873684468679130077362060546875
0.701218685485275994295761847752146422863006591796875
0.69301175304506268393112122794263996183872222900390625
0.73384834462532488874586533711408264935016632080078125
0.75866566912124133725825458895997144281864166259765625
0.70561356895644122833033407005132175981998443603515625
0.71393198323697604212867418027599342167377471923828125
0.75790415507190667110393178518279455602169036865234375
0.75756852136193197910785102067166008055210113525390625
0.7071667021424385968231263177585788071155548095703125
0.68318514695813126191836772704846225678920745849609375
0.7539168588423892369831946780323050916194915771484375
0.733019924911224141084176153526641428470611572265625
0.695545779285965171112593452562578022480010986328125
0.694883230159757392385699859005399048328399658203125
0.74782017404742529009809004492126405239105224609375
0.7633238554568284595092109157121740281581878662109375
0.6934680510873463266108274183352477848529815673828125
0.74195272460659233981772331389947794377803802490234375
0.7299454385542627488092648491146974265575408935546875
0.73163761200686117103231254077400080859661102294921875
0.7439994311660516057571612691390328109264373779296875
0.68253630862090763908867074860609136521816253662109375
0.6970532544329308688446644737268798053264617919921875
0.74464062507080364117229009934817440807819366455078125
0.7556451350591955051783088492811657488346099853515625
0.77219089666277895833701450101216323673725128173828125
0.7219688748045889337134894958580844104290008544921875
0.708721130789668141147785718203522264957427978515625
0.7015202539333638132035275702946819365024566650390625
0.7182668328693881942825782971340231597423553466796875
0.71206665779075872801939794953796081244945526123046875
0.66627651508598706442398906801827251911163330078125
0.70537106459804466140894874115474522113800048828125
0.70731757488316571169661983731202781200408935546875
0.7303705245008111912596859838231466710567474365234375
0.75684501615209465175126979374908842146396636962890625
0.7245728307591665640075007104314863681793212890625
0.69013317963012721367732638100278563797473907470703125
0.6742457206268583913555403341888450086116790771484375
0.7106782202286552330150470879743807017803192138671875
0.68405528082441546811054422505549155175685882568359375
0.7017345468419069476340155233629047870635986328125
0.64501456071677887305071408263756893575191497802734375
0.71356986464640070888520995140424929559230804443359375
0.70305983270289285069765128355356864631175994873046875
0.80012062101034808758726057931198738515377044677734375
0.7243087802989933710051673187990672886371612548828125
0.7554340409892577046235828674980439245700836181640625
0.69803179717639041168553148963837884366512298583984375
0.6250290569578520472049376621725969016551971435546875
0.7334997006628103388692352382349781692028045654296875
0.742251150729459130417353662778623402118682861328125
0.66336437044651253014393432749784551560878753662109375
0.714914120587711199306113485363312065601348876953125
0.67871573988306421743033070015371777117252349853515625
0.668530127171337529290440215845592319965362548828125
0.69943519868344095069545574006042443215847015380859375
0.67642689659053945039346444900729693472385406494140625
0.65893714502287947798464529114426113665103912353515625
0.7399975378040719586891782455495558679103851318359375
0.63632219512402332650680136794107966125011444091796875
0.73738651184827463946902526004123501479625701904296875
0.68529943469887710794097301914007402956485748291015625
0.7466340385324279349532616834039799869060516357421875
0.743751305447961197359063589829020202159881591796875
0.71784451669727344924609724330366589128971099853515625
0.6782356455643949733058661877294071018695831298828125
0.7080401024182239044790776461013592779636383056640625
0.6922607051672617917148500055191107094287872314453125
0.73674932004216697745135888908407650887966156005859375
0.62875224764511050690174442934221588075160980224609375
0.69446878823714286443902210521628148853778839111328125
0.7230369794510911329865621155477128922939300537109375
0.67002149723897475031009207668830640614032745361328125
0.69357211754909442458227886163513176143169403076171875
0.709524150504690975793664620141498744487762451171875
0.6941606214545974484764201406505890190601348876953125
0.701881649253375261565679466002620756626129150390625
0.7054502361473666827151873803813941776752471923828125
0.74693633248172253136232257020310498774051666259765625
0.75628476366447738854503768379800021648406982421875
0.6691801931986998130952315477770753204822540283203125
0.7241636495742209689296942087821662425994873046875
0.71623088271960366757440397122991271317005157470703125
0.68609004231963621744938564006588421761989593505859375
0.703033821618039400647148795542307198047637939453125
0.69392637903280396383109973612590692937374114990234375
0.69351498981316506142746902696671895682811737060546875
0.70212531899162866633190560605726204812526702880859375
0.71705095657123496533102979810792021453380584716796875
0.68871759232520968208035583302262239158153533935546875
0.69340565333613124465728105860762298107147216796875
0.71906675745135129051988087667268700897693634033203125
0.73769524089400595467935772830969654023647308349609375
0.6658534613619473407908344597672112286090850830078125


==> generated/max-of-4-all-models/data/all-models-BruteForceAccuracyFloat.txt <==
0.99984961748123157843082253748434595763683319091796875
0.99973261356353759765625
0.99730890989303599969417746251565404236316680908203125
0.999803364276885986328125
0.99966633319854736328125
0.99963343143463123663394753748434595763683319091796875
0.9997327327728271484375
0.9998281002044677734375
0.99975848197937000616519753748434595763683319091796875
0.99970686435699462890625
0.994556725025177001953125
0.999603331089019775390625
0.99964141845703125
0.99338072538375843389957253748434595763683319091796875
0.99961560964584361688167746251565404236316680908203125
0.9960162639617919921875
0.99867063760757435186832253748434595763683319091796875
0.99982237815856922491519753748434595763683319091796875
0.99975031614303599969417746251565404236316680908203125
0.99976789951324462890625
0.999812901020050048828125
0.99951636791229236944644753748434595763683319091796875
0.99965387582778919561832253748434595763683319091796875
0.998821079730987548828125
0.999271452426910400390625
0.999059736728668212890625
0.99931424856185924188167746251565404236316680908203125
0.99976187944412242547542746251565404236316680908203125
0.99981564283370960577457253748434595763683319091796875
0.99990618228912364617855246251565404236316680908203125
0.999169647693634033203125
0.99981403350830078125
0.99972552061080921514957253748434595763683319091796875
0.99967902898788441046207253748434595763683319091796875
0.9997942447662353515625
0.99793809652328480108707253748434595763683319091796875
0.99371814727783203125
0.999882280826568603515625
0.99972015619277965203792746251565404236316680908203125
0.999542236328125
0.999746263027191162109375
0.9996545314788818359375
0.99936521053314197882144753748434595763683319091796875
0.99954396486282359735042746251565404236316680908203125
0.9997084140777587890625
0.99979388713836681024105246251565404236316680908203125
0.99975574016571044921875
0.99914491176605224609375
0.99958455562591563836605246251565404236316680908203125
0.99972176551818836554019753748434595763683319091796875
0.999750614166259765625
0.9991872310638427734375
0.99953961372375477179019753748434595763683319091796875
0.99947667121887195929019753748434595763683319091796875
0.99924468994140625
0.99971640110015880242855246251565404236316680908203125
0.99970901012420643194644753748434595763683319091796875
0.999815523624420166015625
0.9983732700347900390625
0.999758899211883544921875
0.998335540294647216796875
0.99972665309905994757144753748434595763683319091796875
0.99979287385940562860042746251565404236316680908203125
0.999671459197998046875
0.99968969821929920538394753748434595763683319091796875
0.99952208995819080694644753748434595763683319091796875
0.99992030858993519171207253748434595763683319091796875
0.99982488155365001336605246251565404236316680908203125
0.99483305215835560186832253748434595763683319091796875
0.999740779399871826171875
0.99971532821655284539730246251565404236316680908203125
0.999691545963287353515625
0.99951529502868641241519753748434595763683319091796875
0.999687969684600830078125
0.99967318773269642218082253748434595763683319091796875
0.99971354007720958367855246251565404236316680908203125
0.99921935796737682000667746251565404236316680908203125
0.999687969684600830078125
0.999731242656707763671875
0.9996731281280517578125
0.99320924282073963507144753748434595763683319091796875
0.99969321489334117547542746251565404236316680908203125
0.99974697828292835577457253748434595763683319091796875
0.99145758152008056640625
0.99963033199310302734375
0.999801933765411376953125
0.99968868494033802374332253748434595763683319091796875
0.99918663501739501953125
0.99974685907363880499332253748434595763683319091796875
0.999678790569305419921875
0.99973142147064197882144753748434595763683319091796875
0.999659836292266845703125
0.99969851970672596319644753748434595763683319091796875
0.99956881999969482421875
0.99915778636932361944644753748434595763683319091796875
0.99964606761932361944644753748434595763683319091796875
0.99979478120803844110042746251565404236316680908203125
0.99751323461532603875667746251565404236316680908203125
0.99961811304092396124332253748434595763683319091796875
0.99448376893997203485042746251565404236316680908203125
0.999287545680999755859375
0.99946397542953480108707253748434595763683319091796875
0.999869167804718017578125
0.999831855297088623046875
0.99877762794494640008480246251565404236316680908203125
0.99744641780853282586605246251565404236316680908203125
0.99979197978973399774105246251565404236316680908203125
0.99958372116088878289730246251565404236316680908203125
0.99978935718536376953125
0.99972414970397960320980246251565404236316680908203125
0.99970531463623035772769753748434595763683319091796875
0.99623590707778919561832253748434595763683319091796875
0.998977005481719970703125
0.99972629547119140625
0.99990087747573841436832253748434595763683319091796875
0.99930298328399658203125
0.99621403217315684930355246251565404236316680908203125
0.99963748455047596319644753748434595763683319091796875
0.99990731477737437860042746251565404236316680908203125
0.99959337711334239617855246251565404236316680908203125
0.999633252620697021484375
0.99919229745864879266292746251565404236316680908203125
0.99803400039672840460269753748434595763683319091796875
0.99985295534133922235042746251565404236316680908203125
0.99960243701934803350894753748434595763683319091796875
0.99337738752365123406917746251565404236316680908203125
0.999854743480682373046875
0.99978518486022960320980246251565404236316680908203125
0.999786853790283203125
0.99932396411895763055355246251565404236316680908203125
0.998901426792144775390625
0.999709427356719970703125
0.99973547458648681640625
0.99949836730957042352230246251565404236316680908203125
0.99969828128814697265625
0.999813973903656005859375
0.99953919649124156610042746251565404236316680908203125
0.99983453750610362664730246251565404236316680908203125
0.9998338222503662109375
0.99974358081817638055355246251565404236316680908203125
0.999668061733245849609375
0.999866783618927001953125
0.99955886602401722296207253748434595763683319091796875
0.999843597412109375
0.99966526031494140625
0.99962288141250599249332253748434595763683319091796875
0.99900579452514637335269753748434595763683319091796875
0.999839305877685546875
0.99961858987808238641292746251565404236316680908203125
0.9995272159576416015625
0.99978101253509521484375


==> generated/max-of-4-all-models/data/all-models-CubicNormalizedAccuracyFloat.txt <==
0.96165718204202021990312232446740381419658660888671875
0.95432162802358344588782301798346452414989471435546875
0.94009897282864096634824591092183254659175872802734375
0.95774272640075663876046974110067822039127349853515625
0.94999784755412386427764204199775122106075286865234375
0.95899562973516416786168292674119584262371063232421875
0.94736110968684184019394933784496970474720001220703125
0.95253790136024496515432247178978286683559417724609375
0.957893513710353250445450612460263073444366455078125
0.9607263119221947089698687705094926059246063232421875
0.9588506890221577538824249131721444427967071533203125
0.94919985085770230970325656016939319670200347900390625
0.9461252623545124418313889691489748656749725341796875
0.94140420923520318208232993129058741033077239990234375
0.95180399322225373026640227180905640125274658203125
0.921657137659347203140214332961477339267730712890625
0.9547529730533368397260574056417681276798248291015625
0.956283374098230165571976613136939704418182373046875
0.95923299950569440586178870944422669708728790283203125
0.95457453210520848418951800340437330305576324462890625
0.96577188718043915915956176831969060003757476806640625
0.95395179777664917963875268469564616680145263671875
0.95211922862294995351106763337156735360622406005859375
0.9428339787283699369169198689633049070835113525390625
0.9527854858036624019490545833832584321498870849609375
0.9540219125551316903255383294890634715557098388671875
0.955664928257441648185022131656296551227569580078125
0.96164719942579901523771468418999575078487396240234375
0.965631943917425683565625149640254676342010498046875
0.95402900228795994852504236405366100370883941650390625
0.9540884737090611356080671612289734184741973876953125
0.9479709666619291486000520308152772486209869384765625
0.955736110495855495372552468325011432170867919921875
0.9522467165332157978951954646618105471134185791015625
0.95382103861721201365497790902736596763134002685546875
0.9259086822895075119532748431083746254444122314453125
0.93648421432471951053599923397996462881565093994140625
0.9517279066214310301319301288458518683910369873046875
0.9593225729155443470830277874483726918697357177734375
0.95551743351754037103518157891812734305858612060546875
0.95312526549429932298806988910655491054058074951171875
0.94680927434886263949209705970133654773235321044921875
0.954953387592903712999259369098581373691558837890625
0.954667756736683248419694791664369404315948486328125
0.95749581274485284776432081343955360352993011474609375
0.946754627078797650341357439174316823482513427734375
0.9569559458175873611907036320189945399761199951171875
0.95633826427097512468122886275523342192173004150390625
0.9483441685947837651582403850625269114971160888671875
0.9597477974127726074726751903654076159000396728515625
0.96206070554208678036189894555718638002872467041015625
0.94275047454064109242466429350315593183040618896484375
0.96028043067732771209676911894348450005054473876953125
0.948849075727754343034803241607733070850372314453125
0.9296484294472906473316697884001769125461578369140625
0.9529770174413314531847163380007259547710418701171875
0.94941765409632339345336049518664367496967315673828125
0.9561574046115441927184974701958708465099334716796875
0.9422095288312950511766530325985513627529144287109375
0.96484367803798087859235010910197161138057708740234375
0.9512640266385006260208001549472101032733917236328125
0.95402050841162078231860732557834126055240631103515625
0.9637073208653930134204301793943159282207489013671875
0.95616521732079207129828546385397203266620635986328125
0.95337851575332976938881301975925453007221221923828125
0.95606856094131631440546925659873522818088531494140625
0.9667081528186989292095177006558515131473541259765625
0.9523853127985597577520593404187820851802825927734375
0.93880343756629891505127716300194151699542999267578125
0.95240974604997463703881521723815239965915679931640625
0.9561732818838521996696044880081899464130401611328125
0.95519865471352005670269136317074298858642578125
0.95791046189523554321709752912283875048160552978515625
0.9623103555864986891066337193478830158710479736328125
0.94481971541044684759214078439981676638126373291015625
0.9553583533910747771500382441445253789424896240234375
0.94728169133134887403002721839584410190582275390625
0.94876246282415888089190048049204051494598388671875
0.95557669969433078893672472986509092152118682861328125
0.949403615559800240220056366524659097194671630859375
0.941313255980843255343870623619295656681060791015625
0.9494493493915390214255012324429117143154144287109375
0.95685123404792171708521664186264388263225555419921875
0.95231676904595652377594205972854979336261749267578125
0.970929843598007824567730494891293346881866455078125
0.9576698742504199390879193742875941097736358642578125
0.95631753483321879638623386199469678103923797607421875
0.937793262413674444388789197546429932117462158203125
0.9578314966181598055783297240850515663623809814453125
0.96005867458566085392845934620709158480167388916015625
0.96325268844450295802062100847251713275909423828125
0.96099683099475419201240811162278987467288970947265625
0.95484367604931941198032063766731880605220794677734375
0.96079333895528329367863307197694666683673858642578125
0.95546882000128141587680374868796207010746002197265625
0.94217000040187759424270552699454128742218017578125
0.95812194429959174346578265613061375916004180908203125
0.9510110098326938210533398887491784989833831787109375
0.9492141374933076303221923808450810611248016357421875
0.94049825022000710372793719216133467853069305419921875
0.95827372347215777903528532988275401294231414794921875
0.96763825242543599625122396901133470237255096435546875
0.95919957417639001295839307204005308449268341064453125
0.95988952209602784737541014692396856844425201416015625
0.93680411450745559864827782803331501781940460205078125
0.95852853533690585141613382802461273968219757080078125
0.96208797019815384121699253228143788874149322509765625
0.9599444420327636340317667418275959789752960205078125
0.95211379350103342300570830047945491969585418701171875
0.95971289582740582080333524572779424488544464111328125
0.95199535280610769749642940951162017881870269775390625
0.94645892546187904148524694392108358442783355712890625
0.9617608011144118673740877056843601167201995849609375
0.9513306922041537827539059435366652905941009521484375
0.94847532000882484037873609850066713988780975341796875
0.96341092153289353827716468003927730023860931396484375
0.9425467063004246970336907907039858400821685791015625
0.9463491854516219436987967128516174852848052978515625
0.9585475648321695185671842409647069871425628662109375
0.95265734364976750736531130314688198268413543701171875
0.96361262252726620491927178591140545904636383056640625
0.95472087995077448141501008649356663227081298828125
0.9453869248825508275757556475582532584667205810546875
0.96101652549316807228052539358031935989856719970703125
0.95308632169757634411411117980605922639369964599609375
0.9407793913719622036495593420113436877727508544921875
0.94784050508206407759104195065447129309177398681640625
0.958847682896206254810067548532970249652862548828125
0.95877722426378542142089145272620953619480133056640625
0.9591873349400097392702946308418177068233489990234375
0.95434424392937799996872172414441592991352081298828125
0.9642665266583836380931415988015942275524139404296875
0.95431502163803738625347250490449368953704833984375
0.95476337006822176167730731322080828249454498291015625
0.9612944169246240289083971219952218234539031982421875
0.9647208985045094831178857930353842675685882568359375
0.95590156763907774273292261568713001906871795654296875
0.9536781555747910754661234022933058440685272216796875
0.96016388755550996503274063798016868531703948974609375
0.9612520519690257447820158631657250225543975830078125
0.94417489230485240891965759146842174232006072998046875
0.9627234153052095511071684086346067488193511962890625
0.9506369629003064147809709538705646991729736328125
0.95025959498746670472968389731249772012233734130859375
0.95228177395120316983678776523447595536708831787109375
0.9618460297483337750890086681465618312358856201171875
0.9564738860380124219062736301566474139690399169921875
0.962071463147678773708548760623671114444732666015625
0.9714121261951638164333644454018212854862213134765625
0.95075102789123244750868479968630708754062652587890625
0.960651781239764357422927787411026656627655029296875


==> generated/max-of-4-all-models/data/all-models-EQKERatioFirstTwoSingularFloat.txt <==
935.40313720703125
520.7244873046875
507.245819091796875
743.08148193359375
527.378662109375
440.086181640625
490.7301025390625
498.71270751953125
636.247314453125
499.546142578125
801.626953125
682.80230712890625
449.1658935546875
599.204833984375
482.11468505859375
636.9156494140625
628.4420166015625
651.2073974609375
957.22320556640625
650.55047607421875
928.0343017578125
607.01971435546875
461.886260986328125
471.471221923828125
667.34466552734375
799.253173828125
448.296661376953125
503.218902587890625
647.61102294921875
349.95037841796875
730.75567626953125
569.60809326171875
646.54815673828125
781.41046142578125
693.00885009765625
519.3277587890625
412.88128662109375
333.448394775390625
527.9532470703125
768.3232421875
654.77978515625
542.31060791015625
575.05419921875
582.7823486328125
654.067138671875
737.823974609375
504.545867919921875
688.5269775390625
650.13323974609375
668.8624267578125
762.8807373046875
736.41473388671875
770.1185302734375
657.1851806640625
664.21783447265625
593.59197998046875
721.40673828125
759.85260009765625
724.50341796875
642.27581787109375
760.814453125
601.23486328125
604.93701171875
918.6552734375
505.478759765625
770.1297607421875
664.3536376953125
713.79296875
479.16143798828125
655.70758056640625
457.63958740234375
712.12457275390625
558.8526611328125
626.54840087890625
427.43133544921875
758.34210205078125
512.704345703125
626.9462890625
501.63934326171875
590.95452880859375
399.4608154296875
419.513031005859375
388.506805419921875
543.18328857421875
662.58819580078125
604.22076416015625
555.71234130859375
578.4798583984375
717.36737060546875
496.397125244140625
555.0277099609375
720.73419189453125
476.127410888671875
601.93988037109375
637.25775146484375
920.30426025390625
768.29150390625
965.52423095703125
485.644012451171875
635.87249755859375
505.527801513671875
653.11785888671875
619.01092529296875
479.59521484375
537.7357177734375
729.804931640625
700.439208984375
596.3331298828125
619.11993408203125
641.41473388671875
762.19439697265625
537.56005859375
739.147705078125
358.0760498046875
806.04608154296875
510.470001220703125
687.41485595703125
602.23773193359375
895.50048828125
777.30084228515625
1061.119384765625
553.496337890625
567.65948486328125
649.75958251953125
592.84918212890625
543.40380859375
651.0760498046875
647.5501708984375
427.69195556640625
616.4547119140625
587.59228515625
840.1488037109375
656.46075439453125
635.1080322265625
626.79364013671875
592.59893798828125
717.12451171875
703.9451904296875
430.54705810546875
512.41546630859375
597.13787841796875
631.7047119140625
683.856201171875
778.81427001953125
495.074432373046875
537.6806640625
601.6109619140625
764.0689697265625
521.59613037109375
552.6729736328125
567.896728515625


==> generated/max-of-4-all-models/data/all-models-seed.txt <==
50
104
123
519
742
913
1185
1283
1412
1490
1681
1696
1895
1951
2236
2306
2345
2549
2743
2773
3175
3254
3284
4157
4305
4430
4647
4729
4800
4810
5358
5615
5781
5928
6082
6155
6159
6204
6532
6549
6589
6910
7098
7238
7310
7467
7790
7884
8048
8299
8721
8745
8840
8893
9132
9134
9504
9816
10248
11124
11130
11498
11598
11611
12141
12287
12457
12493
12552
12561
13036
13293
13468
13654
13716
14095
14929
15043
15399
15622
15662
16069
16149
16197
16284
17080
17096
17194
17197
18146
18289
18668
19004
19093
19451
19488
19538
19917
20013
20294
20338
20415
20539
20751
20754
20976
21317
21598
22261
22286
22401
22545
23241
23367
23447
23633
23696
24144
24173
24202
24262
24438
24566
25516
26278
26374
26829
26932
27300
27484
27584
27671
27714
28090
28716
28778
29022
29052
29110
29195
29565
29725
29726
30371
30463
30684
30899
31308
32103
32374
32382


==> generated/max-of-4/adjusted-figures/EQKE-scatter-attention-difference-vs-gapExternalTables-000-adjusted-0.dat <==
x  y
-63 -59
-63 -60
-63 -63
-63 -65
-63 -66
-63 -67
-63 -68
-63 -69
-63 -71
-63 -72
-63 -73
-63 -74
-63 -75
-63 -76
-63 -77
-63 -78
-63 -80
-63 -81
-63 -82
-63 -83
-63 -84
-63 -85
-63 -86
-63 -88
-63 -89
-62 -55
-62 -56
-62 -57
-62 -58
-62 -59
-62 -60
-62 -61
-62 -62
-62 -63
-62 -64
-62 -65
-62 -66
-62 -67
-62 -68
-62 -69
-62 -70
-62 -71
-62 -72
-62 -73
-62 -74
-62 -75
-62 -76
-62 -77
-62 -78
-62 -79
-62 -80
-62 -81
-62 -82
-62 -83
-62 -85
-62 -86
-61 -53
-61 -54
-61 -55
-61 -57
-61 -58
-61 -59
-61 -60
-61 -61
-61 -62
-61 -63
-61 -64
-61 -65
-61 -66
-61 -67
-61 -68
-61 -69
-61 -70
-61 -71
-61 -72
-61 -73
-61 -74
-61 -75
-61 -76
-61 -77
-61 -78
-61 -79
-61 -80
-61 -81
-61 -82
-61 -83
-61 -84
-61 -85
-61 -86
-61 -88
-61 -89
-60 -52
-60 -53
-60 -55
-60 -56
-60 -57
-60 -58
-60 -59
-60 -60
-60 -61
-60 -62
-60 -63
-60 -64
-60 -65
-60 -66
-60 -67
-60 -68
-60 -69
-60 -70
-60 -71
-60 -72
-60 -73
-60 -74
-60 -75
-60 -76
-60 -77
-60 -78
-60 -79
-60 -80
-60 -81
-60 -82
-60 -83
-60 -86
-59 -50
-59 -51
-59 -53
-59 -54
-59 -55
-59 -56
-59 -57
-59 -58
-59 -59
-59 -60
-59 -61
-59 -62
-59 -63
-59 -64
-59 -65
-59 -66
-59 -67
-59 -68
-59 -69
-59 -70
-59 -71
-59 -72
-59 -73
-59 -74
-59 -75
-59 -76
-59 -77
-59 -78
-59 -79
-59 -80
-59 -81
-59 -83
-59 -85
-59 -86
-58 -48
-58 -49
-58 -51
-58 -52
-58 -53
-58 -54
-58 -55
-58 -56
-58 -57
-58 -58
-58 -59
-58 -60
-58 -61
-58 -62
-58 -63
-58 -64
-58 -65
-58 -66
-58 -67
-58 -68
-58 -69
-58 -70
-58 -71
-58 -72
-58 -73
-58 -74
-58 -75
-58 -76
-58 -77
-58 -78
-58 -79
-58 -80
-58 -81
-58 -82
-58 -83
-58 -84
-58 -85
-58 -87
-57 -47
-57 -50
-57 -51
-57 -52
-57 -53
-57 -54
-57 -55
-57 -56
-57 -57
-57 -58
-57 -59
-57 -60
-57 -61
-57 -62
-57 -63
-57 -64
-57 -65
-57 -66
-57 -67
-57 -68
-57 -69
-57 -70
-57 -71
-57 -72
-57 -73
-57 -74
-57 -75
-57 -76
-57 -77
-57 -78
-57 -79
-57 -80
-57 -81
-57 -83
-57 -84
-56 -45
-56 -46
-56 -47
-56 -48
-56 -49
-56 -50
-56 -51
-56 -52
-56 -53
-56 -54
-56 -55
-56 -56
-56 -57
-56 -58
-56 -59
-56 -60
-56 -61
-56 -62
-56 -63
-56 -64
-56 -65
-56 -66
-56 -67
-56 -68
-56 -69
-56 -70
-56 -71
-56 -72
-56 -73
-56 -74
-56 -75
-56 -76
-56 -77
-56 -78
-56 -79
-56 -80
-56 -81
-56 -82
-56 -85
-55 -44
-55 -45
-55 -47
-55 -48
-55 -49
-55 -50
-55 -51
-55 -52
-55 -53
-55 -54
-55 -55
-55 -56
-55 -57
-55 -58
-55 -59
-55 -60
-55 -61
-55 -62
-55 -63
-55 -64
-55 -65
-55 -66
-55 -67
-55 -68
-55 -69
-55 -70
-55 -71
-55 -72
-55 -73
-55 -74
-55 -75
-55 -76
-55 -77
-55 -78
-55 -79
-55 -80
-55 -81
-54 -42
-54 -43
-54 -44
-54 -45
-54 -46
-54 -47
-54 -48
-54 -49
-54 -50
-54 -51
-54 -52
-54 -53
-54 -54
-54 -55
-54 -56
-54 -57
-54 -58
-54 -59
-54 -60
-54 -61
-54 -62
-54 -63
-54 -64
-54 -65
-54 -66
-54 -67
-54 -68
-54 -69
-54 -70
-54 -71
-54 -72
-54 -73
-54 -74
-54 -75
-54 -76
-54 -77
-54 -78
-54 -79
-54 -81
-54 -82
-53 -41
-53 -42
-53 -43
-53 -44
-53 -45
-53 -46
-53 -47
-53 -48
-53 -49
-53 -50
-53 -51
-53 -52
-53 -53
-53 -54
-53 -55
-53 -56
-53 -57
-53 -58
-53 -59
-53 -60
-53 -61
-53 -62
-53 -63
-53 -64
-53 -65
-53 -66
-53 -67
-53 -68
-53 -69
-53 -70
-53 -71
-53 -72
-53 -73
-53 -74
-53 -75
-53 -76
-53 -77
-53 -79
-53 -80
-52 -40
-52 -41
-52 -42
-52 -43
-52 -44
-52 -45
-52 -46
-52 -47
-52 -48
-52 -49
-52 -50
-52 -51
-52 -52
-52 -53
-52 -54
-52 -55
-52 -56
-52 -57
-52 -58
-52 -59
-52 -60
-52 -61
-52 -62
-52 -63
-52 -64
-52 -65
-52 -66
-52 -67
-52 -68
-52 -69
-52 -70
-52 -71
-52 -72
-52 -73
-52 -74
-52 -75
-52 -76
-52 -77
-52 -78
-52 -80
-52 -81
-51 -39
-51 -40
-51 -42
-51 -43
-51 -44
-51 -45
-51 -46
-51 -47
-51 -48
-51 -49
-51 -50
-51 -51
-51 -52
-51 -53
-51 -54
-51 -55
-51 -56
-51 -57
-51 -58
-51 -59
-51 -60
-51 -61
-51 -62
-51 -63
-51 -64
-51 -65
-51 -66
-51 -67
-51 -68
-51 -69
-51 -70
-51 -71
-51 -72
-51 -73
-51 -74
-51 -76
-50 -38
-50 -39
-50 -40
-50 -41
-50 -42
-50 -43
-50 -44
-50 -45
-50 -46
-50 -47
-50 -48
-50 -49
-50 -50
-50 -51
-50 -52
-50 -53
-50 -54
-50 -55
-50 -56
-50 -57
-50 -58
-50 -59
-50 -60
-50 -61
-50 -62
-50 -63
-50 -64
-50 -65
-50 -66
-50 -67
-50 -68
-50 -69
-50 -70
-50 -71
-50 -72
-50 -73
-50 -76
-49 -37
-49 -38
-49 -39
-49 -40
-49 -41
-49 -42
-49 -43
-49 -44
-49 -45
-49 -46
-49 -47
-49 -48
-49 -49
-49 -50
-49 -51
-49 -52
-49 -53
-49 -54
-49 -55
-49 -56
-49 -57
-49 -58
-49 -59
-49 -60
-49 -61
-49 -62
-49 -63
-49 -64
-49 -65
-49 -66
-49 -67
-49 -68
-49 -69
-49 -70
-49 -72
-49 -73
-48 -36
-48 -37
-48 -38
-48 -39
-48 -40
-48 -41
-48 -42
-48 -43
-48 -44
-48 -45
-48 -46
-48 -47
-48 -48
-48 -49
-48 -50
-48 -51
-48 -52
-48 -53
-48 -54
-48 -55
-48 -56
-48 -57
-48 -58
-48 -59
-48 -60
-48 -61
-48 -62
-48 -63
-48 -64
-48 -65
-48 -66
-48 -67
-48 -68
-48 -69
-48 -70
-48 -71
-48 -73
-48 -74
-47 -36
-47 -37
-47 -38
-47 -39
-47 -40
-47 -41
-47 -42
-47 -43
-47 -44
-47 -45
-47 -46
-47 -47
-47 -48
-47 -49
-47 -50
-47 -51
-47 -52
-47 -53
-47 -54
-47 -55
-47 -56
-47 -57
-47 -58
-47 -59
-47 -60
-47 -61
-47 -62
-47 -63
-47 -64
-47 -65
-47 -66
-47 -67
-47 -68
-47 -69
-47 -71
-47 -72
-46 -34
-46 -35
-46 -36
-46 -37
-46 -38
-46 -39
-46 -40
-46 -41
-46 -42
-46 -43
-46 -44
-46 -45
-46 -46
-46 -47
-46 -48
-46 -49
-46 -50
-46 -51
-46 -52
-46 -53
-46 -54
-46 -55
-46 -56
-46 -57
-46 -58
-46 -59
-46 -60
-46 -61
-46 -62
-46 -63
-46 -64
-46 -65
-46 -66
-46 -67
-46 -68
-46 -70
-45 -34
-45 -35
-45 -36
-45 -37
-45 -38
-45 -39
-45 -40
-45 -41
-45 -42
-45 -43
-45 -44
-45 -45
-45 -46
-45 -47
-45 -48
-45 -49
-45 -50
-45 -51
-45 -52
-45 -53
-45 -54
-45 -55
-45 -56
-45 -57
-45 -58
-45 -59
-45 -60
-45 -61
-45 -62
-45 -63
-45 -64
-45 -65
-45 -66
-45 -67
-45 -69
-44 -33
-44 -34
-44 -35
-44 -36
-44 -37
-44 -38
-44 -39
-44 -40
-44 -41
-44 -42
-44 -43
-44 -44
-44 -45
-44 -46
-44 -47
-44 -48
-44 -49
-44 -50
-44 -51
-44 -52
-44 -53
-44 -54
-44 -55
-44 -56
-44 -57
-44 -58
-44 -59
-44 -60
-44 -61
-44 -62
-44 -63
-44 -64
-44 -65
-44 -66
-44 -68
-44 -69
-43 -32
-43 -33
-43 -34
-43 -35
-43 -36
-43 -37
-43 -38
-43 -39
-43 -40
-43 -41
-43 -42
-43 -43
-43 -44
-43 -45
-43 -46
-43 -47
-43 -48
-43 -49
-43 -50
-43 -51
-43 -52
-43 -53
-43 -54
-43 -55
-43 -56
-43 -57
-43 -58
-43 -59
-43 -60
-43 -61
-43 -62
-43 -63
-43 -64
-43 -65
-43 -66
-43 -67
-42 -32
-42 -33
-42 -34
-42 -35
-42 -36
-42 -37
-42 -38
-42 -39
-42 -40
-42 -41
-42 -42
-42 -43
-42 -44
-42 -45
-42 -46
-42 -47
-42 -48
-42 -49
-42 -50
-42 -51
-42 -52
-42 -53
-42 -54
-42 -55
-42 -56
-42 -57
-42 -58
-42 -59
-42 -60
-42 -61
-42 -62
-42 -63
-42 -65
-41 -30
-41 -31
-41 -32
-41 -33
-41 -34
-41 -35
-41 -36
-41 -37
-41 -38
-41 -39
-41 -40
-41 -41
-41 -42
-41 -43
-41 -44
-41 -45
-41 -46
-41 -47
-41 -48
-41 -49
-41 -50
-41 -51
-41 -52
-41 -53
-41 -54
-41 -55
-41 -56
-41 -57
-41 -58
-41 -59
-41 -60
-41 -61
-41 -62
-41 -63
-41 -64
-41 -65
-40 -29
-40 -30
-40 -31
-40 -32
-40 -33
-40 -34
-40 -35
-40 -36
-40 -37
-40 -38
-40 -39
-40 -40
-40 -41
-40 -42
-40 -43
-40 -44
-40 -45
-40 -46
-40 -47
-40 -48
-40 -49
-40 -50
-40 -51
-40 -52
-40 -53
-40 -54
-40 -55
-40 -56
-40 -57
-40 -58
-40 -59
-40 -60
-40 -61
-40 -62
-40 -63
-40 -64
-39 -28
-39 -30
-39 -31
-39 -32
-39 -33
-39 -34
-39 -35
-39 -36
-39 -37
-39 -38
-39 -39
-39 -40
-39 -41
-39 -42
-39 -43
-39 -44
-39 -45
-39 -46
-39 -47
-39 -48
-39 -49
-39 -50
-39 -51
-39 -52
-39 -53
-39 -54
-39 -55
-39 -56
-39 -57
-39 -58
-39 -59
-39 -60
-39 -61
-39 -62
-39 -63
-38 -28
-38 -29
-38 -30
-38 -31
-38 -32
-38 -33
-38 -34
-38 -35
-38 -36
-38 -37
-38 -38
-38 -39
-38 -40
-38 -41
-38 -42
-38 -43
-38 -44
-38 -45
-38 -46
-38 -47
-38 -48
-38 -49
-38 -50
-38 -51
-38 -52
-38 -53
-38 -54
-38 -55
-38 -56
-38 -57
-38 -58
-38 -59
-38 -60
-38 -61
-38 -62
-37 -27
-37 -28
-37 -29
-37 -30
-37 -31
-37 -32
-37 -33
-37 -34
-37 -35
-37 -36
-37 -37
-37 -38
-37 -39
-37 -40
-37 -41
-37 -42
-37 -43
-37 -44
-37 -45
-37 -46
-37 -47
-37 -48
-37 -49
-37 -50
-37 -51
-37 -52
-37 -53
-37 -54
-37 -55
-37 -56
-37 -57
-37 -58
-37 -59
-37 -60
-37 -61
-36 -27
-36 -28
-36 -29
-36 -30
-36 -31
-36 -32
-36 -33
-36 -34
-36 -35
-36 -36
-36 -37
-36 -38
-36 -39
-36 -40
-36 -41
-36 -42
-36 -43
-36 -44
-36 -45
-36 -46
-36 -47
-36 -48
-36 -49
-36 -50
-36 -51
-36 -52
-36 -53
-36 -54
-36 -55
-36 -56
-36 -57
-36 -58
-35 -26
-35 -27
-35 -28
-35 -29
-35 -30
-35 -31
-35 -32
-35 -33
-35 -34
-35 -35
-35 -36
-35 -37
-35 -38
-35 -39
-35 -40
-35 -41
-35 -42
-35 -43
-35 -44
-35 -45
-35 -46
-35 -47
-35 -48
-35 -49
-35 -50
-35 -51
-35 -52
-35 -53
-35 -54
-35 -55
-35 -57
-34 -24
-34 -25
-34 -26
-34 -27
-34 -28
-34 -29
-34 -30
-34 -31
-34 -32
-34 -33
-34 -34
-34 -35
-34 -36
-34 -37
-34 -38
-34 -39
-34 -40
-34 -41
-34 -42
-34 -43
-34 -44
-34 -45
-34 -46
-34 -47
-34 -48
-34 -49
-34 -50
-34 -51
-34 -52
-34 -53
-34 -54
-34 -55
-34 -56
-34 -57
-33 -23
-33 -24
-33 -25
-33 -26
-33 -27
-33 -28
-33 -29
-33 -30
-33 -31
-33 -32
-33 -33
-33 -34
-33 -35
-33 -36
-33 -37
-33 -38
-33 -39
-33 -40
-33 -41
-33 -42
-33 -43
-33 -44
-33 -45
-33 -46
-33 -47
-33 -48
-33 -49
-33 -50
-33 -51
-33 -52
-33 -53
-33 -55
-32 -22
-32 -23
-32 -24
-32 -25
-32 -26
-32 -27
-32 -28
-32 -29
-32 -30
-32 -31
-32 -32
-32 -33
-32 -34
-32 -35
-32 -36
-32 -37
-32 -38
-32 -39
-32 -40
-32 -41
-32 -42
-32 -43
-32 -44
-32 -45
-32 -46
-32 -47
-32 -48
-32 -49
-32 -50
-32 -51
-32 -52
-32 -53
-32 -54
-31 -20
-31 -21
-31 -22
-31 -23
-31 -24
-31 -25
-31 -26
-31 -27
-31 -28
-31 -29
-31 -30
-31 -31
-31 -32
-31 -33
-31 -34
-31 -35
-31 -36
-31 -37
-31 -38
-31 -39
-31 -40
-31 -41
-31 -42
-31 -43
-31 -44
-31 -45
-31 -46
-31 -47
-31 -48
-31 -49
-31 -50
-31 -51
-31 -52
-31 -53
-31 -54
-31 -55
-30 -21
-30 -22
-30 -23
-30 -24
-30 -25
-30 -26
-30 -27
-30 -28
-30 -29
-30 -30
-30 -31
-30 -32
-30 -33
-30 -34
-30 -35
-30 -36
-30 -37
-30 -38
-30 -39
-30 -40
-30 -41
-30 -42
-30 -43
-30 -44
-30 -45
-30 -46
-30 -47
-30 -48
-30 -49
-30 -50
-30 -51
-30 -52
-30 -53
-29 -20
-29 -21
-29 -22
-29 -23
-29 -24
-29 -25
-29 -26
-29 -27
-29 -28
-29 -29
-29 -30
-29 -31
-29 -32
-29 -33
-29 -34
-29 -35
-29 -36
-29 -37
-29 -38
-29 -39
-29 -40
-29 -41
-29 -42
-29 -43
-29 -44
-29 -45
-29 -46
-29 -47
-29 -48
-29 -49
-29 -50
-29 -51
-28 -19
-28 -20
-28 -21
-28 -22
-28 -23
-28 -24
-28 -25
-28 -26
-28 -27
-28 -28
-28 -29
-28 -30
-28 -31
-28 -32
-28 -33
-28 -34
-28 -35
-28 -36
-28 -37
-28 -38
-28 -39
-28 -40
-28 -41
-28 -42
-28 -43
-28 -44
-28 -45
-28 -46
-28 -47
-28 -48
-28 -49
-28 -50
-27 -19
-27 -20
-27 -21
-27 -22
-27 -23
-27 -24
-27 -25
-27 -26
-27 -27
-27 -28
-27 -29
-27 -30
-27 -31
-27 -32
-27 -33
-27 -34
-27 -35
-27 -36
-27 -37
-27 -38
-27 -39
-27 -40
-27 -41
-27 -42
-27 -43
-27 -44
-27 -45
-27 -47
-26 -18
-26 -19
-26 -20
-26 -21
-26 -22
-26 -23
-26 -24
-26 -25
-26 -26
-26 -27
-26 -28
-26 -29
-26 -30
-26 -31
-26 -32
-26 -33
-26 -34
-26 -35
-26 -36
-26 -37
-26 -38
-26 -39
-26 -40
-26 -41
-26 -42
-26 -43
-26 -44
-26 -45
-26 -46
-25 -17
-25 -18
-25 -19
-25 -20
-25 -21
-25 -22
-25 -23
-25 -24
-25 -25
-25 -26
-25 -27
-25 -28
-25 -29
-25 -30
-25 -31
-25 -32
-25 -33
-25 -34
-25 -35
-25 -36
-25 -37
-25 -38
-25 -39
-25 -40
-25 -41
-25 -42
-25 -43
-25 -44
-25 -45
-24 -16
-24 -17
-24 -18
-24 -19
-24 -20
-24 -21
-24 -22
-24 -23
-24 -24
-24 -25
-24 -26
-24 -27
-24 -28
-24 -29
-24 -30
-24 -31
-24 -32
-24 -33
-24 -34
-24 -35
-24 -36
-24 -37
-24 -38
-24 -39
-24 -40
-24 -41
-24 -42
-24 -43
-24 -44
-23 -15
-23 -16
-23 -17
-23 -18
-23 -19
-23 -20
-23 -21
-23 -22
-23 -23
-23 -24
-23 -25
-23 -26
-23 -27
-23 -28
-23 -29
-23 -30
-23 -31
-23 -32
-23 -33
-23 -34
-23 -35
-23 -36
-23 -37
-23 -38
-23 -39
-23 -40
-23 -41
-23 -42
-23 -43
-22 -14
-22 -15
-22 -16
-22 -17
-22 -18
-22 -19
-22 -20
-22 -21
-22 -22
-22 -23
-22 -24
-22 -25
-22 -26
-22 -27
-22 -28
-22 -29
-22 -30
-22 -31
-22 -32
-22 -33
-22 -34
-22 -35
-22 -36
-22 -37
-22 -38
-22 -39
-22 -40
-22 -41
-22 -42
-21 -14
-21 -15
-21 -16
-21 -17
-21 -18
-21 -19
-21 -20
-21 -21
-21 -22
-21 -23
-21 -24
-21 -25
-21 -26
-21 -27
-21 -28
-21 -29
-21 -30
-21 -31
-21 -32
-21 -33
-21 -34
-21 -35
-21 -36
-21 -37
-21 -38
-21 -39
-21 -40
-20 -13
-20 -14
-20 -15
-20 -16
-20 -17
-20 -18
-20 -19
-20 -20
-20 -21
-20 -22
-20 -23
-20 -24
-20 -25
-20 -26
-20 -27
-20 -28
-20 -29
-20 -30
-20 -31
-20 -32
-20 -33
-20 -34
-20 -35
-20 -36
-20 -37
-19 -12
-19 -13
-19 -14
-19 -15
-19 -16
-19 -17
-19 -18
-19 -19
-19 -20
-19 -21
-19 -22
-19 -23
-19 -24
-19 -25
-19 -26
-19 -27
-19 -28
-19 -29
-19 -30
-19 -31
-19 -32
-19 -33
-19 -34
-19 -35
-19 -36
-19 -37
-18 -11
-18 -12
-18 -13
-18 -14
-18 -15
-18 -16
-18 -17
-18 -18
-18 -19
-18 -20
-18 -21
-18 -22
-18 -23
-18 -24
-18 -25
-18 -26
-18 -27
-18 -28
-18 -29
-18 -30
-18 -31
-18 -32
-18 -33
-18 -34
-18 -35
-18 -36
-17 -11
-17 -12
-17 -13
-17 -14
-17 -15
-17 -16
-17 -17
-17 -18
-17 -19
-17 -20
-17 -21
-17 -22
-17 -23
-17 -24
-17 -25
-17 -26
-17 -27
-17 -28
-17 -29
-17 -30
-17 -31
-17 -32
-17 -33
-17 -34
-16 -10
-16 -11
-16 -12
-16 -13
-16 -14
-16 -15
-16 -16
-16 -17
-16 -18
-16 -19
-16 -20
-16 -21
-16 -22
-16 -23
-16 -24
-16 -25
-16 -26
-16 -27
-16 -28
-16 -29
-16 -30
-16 -31
-16 -32
-16 -33
-16 -34
-15 -10
-15 -11
-15 -12
-15 -13
-15 -14
-15 -15
-15 -16
-15 -17
-15 -18
-15 -19
-15 -20
-15 -21
-15 -22
-15 -23
-15 -24
-15 -25
-15 -26
-15 -27
-15 -28
-15 -29
-15 -30
-15 -9
-14 -10
-14 -11
-14 -12
-14 -13
-14 -14
-14 -15
-14 -16
-14 -17
-14 -18
-14 -19
-14 -20
-14 -21
-14 -22
-14 -23
-14 -24
-14 -25
-14 -26
-14 -27
-14 -28
-14 -29
-14 -30
-14 -31
-14 -8
-14 -9
-13 -10
-13 -11
-13 -12
-13 -13
-13 -14
-13 -15
-13 -16
-13 -17
-13 -18
-13 -19
-13 -20
-13 -21
-13 -22
-13 -23
-13 -24
-13 -25
-13 -26
-13 -27
-13 -28
-13 -29
-13 -30
-13 -8
-13 -9
-12 -10
-12 -11
-12 -12
-12 -13
-12 -14
-12 -15
-12 -16
-12 -17
-12 -18
-12 -19
-12 -20
-12 -21
-12 -22
-12 -23
-12 -24
-12 -25
-12 -26
-12 -27
-12 -28
-12 -29
-12 -6
-12 -7
-12 -8
-12 -9
-11 -10
-11 -11
-11 -12
-11 -13
-11 -14
-11 -15
-11 -16
-11 -17
-11 -18
-11 -19
-11 -20
-11 -21
-11 -22
-11 -23
-11 -24
-11 -25
-11 -26
-11 -27
-11 -5
-11 -6
-11 -7
-11 -8
-11 -9
-10 -10
-10 -11
-10 -12
-10 -13
-10 -14
-10 -15
-10 -16
-10 -17
-10 -18
-10 -19
-10 -20
-10 -21
-10 -22
-10 -23
-10 -24
-10 -25
-10 -3
-10 -4
-10 -5
-10 -6
-10 -7
-10 -8
-10 -9
-9 -10
-9 -11
-9 -12
-9 -13
-9 -14
-9 -15
-9 -16
-9 -17
-9 -18
-9 -19
-9 -20
-9 -21
-9 -22
-9 -23
-9 -24
-9 -4
-9 -5
-9 -6
-9 -7
-9 -8
-9 -9
-8 -10
-8 -11
-8 -12
-8 -13
-8 -14
-8 -15
-8 -16
-8 -17
-8 -18
-8 -19
-8 -2
-8 -20
-8 -21
-8 -22
-8 -3
-8 -4
-8 -5
-8 -6
-8 -7
-8 -8
-8 -9
-7 -10
-7 -11
-7 -12
-7 -13
-7 -14
-7 -15
-7 -16
-7 -17
-7 -18
-7 -19
-7 -2
-7 -20
-7 -3
-7 -4
-7 -5
-7 -6
-7 -7
-7 -8
-7 -9
-6 -0
-6 -10
-6 -11
-6 -12
-6 -13
-6 -14
-6 -15
-6 -16
-6 -17
-6 -18
-6 -19
-6 -3
-6 -4
-6 -5
-6 -6
-6 -7
-6 -8
-6 -9
-5 -0
-5 -1
-5 -10
-5 -11
-5 -12
-5 -13
-5 -14
-5 -15
-5 -16
-5 -2
-5 -3
-5 -4
-5 -5
-5 -6
-5 -7
-5 -8
-5 -9
-4 -0
-4 -1
-4 -10
-4 -11
-4 -12
-4 -13
-4 -14
-4 -2
-4 -3
-4 -4
-4 -5
-4 -6
-4 -7
-4 -8
-4 -9
-4 1
-3 -0
-3 -1
-3 -10
-3 -2
-3 -3
-3 -4
-3 -5
-3 -6
-3 -7
-3 -8
-3 -9
-3 0
-2 -0
-2 -1
-2 -2
-2 -3
-2 -4
-2 -5
-2 -6
-2 -7
-2 -8
-2 0
-2 1
-1 -0
-1 -1
-1 -2
-1 -3
-1 -4
-1 -5
-1 -6
-1 0
-1 1
-1 2
-1 3
0 0
1 -0
1 -1
1 -2
1 -3
1 0
1 1
1 2
1 3
1 4
1 5
1 6
2 -0
2 -1
2 0
2 1
2 2
2 3
2 4
2 5
2 6
2 7
2 8
3 -0
3 0
3 1
3 10
3 2
3 3
3 4
3 5
3 6
3 7
3 8
3 9
4 -1
4 0
4 1
4 10
4 11
4 12
4 13
4 14
4 2
4 3
4 4
4 5
4 6
4 7
4 8
4 9
5 0
5 1
5 10
5 11
5 12
5 13
5 14
5 15
5 16
5 2
5 3
5 4
5 5
5 6
5 7
5 8
5 9
6 0
6 10
6 11
6 12
6 13
6 14
6 15
6 16
6 17
6 18
6 19
6 3
6 4
6 5
6 6
6 7
6 8
6 9
7 10
7 11
7 12
7 13
7 14
7 15
7 16
7 17
7 18
7 19
7 2
7 20
7 3
7 4
7 5
7 6
7 7
7 8
7 9
8 10
8 11
8 12
8 13
8 14
8 15
8 16
8 17
8 18
8 19
8 2
8 20
8 21
8 22
8 3
8 4
8 5
8 6
8 7
8 8
8 9
9 10
9 11
9 12
9 13
9 14
9 15
9 16
9 17
9 18
9 19
9 20
9 21
9 22
9 23
9 24
9 4
9 5
9 6
9 7
9 8
9 9
10 10
10 11
10 12
10 13
10 14
10 15
10 16
10 17
10 18
10 19
10 20
10 21
10 22
10 23
10 24
10 25
10 3
10 4
10 5
10 6
10 7
10 8
10 9
11 10
11 11
11 12
11 13
11 14
11 15
11 16
11 17
11 18
11 19
11 20
11 21
11 22
11 23
11 24
11 25
11 26
11 27
11 5
11 6
11 7
11 8
11 9
12 10
12 11
12 12
12 13
12 14
12 15
12 16
12 17
12 18
12 19
12 20
12 21
12 22
12 23
12 24
12 25
12 26
12 27
12 28
12 29
12 6
12 7
12 8
12 9
13 10
13 11
13 12
13 13
13 14
13 15
13 16
13 17
13 18
13 19
13 20
13 21
13 22
13 23
13 24
13 25
13 26
13 27
13 28
13 29
13 30
13 8
13 9
14 10
14 11
14 12
14 13
14 14
14 15
14 16
14 17
14 18
14 19
14 20
14 21
14 22
14 23
14 24
14 25
14 26
14 27
14 28
14 29
14 30
14 31
14 8
14 9
15 10
15 11
15 12
15 13
15 14
15 15
15 16
15 17
15 18
15 19
15 20
15 21
15 22
15 23
15 24
15 25
15 26
15 27
15 28
15 29
15 30
15 9
16 10
16 11
16 12
16 13
16 14
16 15
16 16
16 17
16 18
16 19
16 20
16 21
16 22
16 23
16 24
16 25
16 26
16 27
16 28
16 29
16 30
16 31
16 32
16 33
16 34
17 11
17 12
17 13
17 14
17 15
17 16
17 17
17 18
17 19
17 20
17 21
17 22
17 23
17 24
17 25
17 26
17 27
17 28
17 29
17 30
17 31
17 32
17 33
17 34
18 11
18 12
18 13
18 14
18 15
18 16
18 17
18 18
18 19
18 20
18 21
18 22
18 23
18 24
18 25
18 26
18 27
18 28
18 29
18 30
18 31
18 32
18 33
18 34
18 35
18 36
19 12
19 13
19 14
19 15
19 16
19 17
19 18
19 19
19 20
19 21
19 22
19 23
19 24
19 25
19 26
19 27
19 28
19 29
19 30
19 31
19 32
19 33
19 34
19 35
19 36
19 37
20 13
20 14
20 15
20 16
20 17
20 18
20 19
20 20
20 21
20 22
20 23
20 24
20 25
20 26
20 27
20 28
20 29
20 30
20 31
20 32
20 33
20 34
20 35
20 36
20 37
21 14
21 15
21 16
21 17
21 18
21 19
21 20
21 21
21 22
21 23
21 24
21 25
21 26
21 27
21 28
21 29
21 30
21 31
21 32
21 33
21 34
21 35
21 36
21 37
21 38
21 39
21 40
22 14
22 15
22 16
22 17
22 18
22 19
22 20
22 21
22 22
22 23
22 24
22 25
22 26
22 27
22 28
22 29
22 30
22 31
22 32
22 33
22 34
22 35
22 36
22 37
22 38
22 39
22 40
22 41
22 42
23 15
23 16
23 17
23 18
23 19
23 20
23 21
23 22
23 23
23 24
23 25
23 26
23 27
23 28
23 29
23 30
23 31
23 32
23 33
23 34
23 35
23 36
23 37
23 38
23 39
23 40
23 41
23 42
23 43
24 16
24 17
24 18
24 19
24 20
24 21
24 22
24 23
24 24
24 25
24 26
24 27
24 28
24 29
24 30
24 31
24 32
24 33
24 34
24 35
24 36
24 37
24 38
24 39
24 40
24 41
24 42
24 43
24 44
25 17
25 18
25 19
25 20
25 21
25 22
25 23
25 24
25 25
25 26
25 27
25 28
25 29
25 30
25 31
25 32
25 33
25 34
25 35
25 36
25 37
25 38
25 39
25 40
25 41
25 42
25 43
25 44
25 45
26 18
26 19
26 20
26 21
26 22
26 23
26 24
26 25
26 26
26 27
26 28
26 29
26 30
26 31
26 32
26 33
26 34
26 35
26 36
26 37
26 38
26 39
26 40
26 41
26 42
26 43
26 44
26 45
26 46
27 19
27 20
27 21
27 22
27 23
27 24
27 25
27 26
27 27
27 28
27 29
27 30
27 31
27 32
27 33
27 34
27 35
27 36
27 37
27 38
27 39
27 40
27 41
27 42
27 43
27 44
27 45
27 47
28 19
28 20
28 21
28 22
28 23
28 24
28 25
28 26
28 27
28 28
28 29
28 30
28 31
28 32
28 33
28 34
28 35
28 36
28 37
28 38
28 39
28 40
28 41
28 42
28 43
28 44
28 45
28 46
28 47
28 48
28 49
28 50
29 20
29 21
29 22
29 23
29 24
29 25
29 26
29 27
29 28
29 29
29 30
29 31
29 32
29 33
29 34
29 35
29 36
29 37
29 38
29 39
29 40
29 41
29 42
29 43
29 44
29 45
29 46
29 47
29 48
29 49
29 50
29 51
30 21
30 22
30 23
30 24
30 25
30 26
30 27
30 28
30 29
30 30
30 31
30 32
30 33
30 34
30 35
30 36
30 37
30 38
30 39
30 40
30 41
30 42
30 43
30 44
30 45
30 46
30 47
30 48
30 49
30 50
30 51
30 52
30 53
31 20
31 21
31 22
31 23
31 24
31 25
31 26
31 27
31 28
31 29
31 30
31 31
31 32
31 33
31 34
31 35
31 36
31 37
31 38
31 39
31 40
31 41
31 42
31 43
31 44
31 45
31 46
31 47
31 48
31 49
31 50
31 51
31 52
31 53
31 54
31 55
32 22
32 23
32 24
32 25
32 26
32 27
32 28
32 29
32 30
32 31
32 32
32 33
32 34
32 35
32 36
32 37
32 38
32 39
32 40
32 41
32 42
32 43
32 44
32 45
32 46
32 47
32 48
32 49
32 50
32 51
32 52
32 53
32 54
33 23
33 24
33 25
33 26
33 27
33 28
33 29
33 30
33 31
33 32
33 33
33 34
33 35
33 36
33 37
33 38
33 39
33 40
33 41
33 42
33 43
33 44
33 45
33 46
33 47
33 48
33 49
33 50
33 51
33 52
33 53
33 55
34 24
34 25
34 26
34 27
34 28
34 29
34 30
34 31
34 32
34 33
34 34
34 35
34 36
34 37
34 38
34 39
34 40
34 41
34 42
34 43
34 44
34 45
34 46
34 47
34 48
34 49
34 50
34 51
34 52
34 53
34 54
34 55
34 56
34 57
35 26
35 27
35 28
35 29
35 30
35 31
35 32
35 33
35 34
35 35
35 36
35 37
35 38
35 39
35 40
35 41
35 42
35 43
35 44
35 45
35 46
35 47
35 48
35 49
35 50
35 51
35 52
35 53
35 54
35 55
35 57
36 27
36 28
36 29
36 30
36 31
36 32
36 33
36 34
36 35
36 36
36 37
36 38
36 39
36 40
36 41
36 42
36 43
36 44
36 45
36 46
36 47
36 48
36 49
36 50
36 51
36 52
36 53
36 54
36 55
36 56
36 57
36 58
37 27
37 28
37 29
37 30
37 31
37 32
37 33
37 34
37 35
37 36
37 37
37 38
37 39
37 40
37 41
37 42
37 43
37 44
37 45
37 46
37 47
37 48
37 49
37 50
37 51
37 52
37 53
37 54
37 55
37 56
37 57
37 58
37 59
37 60
37 61
38 28
38 29
38 30
38 31
38 32
38 33
38 34
38 35
38 36
38 37
38 38
38 39
38 40
38 41
38 42
38 43
38 44
38 45
38 46
38 47
38 48
38 49
38 50
38 51
38 52
38 53
38 54
38 55
38 56
38 57
38 58
38 59
38 60
38 61
38 62
39 28
39 30
39 31
39 32
39 33
39 34
39 35
39 36
39 37
39 38
39 39
39 40
39 41
39 42
39 43
39 44
39 45
39 46
39 47
39 48
39 49
39 50
39 51
39 52
39 53
39 54
39 55
39 56
39 57
39 58
39 59
39 60
39 61
39 62
39 63
40 29
40 30
40 31
40 32
40 33
40 34
40 35
40 36
40 37
40 38
40 39
40 40
40 41
40 42
40 43
40 44
40 45
40 46
40 47
40 48
40 49
40 50
40 51
40 52
40 53
40 54
40 55
40 56
40 57
40 58
40 59
40 60
40 61
40 62
40 63
40 64
41 30
41 31
41 32
41 33
41 34
41 35
41 36
41 37
41 38
41 39
41 40
41 41
41 42
41 43
41 44
41 45
41 46
41 47
41 48
41 49
41 50
41 51
41 52
41 53
41 54
41 55
41 56
41 57
41 58
41 59
41 60
41 61
41 62
41 63
41 64
41 65
42 32
42 33
42 34
42 35
42 36
42 37
42 38
42 39
42 40
42 41
42 42
42 43
42 44
42 45
42 46
42 47
42 48
42 49
42 50
42 51
42 52
42 53
42 54
42 55
42 56
42 57
42 58
42 59
42 60
42 61
42 62
42 63
42 65
43 32
43 33
43 34
43 35
43 36
43 37
43 38
43 39
43 40
43 41
43 42
43 43
43 44
43 45
43 46
43 47
43 48
43 49
43 50
43 51
43 52
43 53
43 54
43 55
43 56
43 57
43 58
43 59
43 60
43 61
43 62
43 63
43 64
43 65
43 66
43 67
44 33
44 34
44 35
44 36
44 37
44 38
44 39
44 40
44 41
44 42
44 43
44 44
44 45
44 46
44 47
44 48
44 49
44 50
44 51
44 52
44 53
44 54
44 55
44 56
44 57
44 58
44 59
44 60
44 61
44 62
44 63
44 64
44 65
44 66
44 68
44 69
45 34
45 35
45 36
45 37
45 38
45 39
45 40
45 41
45 42
45 43
45 44
45 45
45 46
45 47
45 48
45 49
45 50
45 51
45 52
45 53
45 54
45 55
45 56
45 57
45 58
45 59
45 60
45 61
45 62
45 63
45 64
45 65
45 66
45 67
45 69
46 34
46 35
46 36
46 37
46 38
46 39
46 40
46 41
46 42
46 43
46 44
46 45
46 46
46 47
46 48
46 49
46 50
46 51
46 52
46 53
46 54
46 55
46 56
46 57
46 58
46 59
46 60
46 61
46 62
46 63
46 64
46 65
46 66
46 67
46 68
46 70
47 36
47 37
47 38
47 39
47 40
47 41
47 42
47 43
47 44
47 45
47 46
47 47
47 48
47 49
47 50
47 51
47 52
47 53
47 54
47 55
47 56
47 57
47 58
47 59
47 60
47 61
47 62
47 63
47 64
47 65
47 66
47 67
47 68
47 69
47 71
47 72
48 36
48 37
48 38
48 39
48 40
48 41
48 42
48 43
48 44
48 45
48 46
48 47
48 48
48 49
48 50
48 51
48 52
48 53
48 54
48 55
48 56
48 57
48 58
48 59
48 60
48 61
48 62
48 63
48 64
48 65
48 66
48 67
48 68
48 69
48 70
48 71
48 73
48 74
49 37
49 38
49 39
49 40
49 41
49 42
49 43
49 44
49 45
49 46
49 47
49 48
49 49
49 50
49 51
49 52
49 53
49 54
49 55
49 56
49 57
49 58
49 59
49 60
49 61
49 62
49 63
49 64
49 65
49 66
49 67
49 68
49 69
49 70
49 72
49 73
50 38
50 39
50 40
50 41
50 42
50 43
50 44
50 45
50 46
50 47
50 48
50 49
50 50
50 51
50 52
50 53
50 54
50 55
50 56
50 57
50 58
50 59
50 60
50 61
50 62
50 63
50 64
50 65
50 66
50 67
50 68
50 69
50 70
50 71
50 72
50 73
50 76
51 39
51 40
51 42
51 43
51 44
51 45
51 46
51 47
51 48
51 49
51 50
51 51
51 52
51 53
51 54
51 55
51 56
51 57
51 58
51 59
51 60
51 61
51 62
51 63
51 64
51 65
51 66
51 67
51 68
51 69
51 70
51 71
51 72
51 73
51 74
51 76
52 40
52 41
52 42
52 43
52 44
52 45
52 46
52 47
52 48
52 49
52 50
52 51
52 52
52 53
52 54
52 55
52 56
52 57
52 58
52 59
52 60
52 61
52 62
52 63
52 64
52 65
52 66
52 67
52 68
52 69
52 70
52 71
52 72
52 73
52 74
52 75
52 76
52 77
52 78
52 80
52 81
53 41
53 42
53 43
53 44
53 45
53 46
53 47
53 48
53 49
53 50
53 51
53 52
53 53
53 54
53 55
53 56
53 57
53 58
53 59
53 60
53 61
53 62
53 63
53 64
53 65
53 66
53 67
53 68
53 69
53 70
53 71
53 72
53 73
53 74
53 75
53 76
53 77
53 79
53 80
54 42
54 43
54 44
54 45
54 46
54 47
54 48
54 49
54 50
54 51
54 52
54 53
54 54
54 55
54 56
54 57
54 58
54 59
54 60
54 61
54 62
54 63
54 64
54 65
54 66
54 67
54 68
54 69
54 70
54 71
54 72
54 73
54 74
54 75
54 76
54 77
54 78
54 79
54 81
54 82
55 44
55 45
55 47
55 48
55 49
55 50
55 51
55 52
55 53
55 54
55 55
55 56
55 57
55 58
55 59
55 60
55 61
55 62
55 63
55 64
55 65
55 66
55 67
55 68
55 69
55 70
55 71
55 72
55 73
55 74
55 75
55 76
55 77
55 78
55 79
55 80
55 81
56 45
56 46
56 47
56 48
56 49
56 50
56 51
56 52
56 53
56 54
56 55
56 56
56 57
56 58
56 59
56 60
56 61
56 62
56 63
56 64
56 65
56 66
56 67
56 68
56 69
56 70
56 71
56 72
56 73
56 74
56 75
56 76
56 77
56 78
56 79
56 80
56 81
56 82
56 85
57 47
57 50
57 51
57 52
57 53
57 54
57 55
57 56
57 57
57 58
57 59
57 60
57 61
57 62
57 63
57 64
57 65
57 66
57 67
57 68
57 69
57 70
57 71
57 72
57 73
57 74
57 75
57 76
57 77
57 78
57 79
57 80
57 81
57 83
57 84
58 48
58 49
58 51
58 52
58 53
58 54
58 55
58 56
58 57
58 58
58 59
58 60
58 61
58 62
58 63
58 64
58 65
58 66
58 67
58 68
58 69
58 70
58 71
58 72
58 73
58 74
58 75
58 76
58 77
58 78
58 79
58 80
58 81
58 82
58 83
58 84
58 85
58 87
59 50
59 51
59 53
59 54
59 55
59 56
59 57
59 58
59 59
59 60
59 61
59 62
59 63
59 64
59 65
59 66
59 67
59 68
59 69
59 70
59 71
59 72
59 73
59 74
59 75
59 76
59 77
59 78
59 79
59 80
59 81
59 83
59 85
59 86
60 52
60 53
60 55
60 56
60 57
60 58
60 59
60 60
60 61
60 62
60 63
60 64
60 65
60 66
60 67
60 68
60 69
60 70
60 71
60 72
60 73
60 74
60 75
60 76
60 77
60 78
60 79
60 80
60 81
60 82
60 83
60 86
61 53
61 54
61 55
61 57
61 58
61 59
61 60
61 61
61 62
61 63
61 64
61 65
61 66
61 67
61 68
61 69
61 70
61 71
61 72
61 73
61 74
61 75
61 76
61 77
61 78
61 79
61 80
61 81
61 82
61 83
61 84
61 85
61 86
61 88
61 89
62 55
62 56
62 57
62 58
62 59
62 60
62 61
62 62
62 63
62 64
62 65
62 66
62 67
62 68
62 69
62 70
62 71
62 72
62 73
62 74
62 75
62 76
62 77
62 78
62 79
62 80
62 81
62 82
62 83
62 85
62 86
63 59
63 60
63 63
63 65
63 66
63 67
63 68
63 69
63 71
63 72
63 73
63 74
63 75
63 76
63 77
63 78
63 80
63 81
63 82
63 83
63 84
63 85
63 86
63 88
63 89


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-000-adjusted-2.dat <==
x  y
141029630021632 1


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-001-adjusted-2.dat <==
x  y
35087840 0.92
35087840 0.93
35087840 0.94
35087840 0.95
35087840 0.96
35087840 0.97


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-002-adjusted-2.dat <==
x  y
2492295 0.28
2492295 0.30
2492295 0.32
2492295 0.33
2492295 0.34
2492295 0.35
2492295 0.36
2492295 0.37
2492295 0.38
2492295 0.39
2492295 0.40
2492295 0.41
2492295 0.42
2492295 0.43
2492295 0.44
2492295 0.45
2492295 0.46
2492295 0.47
2492295 0.48
2492295 0.49
2492295 0.50
2492295 0.51
2492295 0.52
2492295 0.53
2492295 0.54
2492295 0.55
2492295 0.56
2492295 0.57
2492295 0.58
2492295 0.60
2492295 0.61
2492295 0.63
2492295 0.64
2492295 0.68
2500550 0.19
2500550 0.21
2500550 0.23
2500550 0.24
2500550 0.25
2500550 0.27
2500550 0.28
2500550 0.29
2500550 0.30
2500550 0.32
2500550 0.33
2500550 0.34
2500550 0.35
2500550 0.36
2500550 0.37
2500550 0.38
2500550 0.39
2500550 0.40
2500550 0.41
2500550 0.42
2500550 0.43
2500550 0.44
2500550 0.45
2500550 0.46
2500550 0.47
2500550 0.48
2500550 0.49
2500550 0.50
2500550 0.51
2500550 0.52
2500550 0.53
2500550 0.54
2500550 0.55
2500550 0.56
2500550 0.58
2500550 0.61
2500550 0.65
2528583 0.78
2528583 0.79
2528583 0.80
2528583 0.81
2528583 0.82
2528583 0.83
2528583 0.84
2536838 0.76
2536838 0.77
2536838 0.78
2536838 0.79
2536838 0.80
2536838 0.81
2536838 0.82
2536838 0.83
3725192 0.27
3725192 0.28
3725192 0.29
3725192 0.31
3725192 0.32
3725192 0.33
3725192 0.34
3725192 0.35
3725192 0.36
3725192 0.37
3725192 0.38
3725192 0.39
3725192 0.40
3725192 0.41
3725192 0.42
3725192 0.43
3725192 0.44
3725192 0.45
3725192 0.46
3725192 0.47
3725192 0.48
3725192 0.49
3725192 0.50
3725192 0.51
3725192 0.52
3725192 0.53
3725192 0.54
3725192 0.55
3725192 0.56
3725192 0.57
3725192 0.58
3725192 0.59
3725192 0.60
3725192 0.62
3725192 0.66
3725192 0.68
3733447 0.19
3733447 0.20
3733447 0.21
3733447 0.23
3733447 0.25
3733447 0.26
3733447 0.28
3733447 0.30
3733447 0.31
3733447 0.32
3733447 0.33
3733447 0.34
3733447 0.35
3733447 0.36
3733447 0.37
3733447 0.38
3733447 0.39
3733447 0.40
3733447 0.41
3733447 0.42
3733447 0.43
3733447 0.44
3733447 0.45
3733447 0.46
3733447 0.47
3733447 0.48
3733447 0.49
3733447 0.50
3733447 0.51
3733447 0.52
3733447 0.53
3733447 0.54
3733447 0.55
3733447 0.57
3733447 0.59
3733447 0.64
3761480 0.76
3761480 0.77
3761480 0.78
3761480 0.79
3761480 0.80
3761480 0.81
3761480 0.82
3761480 0.83
3761480 0.84
3769735 0.75
3769735 0.76
3769735 0.77
3769735 0.78
3769735 0.79
3769735 0.80
3769735 0.81
3769735 0.82
3769735 0.83


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-003-adjusted-2.dat <==
x  y
2710950 0.28
2710950 0.29
2710950 0.30
2710950 0.31
2710950 0.32
2710950 0.34
2710950 0.35
2710950 0.36
2710950 0.37
2710950 0.38
2710950 0.39
2710950 0.40
2710950 0.41
2710950 0.42
2710950 0.43
2710950 0.44
2710950 0.45
2710950 0.46
2710950 0.47
2710950 0.48
2710950 0.49
2710950 0.50
2710950 0.51
2710950 0.52
2710950 0.53
2710950 0.54
2710950 0.55
2710950 0.56
2710950 0.57
2710950 0.58
2710950 0.59
2710950 0.62
2710950 0.64
2710950 0.68
2719205 0.19
2719205 0.23
2719205 0.24
2719205 0.25
2719205 0.26
2719205 0.27
2719205 0.28
2719205 0.29
2719205 0.30
2719205 0.31
2719205 0.32
2719205 0.33
2719205 0.34
2719205 0.35
2719205 0.36
2719205 0.37
2719205 0.38
2719205 0.39
2719205 0.40
2719205 0.41
2719205 0.42
2719205 0.43
2719205 0.44
2719205 0.45
2719205 0.46
2719205 0.47
2719205 0.48
2719205 0.49
2719205 0.50
2719205 0.51
2719205 0.52
2719205 0.53
2719205 0.54
2719205 0.55
2719205 0.57
2719205 0.58
2719205 0.62
2735907 0.28
2735907 0.29
2735907 0.30
2735907 0.31
2735907 0.32
2735907 0.34
2735907 0.35
2735907 0.36
2735907 0.37
2735907 0.38
2735907 0.39
2735907 0.40
2735907 0.41
2735907 0.42
2735907 0.43
2735907 0.44
2735907 0.45
2735907 0.46
2735907 0.47
2735907 0.48
2735907 0.49
2735907 0.50
2735907 0.51
2735907 0.52
2735907 0.53
2735907 0.54
2735907 0.55
2735907 0.56
2735907 0.57
2735907 0.58
2735907 0.59
2735907 0.62
2735907 0.64
2735907 0.68
2744162 0.18
2744162 0.19
2744162 0.23
2744162 0.24
2744162 0.25
2744162 0.27
2744162 0.28
2744162 0.29
2744162 0.30
2744162 0.31
2744162 0.32
2744162 0.33
2744162 0.34
2744162 0.35
2744162 0.36
2744162 0.37
2744162 0.38
2744162 0.39
2744162 0.40
2744162 0.41
2744162 0.42
2744162 0.43
2744162 0.44
2744162 0.45
2744162 0.46
2744162 0.47
2744162 0.48
2744162 0.49
2744162 0.50
2744162 0.51
2744162 0.52
2744162 0.53
2744162 0.54
2744162 0.55
2744162 0.57
2744162 0.58
2744162 0.62
2747238 0.75
2747238 0.76
2747238 0.77
2747238 0.78
2747238 0.79
2747238 0.80
2747238 0.81
2747238 0.82
2755493 0.72
2755493 0.74
2755493 0.75
2755493 0.76
2755493 0.77
2755493 0.78
2755493 0.79
2755493 0.80
2755493 0.81
2772195 0.75
2772195 0.76
2772195 0.77
2772195 0.78
2772195 0.79
2772195 0.80
2772195 0.81
2772195 0.82
2780450 0.72
2780450 0.73
2780450 0.74
2780450 0.75
2780450 0.76
2780450 0.77
2780450 0.78
2780450 0.79
2780450 0.80
2780450 0.81
3469160 0.26
3469160 0.28
3469160 0.29
3469160 0.30
3469160 0.31
3469160 0.32
3469160 0.34
3469160 0.35
3469160 0.36
3469160 0.37
3469160 0.38
3469160 0.39
3469160 0.40
3469160 0.41
3469160 0.42
3469160 0.43
3469160 0.44
3469160 0.45
3469160 0.46
3469160 0.47
3469160 0.48
3469160 0.49
3469160 0.50
3469160 0.51
3469160 0.52
3469160 0.53
3469160 0.54
3469160 0.55
3469160 0.56
3469160 0.57
3469160 0.58
3469160 0.59
3469160 0.62
3469160 0.64
3469160 0.66
3477415 0.19
3477415 0.20
3477415 0.22
3477415 0.23
3477415 0.24
3477415 0.25
3477415 0.26
3477415 0.27
3477415 0.28
3477415 0.29
3477415 0.30
3477415 0.31
3477415 0.32
3477415 0.33
3477415 0.34
3477415 0.35
3477415 0.36
3477415 0.37
3477415 0.38
3477415 0.39
3477415 0.40
3477415 0.41
3477415 0.42
3477415 0.43
3477415 0.44
3477415 0.45
3477415 0.46
3477415 0.47
3477415 0.48
3477415 0.49
3477415 0.50
3477415 0.53
3477415 0.55
3477415 0.56
3477415 0.57
3477415 0.59
3477415 0.61
3477479 0.26
3477479 0.27
3477479 0.28
3477479 0.29
3477479 0.30
3477479 0.31
3477479 0.32
3477479 0.34
3477479 0.35
3477479 0.36
3477479 0.37
3477479 0.38
3477479 0.39
3477479 0.40
3477479 0.41
3477479 0.42
3477479 0.43
3477479 0.44
3477479 0.45
3477479 0.46
3477479 0.47
3477479 0.48
3477479 0.49
3477479 0.50
3477479 0.51
3477479 0.52
3477479 0.53
3477479 0.54
3477479 0.55
3477479 0.56
3477479 0.57
3477479 0.58
3477479 0.59
3477479 0.62
3477479 0.64
3477479 0.66
3485734 0.18
3485734 0.20
3485734 0.22
3485734 0.23
3485734 0.24
3485734 0.25
3485734 0.26
3485734 0.27
3485734 0.28
3485734 0.29
3485734 0.30
3485734 0.31
3485734 0.32
3485734 0.33
3485734 0.34
3485734 0.35
3485734 0.36
3485734 0.37
3485734 0.38
3485734 0.39
3485734 0.40
3485734 0.41
3485734 0.42
3485734 0.43
3485734 0.44
3485734 0.45
3485734 0.46
3485734 0.47
3485734 0.48
3485734 0.49
3485734 0.50
3485734 0.53
3485734 0.54
3485734 0.55
3485734 0.56
3485734 0.59
3485734 0.61
3505448 0.73
3505448 0.74
3505448 0.75
3505448 0.76
3505448 0.77
3505448 0.78
3505448 0.79
3505448 0.80
3505448 0.81
3513703 0.70
3513703 0.72
3513703 0.73
3513703 0.74
3513703 0.75
3513703 0.76
3513703 0.77
3513703 0.78
3513703 0.79
3513703 0.80
3513767 0.73
3513767 0.74
3513767 0.75
3513767 0.76
3513767 0.77
3513767 0.78
3513767 0.79
3513767 0.80
3513767 0.81
3522022 0.70
3522022 0.72
3522022 0.73
3522022 0.74
3522022 0.75
3522022 0.76
3522022 0.77
3522022 0.78
3522022 0.79
3522022 0.80
4675529 0.21
4675529 0.23
4675529 0.24
4675529 0.25
4675529 0.26
4675529 0.27
4675529 0.28
4675529 0.29
4675529 0.30
4675529 0.32
4675529 0.33
4675529 0.34
4675529 0.35
4675529 0.37
4675529 0.38
4675529 0.39
4675529 0.40
4675529 0.41
4675529 0.42
4675529 0.43
4675529 0.44
4675529 0.45
4675529 0.46
4675529 0.47
4675529 0.48
4675529 0.49
4675529 0.50
4675529 0.52
4675529 0.53
4675529 0.54
4675529 0.57
4675529 0.59
4675529 0.60
4683784 0.13
4683784 0.14
4683784 0.17
4683784 0.19
4683784 0.20
4683784 0.21
4683784 0.22
4683784 0.24
4683784 0.25
4683784 0.26
4683784 0.27
4683784 0.28
4683784 0.29
4683784 0.30
4683784 0.31
4683784 0.32
4683784 0.33
4683784 0.34
4683784 0.35
4683784 0.36
4683784 0.37
4683784 0.38
4683784 0.39
4683784 0.40
4683784 0.41
4683784 0.42
4683784 0.43
4683784 0.44
4683784 0.45
4683784 0.46
4683784 0.50
4683784 0.52
4683784 0.53
4683784 0.56
4711817 0.54
4711817 0.57
4711817 0.58
4711817 0.60
4711817 0.62
4711817 0.63
4711817 0.64
4711817 0.65
4711817 0.66
4711817 0.67
4711817 0.68
4711817 0.69
4711817 0.70
4711817 0.71
4711817 0.72
4711817 0.73
4711817 0.74
4711817 0.75
4711817 0.76
4720072 0.52
4720072 0.55
4720072 0.57
4720072 0.59
4720072 0.60
4720072 0.61
4720072 0.62
4720072 0.63
4720072 0.64
4720072 0.65
4720072 0.66
4720072 0.67
4720072 0.68
4720072 0.69
4720072 0.70
4720072 0.71
4720072 0.72
4720072 0.73
4720072 0.74
4720072 0.75


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-004-adjusted-2.dat <==
x  y
2234151 3.22e-06
2234151 3.27e-06
2234151 3.28e-06
2234151 3.29e-06
2234151 3.33e-06
2234151 3.34e-06
2234151 3.36e-06
2234151 3.39e-06
2234151 3.40e-06
2234151 3.41e-06
2234151 3.42e-06
2234151 3.45e-06
2234151 3.46e-06
2234151 3.47e-06
2234151 3.51e-06
2236199 0.00
2236199 0.01
2236199 0.02
2236199 0.03
2236199 0.04
2236199 0.05
2236199 0.06
2236199 0.07
2236199 0.08
2236199 0.09
2236199 0.10
2236199 0.11
2236199 0.12
2236199 0.13
2236199 0.14
2236199 0.15
2236199 0.16
2236199 0.17
2236199 0.18
2236199 0.19
2236199 0.20
2236199 0.21
2236199 0.22
2236199 0.24
2236199 0.25
2236199 0.26
2236199 0.27
2236199 0.30
2236199 0.31
2236199 1.36e-05
2236199 1.46e-05
2236199 3.75e-06
2270439 3.22e-06
2270439 3.27e-06
2270439 3.28e-06
2270439 3.29e-06
2270439 3.33e-06
2270439 3.34e-06
2270439 3.36e-06
2270439 3.39e-06
2270439 3.40e-06
2270439 3.41e-06
2270439 3.42e-06
2270439 3.45e-06
2270439 3.46e-06
2270439 3.47e-06
2270439 3.51e-06
2272487 0.27
2272487 0.31
2272487 0.33
2272487 0.35
2272487 0.36
2272487 0.37
2272487 0.38
2272487 0.39
2272487 0.41
2272487 0.42
2272487 0.43
2272487 0.44
2272487 0.45
2272487 0.46
2272487 0.47
2272487 0.48
2272487 0.49
2272487 0.50
2272487 0.51
2272487 0.52
2272487 0.53
2272487 0.54
2272487 0.55
2272487 0.56
2272487 0.57
2272487 0.58
2272487 0.59
2272487 0.60
2272487 0.61
2272487 0.62
2272487 0.63
2272487 0.64
2272487 0.65
2272487 0.66
2272487 0.67
2272487 0.68
2272487 0.69
2272487 0.70
2272487 0.71
2272487 0.72
2272487 0.73
2272487 0.74
3467048 3.22e-06
3467048 3.27e-06
3467048 3.28e-06
3467048 3.29e-06
3467048 3.33e-06
3467048 3.34e-06
3467048 3.36e-06
3467048 3.39e-06
3467048 3.40e-06
3467048 3.41e-06
3467048 3.42e-06
3467048 3.45e-06
3467048 3.46e-06
3467048 3.47e-06
3467048 3.51e-06
3469096 0.00
3469096 0.01
3469096 0.02
3469096 0.03
3469096 0.04
3469096 0.05
3469096 0.06
3469096 0.07
3469096 0.08
3469096 0.09
3469096 0.10
3469096 0.11
3469096 0.12
3469096 0.13
3469096 0.14
3469096 0.15
3469096 0.16
3469096 0.17
3469096 0.18
3469096 0.19
3469096 0.20
3469096 0.21
3469096 0.22
3469096 0.23
3469096 0.24
3469096 0.25
3469096 0.26
3469096 0.27
3469096 0.31
3469096 2.05e-05
3469096 2.37e-05
3469096 3.57e-06
3469096 3.69e-06
3503336 3.22e-06
3503336 3.27e-06
3503336 3.28e-06
3503336 3.29e-06
3503336 3.33e-06
3503336 3.34e-06
3503336 3.36e-06
3503336 3.39e-06
3503336 3.40e-06
3503336 3.41e-06
3503336 3.42e-06
3503336 3.45e-06
3503336 3.46e-06
3503336 3.47e-06
3503336 3.51e-06
3505384 0.27
3505384 0.28
3505384 0.29
3505384 0.30
3505384 0.32
3505384 0.34
3505384 0.35
3505384 0.36
3505384 0.37
3505384 0.38
3505384 0.39
3505384 0.40
3505384 0.41
3505384 0.42
3505384 0.43
3505384 0.44
3505384 0.45
3505384 0.46
3505384 0.47
3505384 0.48
3505384 0.49
3505384 0.50
3505384 0.51
3505384 0.52
3505384 0.53
3505384 0.54
3505384 0.55
3505384 0.56
3505384 0.57
3505384 0.58
3505384 0.59
3505384 0.60
3505384 0.61
3505384 0.62
3505384 0.63
3505384 0.64
3505384 0.65
3505384 0.66
3505384 0.67
3505384 0.68
3505384 0.69
3505384 0.70
3505384 0.71
3505384 0.72
3505384 0.73


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-005-adjusted-2.dat <==
x  y
2452806 3.22e-06
2452806 3.27e-06
2452806 3.28e-06
2452806 3.29e-06
2452806 3.33e-06
2452806 3.34e-06
2452806 3.36e-06
2452806 3.39e-06
2452806 3.40e-06
2452806 3.41e-06
2452806 3.42e-06
2452806 3.45e-06
2452806 3.46e-06
2452806 3.47e-06
2452806 3.51e-06
2454854 0.00
2454854 0.01
2454854 0.02
2454854 0.03
2454854 0.04
2454854 0.05
2454854 0.06
2454854 0.07
2454854 0.08
2454854 0.09
2454854 0.10
2454854 0.11
2454854 0.12
2454854 0.13
2454854 0.14
2454854 0.15
2454854 0.16
2454854 0.17
2454854 0.18
2454854 0.19
2454854 0.20
2454854 0.21
2454854 0.22
2454854 0.23
2454854 0.24
2454854 0.25
2454854 0.26
2454854 0.30
2454854 0.31
2454854 3.39e-06
2454854 3.51e-06
2454854 3.57e-06
2477763 3.22e-06
2477763 3.27e-06
2477763 3.28e-06
2477763 3.29e-06
2477763 3.33e-06
2477763 3.34e-06
2477763 3.36e-06
2477763 3.39e-06
2477763 3.40e-06
2477763 3.41e-06
2477763 3.42e-06
2477763 3.45e-06
2477763 3.46e-06
2477763 3.47e-06
2477763 3.51e-06
2479811 0.00
2479811 0.01
2479811 0.02
2479811 0.03
2479811 0.04
2479811 0.05
2479811 0.06
2479811 0.07
2479811 0.08
2479811 0.09
2479811 0.10
2479811 0.11
2479811 0.12
2479811 0.13
2479811 0.14
2479811 0.15
2479811 0.16
2479811 0.17
2479811 0.18
2479811 0.19
2479811 0.20
2479811 0.21
2479811 0.22
2479811 0.23
2479811 0.24
2479811 0.25
2479811 0.26
2479811 0.30
2479811 0.31
2479811 3.39e-06
2479811 3.51e-06
2479811 3.57e-06
2489094 3.22e-06
2489094 3.27e-06
2489094 3.28e-06
2489094 3.29e-06
2489094 3.33e-06
2489094 3.34e-06
2489094 3.36e-06
2489094 3.39e-06
2489094 3.40e-06
2489094 3.41e-06
2489094 3.42e-06
2489094 3.45e-06
2489094 3.46e-06
2489094 3.47e-06
2489094 3.51e-06
2491142 0.26
2491142 0.29
2491142 0.32
2491142 0.33
2491142 0.34
2491142 0.35
2491142 0.36
2491142 0.37
2491142 0.38
2491142 0.39
2491142 0.40
2491142 0.41
2491142 0.42
2491142 0.43
2491142 0.44
2491142 0.45
2491142 0.46
2491142 0.47
2491142 0.48
2491142 0.49
2491142 0.50
2491142 0.51
2491142 0.52
2491142 0.53
2491142 0.54
2491142 0.55
2491142 0.56
2491142 0.57
2491142 0.58
2491142 0.59
2491142 0.60
2491142 0.61
2491142 0.62
2491142 0.63
2491142 0.64
2491142 0.65
2491142 0.66
2491142 0.67
2491142 0.68
2491142 0.69
2491142 0.70
2491142 0.71
2491142 0.72
2514051 3.22e-06
2514051 3.27e-06
2514051 3.28e-06
2514051 3.29e-06
2514051 3.33e-06
2514051 3.34e-06
2514051 3.36e-06
2514051 3.39e-06
2514051 3.40e-06
2514051 3.41e-06
2514051 3.42e-06
2514051 3.45e-06
2514051 3.46e-06
2514051 3.47e-06
2514051 3.51e-06
2516099 0.26
2516099 0.29
2516099 0.32
2516099 0.33
2516099 0.34
2516099 0.35
2516099 0.36
2516099 0.37
2516099 0.39
2516099 0.40
2516099 0.41
2516099 0.42
2516099 0.43
2516099 0.44
2516099 0.45
2516099 0.46
2516099 0.47
2516099 0.48
2516099 0.49
2516099 0.50
2516099 0.51
2516099 0.52
2516099 0.53
2516099 0.54
2516099 0.55
2516099 0.56
2516099 0.57
2516099 0.58
2516099 0.59
2516099 0.60
2516099 0.61
2516099 0.62
2516099 0.63
2516099 0.64
2516099 0.65
2516099 0.66
2516099 0.67
2516099 0.68
2516099 0.69
2516099 0.70
2516099 0.71
2516099 0.72
3211016 3.22e-06
3211016 3.27e-06
3211016 3.28e-06
3211016 3.29e-06
3211016 3.33e-06
3211016 3.34e-06
3211016 3.36e-06
3211016 3.39e-06
3211016 3.40e-06
3211016 3.41e-06
3211016 3.42e-06
3211016 3.45e-06
3211016 3.46e-06
3211016 3.47e-06
3211016 3.51e-06
3213064 0.00
3213064 0.01
3213064 0.02
3213064 0.03
3213064 0.04
3213064 0.05
3213064 0.06
3213064 0.07
3213064 0.08
3213064 0.09
3213064 0.10
3213064 0.11
3213064 0.12
3213064 0.13
3213064 0.14
3213064 0.15
3213064 0.16
3213064 0.17
3213064 0.18
3213064 0.19
3213064 0.20
3213064 0.21
3213064 0.23
3213064 0.24
3213064 0.25
3213064 0.30
3213064 0.31
3213064 2.95e-05
3213064 3.33e-06
3213064 3.51e-06
3213064 3.57e-06
3219335 3.22e-06
3219335 3.27e-06
3219335 3.28e-06
3219335 3.29e-06
3219335 3.33e-06
3219335 3.34e-06
3219335 3.36e-06
3219335 3.39e-06
3219335 3.40e-06
3219335 3.41e-06
3219335 3.42e-06
3219335 3.45e-06
3219335 3.46e-06
3219335 3.47e-06
3219335 3.51e-06
3221383 0.00
3221383 0.01
3221383 0.02
3221383 0.03
3221383 0.04
3221383 0.05
3221383 0.06
3221383 0.07
3221383 0.08
3221383 0.09
3221383 0.10
3221383 0.11
3221383 0.12
3221383 0.13
3221383 0.14
3221383 0.15
3221383 0.16
3221383 0.17
3221383 0.18
3221383 0.19
3221383 0.20
3221383 0.21
3221383 0.22
3221383 0.23
3221383 0.24
3221383 0.25
3221383 0.30
3221383 0.31
3221383 2.95e-05
3221383 3.33e-06
3221383 3.51e-06
3221383 3.57e-06
3247304 3.22e-06
3247304 3.27e-06
3247304 3.28e-06
3247304 3.29e-06
3247304 3.33e-06
3247304 3.34e-06
3247304 3.36e-06
3247304 3.39e-06
3247304 3.40e-06
3247304 3.41e-06
3247304 3.42e-06
3247304 3.45e-06
3247304 3.46e-06
3247304 3.47e-06
3247304 3.51e-06
3249352 0.25
3249352 0.26
3249352 0.27
3249352 0.29
3249352 0.31
3249352 0.32
3249352 0.34
3249352 0.35
3249352 0.36
3249352 0.37
3249352 0.39
3249352 0.40
3249352 0.41
3249352 0.42
3249352 0.43
3249352 0.44
3249352 0.45
3249352 0.46
3249352 0.47
3249352 0.48
3249352 0.49
3249352 0.50
3249352 0.51
3249352 0.52
3249352 0.53
3249352 0.54
3249352 0.55
3249352 0.56
3249352 0.57
3249352 0.58
3249352 0.59
3249352 0.60
3249352 0.61
3249352 0.62
3249352 0.63
3249352 0.64
3249352 0.65
3249352 0.66
3249352 0.67
3249352 0.68
3249352 0.69
3249352 0.70
3249352 0.71
3255623 3.22e-06
3255623 3.27e-06
3255623 3.28e-06
3255623 3.29e-06
3255623 3.33e-06
3255623 3.34e-06
3255623 3.36e-06
3255623 3.39e-06
3255623 3.40e-06
3255623 3.41e-06
3255623 3.42e-06
3255623 3.45e-06
3255623 3.46e-06
3255623 3.47e-06
3255623 3.51e-06
3257671 0.25
3257671 0.26
3257671 0.27
3257671 0.29
3257671 0.31
3257671 0.32
3257671 0.34
3257671 0.35
3257671 0.36
3257671 0.37
3257671 0.38
3257671 0.39
3257671 0.40
3257671 0.41
3257671 0.42
3257671 0.43
3257671 0.44
3257671 0.45
3257671 0.46
3257671 0.47
3257671 0.48
3257671 0.49
3257671 0.50
3257671 0.51
3257671 0.52
3257671 0.53
3257671 0.54
3257671 0.55
3257671 0.56
3257671 0.57
3257671 0.58
3257671 0.59
3257671 0.60
3257671 0.61
3257671 0.62
3257671 0.63
3257671 0.64
3257671 0.65
3257671 0.66
3257671 0.67
3257671 0.68
3257671 0.69
3257671 0.70
3257671 0.71
4417385 3.22e-06
4417385 3.27e-06
4417385 3.28e-06
4417385 3.29e-06
4417385 3.33e-06
4417385 3.34e-06
4417385 3.36e-06
4417385 3.39e-06
4417385 3.40e-06
4417385 3.41e-06
4417385 3.42e-06
4417385 3.45e-06
4417385 3.46e-06
4417385 3.47e-06
4417385 3.51e-06
4419433 0.00
4419433 0.01
4419433 0.02
4419433 0.03
4419433 0.04
4419433 0.05
4419433 0.06
4419433 0.07
4419433 0.08
4419433 0.09
4419433 0.10
4419433 0.11
4419433 0.12
4419433 0.13
4419433 0.14
4419433 0.15
4419433 0.16
4419433 0.17
4419433 0.18
4419433 0.19
4419433 0.20
4419433 0.22
4419433 0.23
4419433 0.26
4419433 0.28
4419433 3.45e-06
4419433 3.51e-06
4453673 3.22e-06
4453673 3.27e-06
4453673 3.28e-06
4453673 3.29e-06
4453673 3.33e-06
4453673 3.34e-06
4453673 3.36e-06
4453673 3.39e-06
4453673 3.40e-06
4453673 3.41e-06
4453673 3.42e-06
4453673 3.45e-06
4453673 3.46e-06
4453673 3.47e-06
4453673 3.51e-06
4455721 0.20
4455721 0.21
4455721 0.23
4455721 0.25
4455721 0.26
4455721 0.27
4455721 0.29
4455721 0.30
4455721 0.31
4455721 0.32
4455721 0.33
4455721 0.34
4455721 0.35
4455721 0.36
4455721 0.37
4455721 0.38
4455721 0.39
4455721 0.40
4455721 0.41
4455721 0.42
4455721 0.43
4455721 0.44
4455721 0.45
4455721 0.46
4455721 0.47
4455721 0.48
4455721 0.49
4455721 0.50
4455721 0.51
4455721 0.52
4455721 0.53
4455721 0.54
4455721 0.55
4455721 0.56
4455721 0.57
4455721 0.58
4455721 0.59
4455721 0.60
4455721 0.61
4455721 0.62
4455721 0.63
4455721 0.64


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-006-adjusted-2.dat <==
x  y
2180646 0.08
2180646 0.12
2180646 0.13
2180646 0.14
2180646 0.15
2180646 0.16
2180646 0.17
2180646 0.18
2180646 0.19
2180646 0.20
2180646 0.21
2180646 0.22
2180646 0.23
2180646 0.24
2180646 0.25
2180646 0.26
2180646 0.27
2180646 0.28
2180646 0.29
2180646 0.30
2180646 0.31
2180646 0.33
2180646 0.34
2188901 0.05
2188901 0.07
2188901 0.08
2188901 0.09
2188901 0.10
2188901 0.11
2188901 0.12
2188901 0.13
2188901 0.14
2188901 0.15
2188901 0.16
2188901 0.17
2188901 0.18
2188901 0.19
2188901 0.20
2188901 0.21
2188901 0.22
2188901 0.23
2188901 0.24
2188901 0.25
2188901 0.26
2188901 0.27
2188901 0.28
2188901 0.29
2188901 0.30
2188901 0.31
2188901 0.33
2192933 0.08
2192933 0.12
2192933 0.13
2192933 0.14
2192933 0.15
2192933 0.16
2192933 0.17
2192933 0.18
2192933 0.19
2192933 0.20
2192933 0.21
2192933 0.22
2192933 0.23
2192933 0.24
2192933 0.25
2192933 0.26
2192933 0.27
2192933 0.28
2192933 0.29
2192933 0.30
2192933 0.31
2192933 0.32
2192933 0.33
2192933 0.34
2201188 0.05
2201188 0.08
2201188 0.09
2201188 0.10
2201188 0.11
2201188 0.12
2201188 0.13
2201188 0.14
2201188 0.15
2201188 0.16
2201188 0.17
2201188 0.18
2201188 0.19
2201188 0.20
2201188 0.21
2201188 0.22
2201188 0.23
2201188 0.24
2201188 0.25
2201188 0.26
2201188 0.28
2201188 0.29
2201188 0.30
2201188 0.33
2207363 0.09
2207363 0.11
2207363 0.12
2207363 0.13
2207363 0.14
2207363 0.15
2207363 0.16
2207363 0.17
2207363 0.18
2207363 0.19
2207363 0.20
2207363 0.21
2207363 0.22
2207363 0.23
2207363 0.24
2207363 0.25
2207363 0.26
2207363 0.27
2207363 0.28
2207363 0.29
2207363 0.30
2207363 0.31
2207363 0.32
2207363 0.33
2207363 0.34
2215618 0.05
2215618 0.08
2215618 0.09
2215618 0.10
2215618 0.11
2215618 0.12
2215618 0.13
2215618 0.14
2215618 0.15
2215618 0.16
2215618 0.17
2215618 0.18
2215618 0.19
2215618 0.20
2215618 0.21
2215618 0.22
2215618 0.23
2215618 0.24
2215618 0.25
2215618 0.26
2215618 0.27
2215618 0.28
2215618 0.29
2215618 0.32
2216934 0.25
2216934 0.29
2216934 0.30
2216934 0.31
2216934 0.33
2216934 0.34
2216934 0.35
2216934 0.36
2216934 0.37
2216934 0.38
2216934 0.39
2216934 0.40
2216934 0.41
2216934 0.42
2216934 0.43
2216934 0.44
2216934 0.45
2216934 0.47
2225189 0.25
2225189 0.27
2225189 0.29
2225189 0.30
2225189 0.31
2225189 0.32
2225189 0.33
2225189 0.34
2225189 0.35
2225189 0.36
2225189 0.37
2225189 0.38
2225189 0.39
2225189 0.40
2225189 0.41
2225189 0.42
2225189 0.43
2225189 0.44
2225189 0.47
2229221 0.25
2229221 0.29
2229221 0.30
2229221 0.31
2229221 0.32
2229221 0.33
2229221 0.34
2229221 0.35
2229221 0.36
2229221 0.37
2229221 0.38
2229221 0.39
2229221 0.40
2229221 0.41
2229221 0.42
2229221 0.43
2229221 0.44
2229221 0.45
2229221 0.47
2237476 0.24
2237476 0.27
2237476 0.29
2237476 0.30
2237476 0.31
2237476 0.32
2237476 0.33
2237476 0.34
2237476 0.35
2237476 0.36
2237476 0.37
2237476 0.38
2237476 0.39
2237476 0.40
2237476 0.41
2237476 0.42
2237476 0.43
2237476 0.44
2237476 0.45
2237476 0.47
2243651 0.25
2243651 0.29
2243651 0.30
2243651 0.31
2243651 0.32
2243651 0.33
2243651 0.34
2243651 0.35
2243651 0.36
2243651 0.37
2243651 0.38
2243651 0.39
2243651 0.40
2243651 0.41
2243651 0.42
2243651 0.43
2243651 0.44
2243651 0.47
2251906 0.24
2251906 0.28
2251906 0.30
2251906 0.31
2251906 0.32
2251906 0.33
2251906 0.34
2251906 0.35
2251906 0.36
2251906 0.37
2251906 0.38
2251906 0.39
2251906 0.40
2251906 0.41
2251906 0.42
2251906 0.43
2251906 0.45


==> generated/max-of-4/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-007-adjusted-2.dat <==
x  y
1922502 3.22e-06
1922502 3.27e-06
1922502 3.28e-06
1922502 3.29e-06
1922502 3.33e-06
1922502 3.34e-06
1922502 3.36e-06
1922502 3.39e-06
1922502 3.40e-06
1922502 3.41e-06
1922502 3.42e-06
1922502 3.45e-06
1922502 3.46e-06
1922502 3.47e-06
1922502 3.51e-06
1924550 0.00
1924550 0.01
1924550 0.02
1924550 0.03
1924550 0.04
1924550 0.05
1924550 0.06
1924550 0.07
1924550 0.08
1924550 0.09
1924550 0.10
1924550 0.11
1924550 0.12
1924550 0.13
1924550 0.15
1924550 0.16
1924550 0.17
1924550 0.18
1924550 3.39e-06
1924550 3.45e-06
1924550 3.51e-06
1934789 3.22e-06
1934789 3.27e-06
1934789 3.28e-06
1934789 3.29e-06
1934789 3.33e-06
1934789 3.34e-06
1934789 3.36e-06
1934789 3.39e-06
1934789 3.40e-06
1934789 3.41e-06
1934789 3.42e-06
1934789 3.45e-06
1934789 3.46e-06
1934789 3.47e-06
1934789 3.51e-06
1936837 0.00
1936837 0.01
1936837 0.02
1936837 0.03
1936837 0.04
1936837 0.05
1936837 0.06
1936837 0.07
1936837 0.08
1936837 0.09
1936837 0.10
1936837 0.11
1936837 0.12
1936837 0.13
1936837 0.15
1936837 0.16
1936837 0.18
1936837 3.39e-06
1936837 3.45e-06
1936837 3.51e-06
1949219 3.22e-06
1949219 3.27e-06
1949219 3.28e-06
1949219 3.29e-06
1949219 3.33e-06
1949219 3.34e-06
1949219 3.36e-06
1949219 3.39e-06
1949219 3.40e-06
1949219 3.41e-06
1949219 3.42e-06
1949219 3.45e-06
1949219 3.46e-06
1949219 3.47e-06
1949219 3.51e-06
1951267 0.00
1951267 0.01
1951267 0.02
1951267 0.03
1951267 0.04
1951267 0.05
1951267 0.06
1951267 0.07
1951267 0.08
1951267 0.09
1951267 0.10
1951267 0.11
1951267 0.12
1951267 0.13
1951267 0.14
1951267 0.15
1951267 0.16
1951267 0.17
1951267 0.19
1951267 3.39e-06
1951267 3.45e-06
1951267 3.51e-06
1958790 3.22e-06
1958790 3.27e-06
1958790 3.28e-06
1958790 3.29e-06
1958790 3.33e-06
1958790 3.34e-06
1958790 3.36e-06
1958790 3.39e-06
1958790 3.40e-06
1958790 3.41e-06
1958790 3.42e-06
1958790 3.45e-06
1958790 3.46e-06
1958790 3.47e-06
1958790 3.51e-06
1960838 0.09
1960838 0.11
1960838 0.12
1960838 0.13
1960838 0.15
1960838 0.16
1960838 0.17
1960838 0.18
1960838 0.19
1960838 0.20
1960838 0.21
1960838 0.22
1960838 0.23
1960838 0.24
1960838 0.25
1960838 0.26
1960838 0.27
1960838 0.28
1960838 0.29
1960838 0.30
1960838 0.31
1960838 0.32
1960838 0.33
1960838 0.34
1960838 0.35
1960838 0.36
1971077 3.22e-06
1971077 3.27e-06
1971077 3.28e-06
1971077 3.29e-06
1971077 3.33e-06
1971077 3.34e-06
1971077 3.36e-06
1971077 3.39e-06
1971077 3.40e-06
1971077 3.41e-06
1971077 3.42e-06
1971077 3.45e-06
1971077 3.46e-06
1971077 3.47e-06
1971077 3.51e-06
1973125 0.09
1973125 0.11
1973125 0.12
1973125 0.13
1973125 0.15
1973125 0.16
1973125 0.17
1973125 0.18
1973125 0.19
1973125 0.20
1973125 0.21
1973125 0.22
1973125 0.23
1973125 0.24
1973125 0.25
1973125 0.26
1973125 0.27
1973125 0.28
1973125 0.29
1973125 0.30
1973125 0.31
1973125 0.32
1973125 0.33
1973125 0.34
1973125 0.35
1973125 0.36
1985507 3.22e-06
1985507 3.27e-06
1985507 3.28e-06
1985507 3.29e-06
1985507 3.33e-06
1985507 3.34e-06
1985507 3.36e-06
1985507 3.39e-06
1985507 3.40e-06
1985507 3.41e-06
1985507 3.42e-06
1985507 3.45e-06
1985507 3.46e-06
1985507 3.47e-06
1985507 3.51e-06
1987555 0.08
1987555 0.11
1987555 0.12
1987555 0.15
1987555 0.16
1987555 0.17
1987555 0.18
1987555 0.19
1987555 0.20
1987555 0.21
1987555 0.22
1987555 0.23
1987555 0.24
1987555 0.25
1987555 0.26
1987555 0.27
1987555 0.28
1987555 0.29
1987555 0.30
1987555 0.31
1987555 0.32
1987555 0.33
1987555 0.34
1987555 0.35


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-000.dat <==
x  y
141029630021632 1073741824
141029630021632 1073741824


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-001.dat <==
x  y
35189728 12800
35189728 12800


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-002.dat <==
x  y
2492295 8384
2500550 8258
2528583 8384
2536838 8258
3725192 4544
3733447 4418
3761480 4544
3769735 4418


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-003.dat <==
x  y
2710950 4480
2719205 4354
2735907 4544
2744162 4418
2747238 4480
2755493 4354
2772195 4544
2780450 4418
3469160 4480
3477415 4354
3477479 4544
3485734 4418
3505448 4480
3513703 4354
3513767 4544
3522022 4418
4675529 4416
4683784 4290
4711817 4416
4720072 4290


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-004.dat <==
x  y
2234151 10370
2236199 10306
2236199 10370
2270439 10370
2272487 10306
2272487 10370
3467048 6530
3469096 6466
3469096 6530
3503336 6530
3505384 6466
3505384 6530


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-005.dat <==
x  y
2452806 6466
2454854 6402
2454854 6466
2477763 6530
2479811 6466
2479811 6530
2489094 6466
2491142 6402
2491142 6466
2514051 6530
2516099 6466
2516099 6530
3211016 6466
3213064 6402
3213064 6466
3219335 6530
3221383 6466
3221383 6530
3247304 6466
3249352 6402
3249352 6466
3255623 6530
3257671 6466
3257671 6530
4417385 6402
4419433 6338
4419433 6402
4453673 6402
4455721 6338
4455721 6402


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-006.dat <==
x  y
2180646 4480
2188901 4354
2192933 4544
2201188 4418
2207363 4544
2215618 4418
2216934 4480
2225189 4354
2229221 4544
2237476 4418
2243651 4544
2251906 4418


==> generated/max-of-4/figures/EffectiveDimensionVsFLOPExternalTables-007.dat <==
x  y
1922502 6466
1924550 6402
1924550 6466
1934789 6530
1936837 6466
1936837 6530
1949219 6530
1951267 6466
1951267 6530
1958790 6466
1960838 6402
1960838 6466
1971077 6530
1973125 6466
1973125 6530
1985507 6530
1987555 6466
1987555 6530


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-000.dat <==
x  y
519.327026367188 0.771562257598466
333.448577880859 0.787016889951089
636.918395996094 0.789469599135388
471.469573974609 0.798717071112963
587.592895507812 0.801258384781474
664.215698242188 0.801654074217587
597.137268066406 0.805317390713029
626.947021484375 0.80537123193736
578.4794921875 0.806765205740782
449.165252685547 0.807339963747376
543.183410644531 0.808085753561793
599.202819824219 0.808627516723555
920.307922363281 0.808856069287028
687.417907714844 0.810036474273976
759.849487304688 0.81021378109768
537.73583984375 0.810241844639174
737.826049804688 0.810890022379004
646.552856445312 0.811253775574954
724.503967285156 0.811577712233202
412.880767822266 0.8117052459287
440.087249755859 0.812353430604829
461.884124755859 0.812407055364281
498.713287353516 0.812417865581771
507.246337890625 0.812842131220249
485.64306640625 0.812916240355489
654.780700683594 0.813380155522946
427.430633544922 0.813524577334972
553.496643066406 0.81424121753805
575.052490234375 0.814362285037974
778.81494140625 0.814529915243244
543.404907226562 0.814664336428417
650.136474609375 0.814714942166024
349.950347900391 0.814715168575963
358.0751953125 0.814997045185059
736.408569335938 0.815187626986598
490.730163574219 0.815431081829722
601.940551757812 0.815518824051212
636.249389648438 0.816113107819133
602.237915039062 0.8167215764897
482.114379882812 0.817108245556092
582.778259277344 0.817354654101045
806.046447753906 0.817512483791145
651.072326660156 0.817548773667897
504.547821044922 0.817765665274638
479.1630859375 0.817781509501586
655.706420898438 0.818068848933221
770.124389648438 0.818095741958075
682.80126953125 0.818185807856994
520.724853515625 0.818202940129603
657.185546875 0.818323962950391
567.656555175781 0.818335113846965
667.343200683594 0.818411674851281
770.129516601562 0.818508136167275
601.235473632812 0.819204561240545
626.549560546875 0.819508739009423
590.953857421875 0.819671039341673
593.593505859375 0.820150034061793
721.402587890625 0.820386775030834
651.208618164062 0.820403087210649
768.284851074219 0.820514561631423
537.559509277344 0.821221169117148
601.607238769531 0.822237844899471
635.87451171875 0.822979946440652
569.607177734375 0.823359243919911
637.26025390625 0.823520621441661
592.8466796875 0.823635676500932
607.019958496094 0.823656448627959
542.309631347656 0.823806034313135
399.459808349609 0.824040228319913
649.760131835938 0.824227295442692
650.553955078125 0.82437587497575
499.546752929688 0.824421733980639
628.442993164062 0.824434600167724
495.074157714844 0.824525388156169
388.506591796875 0.824539194636418
683.857116699219 0.82476121531454
527.953063964844 0.824806777705033
713.789978027344 0.824982034994293
965.526000976562 0.825059073543985
619.116394042969 0.825403867797184
476.128021240234 0.825438563123481
527.377868652344 0.825506102034997
604.221374511719 0.825567028476931
717.368469238281 0.825756727982983
729.805603027344 0.825841588098844
616.454711914062 0.825897653769794
688.524475097656 0.826265013091434
427.691192626953 0.826402915526982
957.220947265625 0.826576860575017
512.701965332031 0.826679588709672
668.858642578125 0.827189226109235
457.637481689453 0.827401618369182
419.512481689453 0.827555860877987
700.437622070312 0.827639309238746
717.124206542969 0.827662865019409
635.109985351562 0.828203628166595
448.294952392578 0.828231859656891
758.341552734375 0.828947658684709
693.011169433594 0.828996163294058
703.94677734375 0.829032146527693
505.527740478516 0.829178164398614
928.032409667969 0.829540546403835
537.6806640625 0.829888743524568
768.327331542969 0.830490300983879
895.49658203125 0.830661635329898
801.62841796875 0.830893018431797
840.145446777344 0.831029431133078
647.547607421875 0.831281598739735
647.610778808594 0.831381169674266
631.703125 0.831388303807915
712.12890625 0.831476801183589
512.415588378906 0.831706464362722
781.404541015625 0.831806020463717
555.714416503906 0.831984129733419
510.471435546875 0.832167528097246
567.898071289062 0.832175040906685
777.3056640625 0.832233339300198
505.477935791016 0.832316162463533
503.221252441406 0.832407383173452
596.33203125 0.832713822921472
656.461975097656 0.833164249833868
743.077453613281 0.833324559791252
501.639038085938 0.833748422362592
626.793640136719 0.833762318185249
730.754943847656 0.834326326850614
552.672912597656 0.834400264197326
479.595153808594 0.834410480974128
760.812561035156 0.834543384552815
642.276245117188 0.834650585747919
496.396850585938 0.834707632030786
762.192138671875 0.835199429153069
641.413208007812 0.835597821874597
592.599426269531 0.835735758024502
762.88623046875 0.835837611232126
764.071350097656 0.836207593421451
739.149658203125 0.836418894379391
555.02783203125 0.836958845648676
619.014465332031 0.837547207839561
799.257507324219 0.837640212437582
604.947143554688 0.837944737551391
1061.13256835938 0.83802433990022
918.657287597656 0.838437286992425
654.068603515625 0.839922124089661
935.401611328125 0.842014992465138
558.8525390625 0.842364377207485
521.595458984375 0.843312165412096
430.546875 0.84365392369862
664.35302734375 0.844524510459333
720.7353515625 0.84600205026274
662.589477539062 0.849436295265152
653.11865234375 0.852933015024908


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-001.dat <==
x  y
519.327026367188 0.759100052602272
333.448577880859 0.761278601004898
636.918395996094 0.767796722755557
597.137268066406 0.779876061069017
778.81494140625 0.782568243686642
599.202819824219 0.783415894828342
490.730163574219 0.78390974112029
587.592895507812 0.785255494357139
646.552856445312 0.785925280208311
507.246337890625 0.787302549051471
626.947021484375 0.78867266782618
482.114379882812 0.789711466386719
664.215698242188 0.789841942614127
759.849487304688 0.790362845242383
636.249389648438 0.790911482174741
520.724853515625 0.791709638204395
349.950347900391 0.791819353321917
471.469573974609 0.792238634106158
737.826049804688 0.792900553352445
449.165252685547 0.793006463461172
485.64306640625 0.793186005517086
498.713287353516 0.793541882919689
479.1630859375 0.794034389203602
537.73583984375 0.79442197118909
543.404907226562 0.794540140657923
593.593505859375 0.79472960969704
920.307922363281 0.794766624225059
637.26025390625 0.795754373627863
578.4794921875 0.796030380163652
555.714416503906 0.796192795930692
651.072326660156 0.796226227481149
650.136474609375 0.797100829647937
724.503967285156 0.797427259968463
590.953857421875 0.797648746116382
582.778259277344 0.797905908710214
575.052490234375 0.798244375145155
601.235473632812 0.798250006111147
655.706420898438 0.798284336243768
687.417907714844 0.798314173200928
721.402587890625 0.798494413478768
412.880767822266 0.799480668701877
553.496643066406 0.799544550669558
736.408569335938 0.799694754938981
543.183410644531 0.799727760744956
461.884124755859 0.799920746074465
427.430633544922 0.800051431775118
358.0751953125 0.800109452164432
712.12890625 0.80024106785811
649.760131835938 0.800303718404371
504.547821044922 0.800391853202249
476.128021240234 0.800539262747227
602.237915039062 0.801648534917198
693.011169433594 0.801921381509839
770.124389648438 0.802187985181662
657.185546875 0.802195505889756
457.637481689453 0.802308012429915
703.94677734375 0.802783222569576
527.377868652344 0.802982395616213
567.656555175781 0.803330842525354
499.546752929688 0.803487333697505
527.953063964844 0.803574668351883
440.087249755859 0.80366352383325
770.129516601562 0.804322126794615
682.80126953125 0.804384301753531
399.459808349609 0.804618728862963
601.607238769531 0.804756184408422
806.046447753906 0.805178583382616
601.940551757812 0.805212074765495
569.607177734375 0.805228132711295
388.506591796875 0.805342416677403
965.526000976562 0.805673808871503
957.220947265625 0.805702930067423
419.512481689453 0.805950058993914
542.309631347656 0.8059725413829
642.276245117188 0.80599536009023
895.49658203125 0.806228738170138
717.368469238281 0.806397662810919
592.8466796875 0.806475352680825
616.454711914062 0.80658204874974
495.074157714844 0.806631388776265
537.559509277344 0.806773217646336
667.343200683594 0.807402901987493
510.471435546875 0.808091629953425
760.812561035156 0.808163402259833
717.124206542969 0.808672955669181
607.019958496094 0.808857325812676
635.87451171875 0.808911522308294
729.805603027344 0.809226386359
628.442993164062 0.809275464456306
668.858642578125 0.809308818195065
592.599426269531 0.809354006877867
448.294952392578 0.809647261604354
654.780700683594 0.809978251303184
758.341552734375 0.810701145512183
604.221374511719 0.811581247120153
651.208618164062 0.811593565274746
619.116394042969 0.812043354583686
635.109985351562 0.812187216735843
505.527740478516 0.812489431272268
713.789978027344 0.812600518484313
650.553955078125 0.812650290741452
567.898071289062 0.812726972037272
512.701965332031 0.812768270136951
631.703125 0.813088789787601
626.549560546875 0.813751279589453
688.524475097656 0.813777950911747
781.404541015625 0.813823905094202
768.284851074219 0.814025264321867
647.610778808594 0.814217053255184
928.032409667969 0.814401114290819
505.477935791016 0.81460838623397
512.415588378906 0.814636621877391
647.547607421875 0.814731913436414
768.327331542969 0.814824035679938
683.857116699219 0.814842262720251
641.413208007812 0.815642702247262
656.461975097656 0.815741793041081
501.639038085938 0.815950818195298
762.192138671875 0.816178869505575
496.396850585938 0.817279536689712
1061.13256835938 0.817612932465879
743.077453613281 0.817864008746436
664.35302734375 0.817890615448526
596.33203125 0.818036446961497
777.3056640625 0.818164916101554
427.691192626953 0.818583205553476
799.257507324219 0.819444581166977
537.6806640625 0.819627093113549
764.071350097656 0.820481897544609
840.145446777344 0.821079120678503
604.947143554688 0.821101983153311
619.014465332031 0.821337094004234
479.595153808594 0.821640840101834
918.657287597656 0.821802602764752
503.221252441406 0.822059758230098
552.672912597656 0.822745085598169
555.02783203125 0.823013693076432
730.754943847656 0.823042679283923
626.793640136719 0.823384939108
762.88623046875 0.823433533066651
700.437622070312 0.823557091608626
654.068603515625 0.823564283637736
935.401611328125 0.824221522265713
739.149658203125 0.826205979181569
720.7353515625 0.826306505872549
430.546875 0.82797839664041
653.11865234375 0.828628352569023
521.595458984375 0.828644185909369
558.8525390625 0.829370346048717
801.62841796875 0.830404641813297
662.589477539062 0.832733309983523


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-002.dat <==
x  y
519.327026367188 0.751321462592809
333.448577880859 0.762020945034411
636.918395996094 0.767498285496799
597.137268066406 0.780068886496359
778.81494140625 0.783370886159258
587.592895507812 0.785406340614788
646.552856445312 0.78569621628976
490.730163574219 0.786773377169563
507.246337890625 0.787269558507027
626.947021484375 0.789474004293232
599.202819824219 0.789942532063319
664.215698242188 0.789975378990326
482.114379882812 0.790221103185084
759.849487304688 0.790857535843458
349.950347900391 0.792011596337118
636.249389648438 0.792065289530347
471.469573974609 0.792178481709345
737.826049804688 0.792503504581382
498.713287353516 0.792931068730487
537.73583984375 0.793934524609488
543.404907226562 0.793950080843715
479.1630859375 0.79403558748797
485.64306640625 0.79404338812755
449.165252685547 0.794381618488838
593.593505859375 0.79476961575936
555.714416503906 0.794917455546279
920.307922363281 0.795121576304442
637.26025390625 0.795442438224084
578.4794921875 0.796374817535883
358.0751953125 0.796393635247532
650.136474609375 0.796753965326448
651.072326660156 0.796919828273147
427.430633544922 0.797367928525931
590.953857421875 0.79744310247743
724.503967285156 0.797458304885443
575.052490234375 0.797628566278867
520.724853515625 0.797692981404935
687.417907714844 0.798188228601474
655.706420898438 0.798295365962182
601.235473632812 0.798690426009517
721.402587890625 0.79915353462434
461.884124755859 0.799158079085663
582.778259277344 0.799314949433691
412.880767822266 0.799500822465496
553.496643066406 0.799558330472483
712.12890625 0.799598033417638
504.547821044922 0.799971895505654
543.183410644531 0.800191151827431
736.408569335938 0.800536699201483
649.760131835938 0.800866767067573
476.128021240234 0.801282458703287
602.237915039062 0.80146971576281
770.124389648438 0.801765611027454
657.185546875 0.802342329362142
693.011169433594 0.802407438187398
457.637481689453 0.802606001273518
703.94677734375 0.803052739763593
527.953063964844 0.803117611240433
717.124206542969 0.803183282014922
667.343200683594 0.803208865043964
567.656555175781 0.803402688161512
440.087249755859 0.803816883196334
527.377868652344 0.804068396978753
399.459808349609 0.804196003117272
569.607177734375 0.804371454652459
770.129516601562 0.804488682165957
806.046447753906 0.804521496251122
499.546752929688 0.804643525890131
601.607238769531 0.804963457015933
682.80126953125 0.804967764644248
895.49658203125 0.805053881334393
642.276245117188 0.805391300190048
601.940551757812 0.80539209881084
388.506591796875 0.805396074434279
965.526000976562 0.805708764515182
542.309631347656 0.806033716882649
616.454711914062 0.806256685455229
419.512481689453 0.806513257249299
510.471435546875 0.806546196414284
537.559509277344 0.806628908048401
592.8466796875 0.806993284535876
717.368469238281 0.807346689784021
495.074157714844 0.807969961124758
760.812561035156 0.808582942406338
635.87451171875 0.809125850803513
607.019958496094 0.809236177345692
628.442993164062 0.809294623015948
592.599426269531 0.809511392417892
729.805603027344 0.809996836451725
668.858642578125 0.810198784346898
654.780700683594 0.810309379519738
448.294952392578 0.81034332513545
651.208618164062 0.811102097287769
758.341552734375 0.811121657531625
713.789978027344 0.811933187228684
619.116394042969 0.811966269540581
604.221374511719 0.81199075253431
505.527740478516 0.812104408979448
650.553955078125 0.812118553498228
635.109985351562 0.812233016077477
631.703125 0.812556985906571
512.701965332031 0.812915548976955
567.898071289062 0.813098092221667
928.032409667969 0.813438497987102
781.404541015625 0.813623271066826
626.549560546875 0.813897416172842
768.284851074219 0.81391252880315
768.327331542969 0.81457453563414
688.524475097656 0.814584256753169
957.220947265625 0.81463685713974
647.547607421875 0.814777103464656
505.477935791016 0.815226499387969
683.857116699219 0.815454732207839
762.192138671875 0.815641673352304
656.461975097656 0.815816914765103
512.415588378906 0.815845535248079
641.413208007812 0.815869500878457
647.610778808594 0.816263598400942
596.33203125 0.817055840372393
501.639038085938 0.817299437711515
743.077453613281 0.817731123863317
1061.13256835938 0.817745005191382
664.35302734375 0.817969001803125
496.396850585938 0.818142710391659
777.3056640625 0.818197294589501
799.257507324219 0.818677105387299
427.691192626953 0.818865255245731
537.6806640625 0.819989149054651
764.071350097656 0.820504252878771
479.595153808594 0.820758602620244
840.145446777344 0.821166586107449
604.947143554688 0.821464335236844
619.014465332031 0.821931191621161
918.657287597656 0.822064651272167
552.672912597656 0.82212591783883
730.754943847656 0.822199407812967
503.221252441406 0.822452050205503
700.437622070312 0.823214710911577
555.02783203125 0.823219682448454
762.88623046875 0.823272500761937
654.068603515625 0.82339304916838
626.793640136719 0.823445098345746
935.401611328125 0.824385638532997
739.149658203125 0.82572895205045
720.7353515625 0.826168176041882
430.546875 0.827863280941681
653.11865234375 0.82810575694276
521.595458984375 0.828651520078002
558.8525390625 0.829448167830753
801.62841796875 0.830407518494815
662.589477539062 0.83269753397141


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-003.dat <==
x  y
333.448577880859 0.748710733872616
519.327026367188 0.750021128708447
636.918395996094 0.759616956646109
759.849487304688 0.769943414620653
543.183410644531 0.773894850142763
597.137268066406 0.774171552740169
737.826049804688 0.776698876900454
479.1630859375 0.776859499180643
498.713287353516 0.777966180709908
602.237915039062 0.779744887853141
543.404907226562 0.780471708239963
599.202819824219 0.780804495911867
664.215698242188 0.781407475204813
485.64306640625 0.781582748930001
449.165252685547 0.781677578229346
482.114379882812 0.782204177065962
471.469573974609 0.782493170047424
490.730163574219 0.782562137164059
778.81494140625 0.783220599344532
349.950347900391 0.783691497469963
626.947021484375 0.784397025014517
520.724853515625 0.784513969997728
646.552856445312 0.784735900689523
587.592895507812 0.785128277497444
553.496643066406 0.785312996889403
504.547821044922 0.785318567483994
578.4794921875 0.785727682110672
358.0751953125 0.78605154446913
507.246337890625 0.786113992969309
412.880767822266 0.786438124586728
427.430633544922 0.787154732310609
650.136474609375 0.787717544513062
654.780700683594 0.787718016838889
641.413208007812 0.788464666275711
687.417907714844 0.788822138583574
512.701965332031 0.789028340827216
651.072326660156 0.789487897277216
461.884124755859 0.789537837876353
495.074157714844 0.790120441699063
721.402587890625 0.79034414649744
575.052490234375 0.790550611258143
582.778259277344 0.79068944245125
636.249389648438 0.790963708457152
399.459808349609 0.791008628190142
770.124389648438 0.791025870074061
601.235473632812 0.791210978838739
555.714416503906 0.791352405167353
724.503967285156 0.79154323327079
920.307922363281 0.791626493818778
655.706420898438 0.791882747296571
682.80126953125 0.792049592139464
592.599426269531 0.792406684235424
736.408569335938 0.792719037341666
717.124206542969 0.793380416870285
649.760131835938 0.793396431743926
593.593505859375 0.793650757688587
499.546752929688 0.793660355903526
440.087249755859 0.79379295269603
527.377868652344 0.793894304055816
569.607177734375 0.793897507203965
592.8466796875 0.794156910574051
770.129516601562 0.794814218306684
388.506591796875 0.794890660694519
537.73583984375 0.795258412332542
476.128021240234 0.795573712100733
567.656555175781 0.795606510946576
601.607238769531 0.795888926225271
717.368469238281 0.795963553023916
601.940551757812 0.796248260731586
537.559509277344 0.796442935934496
651.208618164062 0.797396316589322
657.185546875 0.797651492363391
683.857116699219 0.797771949183697
542.309631347656 0.797833814906549
457.637481689453 0.798210099425009
667.343200683594 0.798455806095475
590.953857421875 0.798789415428293
505.527740478516 0.798846698676901
448.294952392578 0.799039837916805
604.221374511719 0.799657777714452
628.442993164062 0.800122387982558
637.26025390625 0.800158634275336
419.512481689453 0.800460873372271
806.046447753906 0.800538915170188
668.858642578125 0.800941812776449
616.454711914062 0.80164463838867
965.526000976562 0.80165916813336
607.019958496094 0.801827551648264
505.477935791016 0.80184605184471
626.793640136719 0.801872496520125
527.953063964844 0.802233903895544
642.276245117188 0.802347630033701
619.116394042969 0.802539418596346
501.639038085938 0.802777989265537
510.471435546875 0.802902110653041
635.87451171875 0.803263463003072
635.109985351562 0.803299401269023
729.805603027344 0.803524231022923
427.691192626953 0.803591528135813
647.547607421875 0.803672220389979
928.032409667969 0.803696680300204
703.94677734375 0.803840485882092
567.898071289062 0.80387153768715
656.461975097656 0.804236006700858
760.812561035156 0.804505157860115
626.549560546875 0.804604178838505
777.3056640625 0.804905239554896
496.396850585938 0.805233562211201
512.415588378906 0.805667458856583
781.404541015625 0.806205357065666
768.327331542969 0.806273828924068
768.284851074219 0.80704138538181
758.341552734375 0.807128909918133
712.12890625 0.807142851606432
479.595153808594 0.807200378910834
764.071350097656 0.807202530981512
631.703125 0.807254923269362
713.789978027344 0.807290066374243
647.610778808594 0.807540042480909
604.947143554688 0.807592295600606
957.220947265625 0.807610874292398
743.077453613281 0.807759153690817
650.553955078125 0.808121372737017
688.524475097656 0.80813601728105
693.011169433594 0.808648792244841
596.33203125 0.808667524694948
840.145446777344 0.808713464626077
552.672912597656 0.809066982227745
895.49658203125 0.809839981864202
762.192138671875 0.809868394693337
739.149658203125 0.81009731890466
799.257507324219 0.810865903474528
537.6806640625 0.811322882168024
1061.13256835938 0.812108153192198
430.546875 0.813304990191022
521.595458984375 0.813552553820127
619.014465332031 0.813583720699962
555.02783203125 0.814322849438165
503.221252441406 0.814466344895831
762.88623046875 0.815851779213204
935.401611328125 0.816274670421688
730.754943847656 0.816299072645964
654.068603515625 0.816726829269456
558.8525390625 0.818000613509957
720.7353515625 0.819218234924478
801.62841796875 0.819706862557491
918.657287597656 0.8198154463017
700.437622070312 0.820519006927858
664.35302734375 0.821117808491585
662.589477539062 0.821191074075783
653.11865234375 0.826378501764916


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-004.dat <==
x  y
519.327026367188 0.747650114321991
333.448577880859 0.748819286709502
636.918395996094 0.761273172722583
759.849487304688 0.771250070271939
449.165252685547 0.773845043884755
543.183410644531 0.773978113849201
498.713287353516 0.774097829946373
597.137268066406 0.774710021025365
485.64306640625 0.776162199450247
737.826049804688 0.776858590662867
479.1630859375 0.77725019979894
490.730163574219 0.777925265842201
664.215698242188 0.779816259839814
543.404907226562 0.780549890865335
575.052490234375 0.780771089321451
482.114379882812 0.780836916999682
599.202819824219 0.78108236430905
641.413208007812 0.781359740071121
601.235473632812 0.781766783146114
349.950347900391 0.781955170478721
778.81494140625 0.783227156881073
471.469573974609 0.783603721738593
399.459808349609 0.784288465072255
520.724853515625 0.784766761284537
553.496643066406 0.784890833836157
507.246337890625 0.784945398557154
646.552856445312 0.784958406297028
920.307922363281 0.784979236525684
626.947021484375 0.785119122183599
358.0751953125 0.785392971308485
412.880767822266 0.785522387952272
587.592895507812 0.785976190994753
650.136474609375 0.785987933629596
504.547821044922 0.786095882709464
578.4794921875 0.786162076455075
427.430633544922 0.78656636138913
457.637481689453 0.786743252621562
461.884124755859 0.787074777080447
654.780700683594 0.787315285275544
512.701965332031 0.788863882438439
651.072326660156 0.78928300635138
687.417907714844 0.789325199007425
505.477935791016 0.789455169654681
721.402587890625 0.789775710405004
582.778259277344 0.789944342623079
495.074157714844 0.790011686422285
602.237915039062 0.790060171244234
592.8466796875 0.790415171932983
636.249389648438 0.790680637236958
555.714416503906 0.790761121829707
724.503967285156 0.790838752462399
527.377868652344 0.790969183772251
770.124389648438 0.79103803502217
569.607177734375 0.791471445018557
736.408569335938 0.791695329995144
655.706420898438 0.792531175499096
682.80126953125 0.792634545737617
592.599426269531 0.792726403421466
649.760131835938 0.792897944404414
770.129516601562 0.793948702853887
440.087249755859 0.794007488850142
476.128021240234 0.79448953438192
499.546752929688 0.794615502300281
717.368469238281 0.79538422803977
537.73583984375 0.79541148535858
717.124206542969 0.79544166085005
601.607238769531 0.795643767001246
593.593505859375 0.796108656226774
567.656555175781 0.796232875894218
601.940551757812 0.796431087403672
537.559509277344 0.796543689401711
542.309631347656 0.796747621847166
505.527740478516 0.796905661426248
527.953063964844 0.797251528258632
647.610778808594 0.797366276615475
388.506591796875 0.797384732853828
657.185546875 0.797471749899633
590.953857421875 0.797484898995524
683.857116699219 0.797777912278698
667.343200683594 0.798246202667666
448.294952392578 0.798847481028392
604.221374511719 0.799048378334117
637.26025390625 0.799167408674035
965.526000976562 0.800358220656156
806.046447753906 0.800443001789569
419.512481689453 0.800455149570396
607.019958496094 0.800541436267726
616.454711914062 0.80085821949992
668.858642578125 0.801179641876714
628.442993164062 0.801334032590918
619.116394042969 0.801531649401724
928.032409667969 0.801652037247713
510.471435546875 0.801945146712402
642.276245117188 0.802060325981295
651.208618164062 0.802293946502243
647.547607421875 0.803010705148062
729.805603027344 0.803357627838364
635.87451171875 0.803469880043769
635.109985351562 0.803529531033825
427.691192626953 0.803554326908173
501.639038085938 0.803585730079229
656.461975097656 0.803610469297334
496.396850585938 0.804029877007436
703.94677734375 0.804144341033143
626.549560546875 0.804519156085378
760.812561035156 0.804899622318342
567.898071289062 0.805142825528442
713.789978027344 0.805294570651565
479.595153808594 0.805334678240258
781.404541015625 0.805932459014165
777.3056640625 0.805989889086684
758.341552734375 0.806300764171637
512.415588378906 0.806328763147536
743.077453613281 0.806365382635433
631.703125 0.806491405265973
626.793640136719 0.806613092152624
712.12890625 0.806650603823351
768.284851074219 0.806998461228729
693.011169433594 0.807382529049532
957.220947265625 0.807478995890247
604.947143554688 0.807531068948781
688.524475097656 0.807905686794684
596.33203125 0.80795083812794
840.145446777344 0.807996093091596
764.071350097656 0.808062406554703
650.553955078125 0.808112906912536
768.327331542969 0.809426569703539
739.149658203125 0.809586401665914
762.192138671875 0.809688693338625
552.672912597656 0.809790507453986
537.6806640625 0.809997311412651
895.49658203125 0.810444846256729
799.257507324219 0.810814535576028
1061.13256835938 0.811840191644382
521.595458984375 0.812638227463814
619.014465332031 0.81332512191788
555.02783203125 0.813868301544592
430.546875 0.813980005756381
503.221252441406 0.814773441547095
935.401611328125 0.815839014162584
762.88623046875 0.815844088296022
730.754943847656 0.815918001752043
654.068603515625 0.816911657561588
558.8525390625 0.817194427554898
801.62841796875 0.819678635120098
720.7353515625 0.819733990543129
918.657287597656 0.819772993847256
664.35302734375 0.820445056858124
700.437622070312 0.820470359418056
662.589477539062 0.822151719627686
653.11865234375 0.825810761223774


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-005.dat <==
x  y
333.448577880859 0.54682940173557
349.950347900391 0.580330636526459
358.0751953125 0.593842919271308
412.880767822266 0.62615194354259
388.506591796875 0.627233958730388
519.327026367188 0.630562964954774
427.430633544922 0.631783847262534
399.459808349609 0.634782419265924
479.1630859375 0.643608060595323
449.165252685547 0.643659308815112
520.724853515625 0.648124306538053
440.087249755859 0.64938281204069
490.730163574219 0.651366575224597
419.512481689453 0.651564216674758
427.691192626953 0.655125184515704
498.713287353516 0.657175916155707
448.294952392578 0.657619769301761
485.64306640625 0.657676502069757
461.884124755859 0.658093187042305
504.547821044922 0.658850787313367
471.469573974609 0.659028645012958
496.396850585938 0.659169689742209
482.114379882812 0.661074833369279
599.202819824219 0.661144739794037
507.246337890625 0.661914573973437
543.404907226562 0.661934067745995
476.128021240234 0.662743160420979
457.637481689453 0.663527071791582
567.656555175781 0.664550395622803
430.546875 0.66518697388668
499.546752929688 0.667085810185343
597.137268066406 0.667472073553659
602.237915039062 0.670736158926403
512.701965332031 0.671007644362343
510.471435546875 0.672168692391445
505.527740478516 0.672371796374444
578.4794921875 0.672912631378638
542.309631347656 0.673924986673758
636.918395996094 0.674013876404965
503.221252441406 0.674677451635556
495.074157714844 0.67521709318133
537.559509277344 0.67521820694128
505.477935791016 0.675695161164345
537.73583984375 0.676514802310812
553.496643066406 0.676981912964736
501.639038085938 0.677683334002078
593.593505859375 0.677789325810206
512.415588378906 0.678226633726256
587.592895507812 0.678257880866662
569.607177734375 0.679207749854299
543.183410644531 0.679363189554246
479.595153808594 0.679740580807832
527.953063964844 0.682841058896274
527.377868652344 0.683956849005266
555.714416503906 0.684362794570687
655.706420898438 0.688805795693724
601.235473632812 0.68978138789206
664.215698242188 0.69118831982546
641.413208007812 0.691321697045203
616.454711914062 0.691339741668105
582.778259277344 0.692022959450648
537.6806640625 0.693063021286469
567.898071289062 0.693489365573473
607.019958496094 0.693667675227928
651.072326660156 0.695390562224397
575.052490234375 0.696010620183048
646.552856445312 0.696995119006814
636.249389648438 0.697602432075427
521.595458984375 0.697980664865641
552.672912597656 0.69830858610302
604.221374511719 0.699046071177395
601.940551757812 0.699750363476836
592.8466796875 0.700093306443332
637.26025390625 0.700195178859072
590.953857421875 0.700886169657373
601.607238769531 0.701096731035332
626.947021484375 0.701429127543133
558.8525390625 0.701593658902299
592.599426269531 0.701608879644476
687.417907714844 0.70172495638009
657.185546875 0.701863548872417
596.33203125 0.701880928063488
626.549560546875 0.701933420983484
635.109985351562 0.702021134487858
713.789978027344 0.702389634892184
619.116394042969 0.702618423313379
647.547607421875 0.702656768261958
649.760131835938 0.704412566769255
650.136474609375 0.704563427393969
724.503967285156 0.70500958690917
667.343200683594 0.705372379219007
737.826049804688 0.705850889228281
721.402587890625 0.707420744185037
635.87451171875 0.707827946721628
656.461975097656 0.708240817352975
736.408569335938 0.708901439907227
688.524475097656 0.70908251391319
651.208618164062 0.709221033971383
717.368469238281 0.710124426987256
712.12890625 0.710194185668876
626.793640136719 0.71025111026288
628.442993164062 0.711800473091087
555.02783203125 0.712089817328267
778.81494140625 0.712440457568208
693.011169433594 0.714004441698357
770.124389648438 0.714125687289752
717.124206542969 0.714413889275669
683.857116699219 0.715528525508481
604.947143554688 0.716688602739246
631.703125 0.716799023498149
759.849487304688 0.716889427469851
682.80126953125 0.717067962127206
619.014465332031 0.717170667029269
647.610778808594 0.717543981285937
642.276245117188 0.718995889328261
668.858642578125 0.720378084474702
654.780700683594 0.720788323634488
920.307922363281 0.723375821449027
700.437622070312 0.723479327133399
664.35302734375 0.724208907324618
729.805603027344 0.724537709029331
770.129516601562 0.725465940589407
743.077453613281 0.726575492176335
703.94677734375 0.726661396744094
762.88623046875 0.726912880151901
650.553955078125 0.727980181862603
760.812561035156 0.728311246129762
654.068603515625 0.728560693199106
730.754943847656 0.729372673673448
806.046447753906 0.730421584313793
768.284851074219 0.73158376472604
768.327331542969 0.7326516965049
758.341552734375 0.73376175516816
764.071350097656 0.734852562100138
895.49658203125 0.735055506903722
781.404541015625 0.735359782721398
739.149658203125 0.735550478271161
662.589477539062 0.737532208845571
777.3056640625 0.738512225771201
720.7353515625 0.738747896805231
762.192138671875 0.740785267493873
965.526000976562 0.743081874781714
653.11865234375 0.743904348123233
799.257507324219 0.744930820685405
957.220947265625 0.745868291990468
801.62841796875 0.747590015110369
918.657287597656 0.750009361004702
928.032409667969 0.750753320137972
840.145446777344 0.752369332343052
935.401611328125 0.75795115892732
1061.13256835938 0.769462794338081


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-006.dat <==
x  y
333.448577880859 0.270184791980038
349.950347900391 0.326390668088887
759.849487304688 0.330853223247883
646.552856445312 0.332231755687889
520.724853515625 0.336100205512162
650.136474609375 0.338411970820225
498.713287353516 0.343252595692037
778.81494140625 0.350604592946284
649.760131835938 0.351179382773477
636.918395996094 0.353131706161081
519.327026367188 0.353591429491066
490.730163574219 0.356505249115052
587.592895507812 0.356908630309417
651.072326660156 0.360910328535476
597.137268066406 0.361078312702384
626.947021484375 0.361939415504942
655.706420898438 0.364411880211058
527.953063964844 0.367211404892562
476.128021240234 0.367310038457782
602.237915039062 0.3680478016573
737.826049804688 0.372254625349907
358.0751953125 0.373510250989947
507.246337890625 0.374650244945828
636.249389648438 0.375581971296531
806.046447753906 0.375992016477788
642.276245117188 0.377207386724907
504.547821044922 0.377506078476286
527.377868652344 0.378872092126115
651.208618164062 0.381472276889392
482.114379882812 0.381820938779962
449.165252685547 0.382484437607327
543.404907226562 0.383062283231471
567.656555175781 0.38380356889465
578.4794921875 0.38382003356087
553.496643066406 0.38446354063983
471.469573974609 0.384627255349371
713.789978027344 0.384867473878756
657.185546875 0.385279104145431
419.512481689453 0.385619090882586
440.087249755859 0.386404597060199
601.235473632812 0.386636621686641
388.506591796875 0.386780493449849
457.637481689453 0.388288704565346
543.183410644531 0.389815423901241
668.858642578125 0.391571751650375
555.714416503906 0.391832145410507
592.8466796875 0.392083000756207
920.307922363281 0.392381129213886
479.1630859375 0.39303008310881
758.341552734375 0.394331762698384
781.404541015625 0.394533310048259
512.415588378906 0.394653546783821
505.527740478516 0.395402088234464
499.546752929688 0.39565210444031
496.396850585938 0.395858006405623
703.94677734375 0.396850684732247
542.309631347656 0.396870569099098
729.805603027344 0.396988617560477
501.639038085938 0.397280951727112
590.953857421875 0.397285444341705
667.343200683594 0.397449077372117
569.607177734375 0.397794194095467
721.402587890625 0.398247852684069
626.549560546875 0.398278175965022
582.778259277344 0.398415343510699
593.593505859375 0.398468250747744
599.202819824219 0.39852322337181
537.73583984375 0.399159429167113
448.294952392578 0.399544880619736
770.124389648438 0.399950755812997
768.284851074219 0.400181819558426
628.442993164062 0.402112980234514
567.898071289062 0.402428896651643
601.940551757812 0.402462566745748
631.703125 0.402544599007295
604.221374511719 0.404033339189656
770.129516601562 0.40420895501383
736.408569335938 0.405001974518569
510.471435546875 0.40524506185969
592.599426269531 0.406223525024748
717.368469238281 0.407748026005414
485.64306640625 0.408491981513832
647.547607421875 0.408675126144566
641.413208007812 0.409621639785106
724.503967285156 0.410273264523469
799.257507324219 0.410571382257647
607.019958496094 0.411622160805033
760.812561035156 0.411702441613797
637.26025390625 0.411766902585837
537.559509277344 0.412053381388669
935.401611328125 0.412632827319105
717.124206542969 0.413125447799977
928.032409667969 0.413367960573926
427.430633544922 0.413380716232485
619.116394042969 0.41479032450955
664.215698242188 0.416294889977324
682.80126953125 0.416424173287942
965.526000976562 0.416671929930964
575.052490234375 0.418628596935115
647.610778808594 0.418632199131961
650.553955078125 0.419919858451415
635.87451171875 0.420215588334416
687.417907714844 0.42045524575112
461.884124755859 0.422365169199559
596.33203125 0.422499998807411
895.49658203125 0.423198823581378
957.220947265625 0.423424883296259
495.074157714844 0.423615934079038
479.595153808594 0.423718172846174
512.701965332031 0.42381433823036
700.437622070312 0.423893713299001
764.071350097656 0.424130824607798
430.546875 0.424332084527711
768.327331542969 0.425311290664214
693.011169433594 0.426125644786704
712.12890625 0.42749770287349
616.454711914062 0.427667475015022
601.607238769531 0.427971933594487
503.221252441406 0.428226695397384
743.077453613281 0.428262879803209
552.672912597656 0.429025353736033
427.691192626953 0.431879961654119
412.880767822266 0.433359061372049
399.459808349609 0.433771106131168
654.780700683594 0.434264580268753
918.657287597656 0.435030155552471
762.192138671875 0.435155654523132
720.7353515625 0.437271804224653
654.068603515625 0.437798959762523
762.88623046875 0.439817261422979
505.477935791016 0.440547733992527
635.109985351562 0.440750799103096
1061.13256835938 0.441225639662793
683.857116699219 0.443840674449897
626.793640136719 0.443874948918308
619.014465332031 0.446231930201458
555.02783203125 0.446961105271599
656.461975097656 0.447777285313142
662.589477539062 0.448088290904772
604.947143554688 0.448826353047898
777.3056640625 0.449732009874067
521.595458984375 0.451439068233825
537.6806640625 0.452560982306901
840.145446777344 0.454674454806279
739.149658203125 0.455989130821961
664.35302734375 0.458182370056436
688.524475097656 0.461959974634415
801.62841796875 0.462588367311237
730.754943847656 0.465078056001553
558.8525390625 0.478483917189514
653.11865234375 0.495604453733708


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-007.dat <==
x  y
333.448577880859 0.272546486813513
349.950347900391 0.329920369068439
759.849487304688 0.332010541714824
646.552856445312 0.335130290686405
520.724853515625 0.338756898847117
650.136474609375 0.339818569149194
649.760131835938 0.34644488570291
587.592895507812 0.348349656612935
519.327026367188 0.349422309753973
651.072326660156 0.354666133008369
597.137268066406 0.356184637084241
778.81494140625 0.360333473386417
490.730163574219 0.360537031176555
498.713287353516 0.363841969981279
626.947021484375 0.363896429408071
602.237915039062 0.364229216700552
636.918395996094 0.366227638150658
504.547821044922 0.366772117146019
476.128021240234 0.367627886644044
655.706420898438 0.36776807447409
543.404907226562 0.368200804183004
636.249389648438 0.368271961092135
806.046447753906 0.368333610224354
527.953063964844 0.369151304088395
358.0751953125 0.372178974500352
527.377868652344 0.372744657074827
737.826049804688 0.37350318276918
713.789978027344 0.377594373957556
388.506591796875 0.378987300460962
507.246337890625 0.379411163008133
642.276245117188 0.37964246593563
440.087249755859 0.381239928338485
578.4794921875 0.381536987646426
449.165252685547 0.38243274184316
499.546752929688 0.383063429948597
668.858642578125 0.384427518108757
419.512481689453 0.384676034900643
553.496643066406 0.385019683941429
590.953857421875 0.385141558427001
657.185546875 0.3861131115627
601.235473632812 0.38654152628419
482.114379882812 0.386595496795108
471.469573974609 0.387229502936517
543.183410644531 0.387289437508875
569.607177734375 0.388739220283466
768.284851074219 0.389892482746726
651.208618164062 0.390407288892323
457.637481689453 0.390524515216629
567.656555175781 0.390834885708703
592.8466796875 0.390901286100047
505.527740478516 0.391141433331526
599.202819824219 0.392445579705419
626.549560546875 0.393037888607196
537.73583984375 0.393089501828163
555.714416503906 0.393844309379333
512.415588378906 0.39435538750154
496.396850585938 0.394538829908036
604.221374511719 0.394916910463182
758.341552734375 0.394981937598711
920.307922363281 0.395911689019763
542.309631347656 0.396036233067922
593.593505859375 0.396433188266144
781.404541015625 0.397561244207624
479.1630859375 0.398071565017502
501.639038085938 0.398224389181782
703.94677734375 0.398756024046108
601.940551757812 0.399504125883975
667.343200683594 0.400156743280477
592.599426269531 0.400185822245552
641.413208007812 0.401493734896487
448.294952392578 0.402275990561927
770.124389648438 0.402667176799393
724.503967285156 0.404329416658846
582.778259277344 0.40436648177815
631.703125 0.405146748005259
628.442993164062 0.405208549874297
721.402587890625 0.406736295616341
736.408569335938 0.407513848473894
770.129516601562 0.407618718557679
485.64306640625 0.407724338164009
647.547607421875 0.408251067211999
637.26025390625 0.408618675582766
510.471435546875 0.408878888471233
607.019958496094 0.40925834907558
717.368469238281 0.410262548031896
650.553955078125 0.410711664630298
760.812561035156 0.410715832688082
682.80126953125 0.411085771072297
567.898071289062 0.411155854857608
729.805603027344 0.411823651126717
799.257507324219 0.4118236612234
575.052490234375 0.41197183728618
935.401611328125 0.412626925571753
596.33203125 0.413303107553909
928.032409667969 0.414128419703808
537.559509277344 0.414480798058402
895.49658203125 0.414553977932673
700.437622070312 0.414610266079224
427.430633544922 0.416032201323501
687.417907714844 0.416083262961913
664.215698242188 0.417481441785712
461.884124755859 0.41815431249694
693.011169433594 0.419497138507493
965.526000976562 0.421078731163912
743.077453613281 0.421100927112016
601.607238769531 0.421526614661965
764.071350097656 0.422968228002947
430.546875 0.423345642545904
619.116394042969 0.424011973042055
717.124206542969 0.424112010595436
957.220947265625 0.42416559634704
399.459808349609 0.426204591339307
647.610778808594 0.42624505614988
503.221252441406 0.426570841700589
768.327331542969 0.427538305174335
635.87451171875 0.427689875058354
479.595153808594 0.428927779511571
495.074157714844 0.429355577285411
616.454711914062 0.431048748189328
427.691192626953 0.431145416260275
683.857116699219 0.431210779606096
512.701965332031 0.431988940188268
712.12890625 0.432300696140678
654.780700683594 0.432421435001421
720.7353515625 0.432620582918329
762.192138671875 0.43312414680611
412.880767822266 0.434801914895455
918.657287597656 0.436342842683129
654.068603515625 0.436967888290257
552.672912597656 0.438426589948623
762.88623046875 0.438750012520098
626.793640136719 0.439740476983457
1061.13256835938 0.440490325508884
635.109985351562 0.441952316206288
619.014465332031 0.442969818040764
662.589477539062 0.446081435505331
505.477935791016 0.44735717424447
604.947143554688 0.447559730414342
656.461975097656 0.449342559711933
537.6806640625 0.449659585726195
777.3056640625 0.451671379932994
521.595458984375 0.451815913321337
840.145446777344 0.455177902714952
555.02783203125 0.456856226572808
739.149658203125 0.457693779369313
664.35302734375 0.459508321441756
688.524475097656 0.460168455640353
730.754943847656 0.461254342451375
801.62841796875 0.462792072321212
558.8525390625 0.481619270319118
653.11865234375 0.493535719318618


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-008.dat <==
x  y
333.448577880859 0.267253746160785
759.849487304688 0.325718826041615
349.950347900391 0.327827930519738
651.072326660156 0.341749778044766
520.724853515625 0.34223927768467
646.552856445312 0.342694825510471
650.136474609375 0.343398957892448
519.327026367188 0.343435912043173
649.760131835938 0.344465541630459
498.713287353516 0.345217502550921
597.137268066406 0.345979735919794
587.592895507812 0.34985334557368
476.128021240234 0.351159999804438
626.947021484375 0.351679923796718
490.730163574219 0.352341228608434
778.81494140625 0.35308352060068
504.547821044922 0.356037500004471
636.918395996094 0.357999937763235
578.4794921875 0.359423977112274
527.377868652344 0.365429441572065
636.249389648438 0.365828236103814
543.404907226562 0.365935908127795
642.276245117188 0.366290130828571
655.706420898438 0.3663996739496
388.506591796875 0.36749464361442
806.046447753906 0.367902149037948
602.237915039062 0.371081526150826
737.826049804688 0.372025934796484
555.714416503906 0.373366421032968
537.73583984375 0.373893786297404
358.0751953125 0.373931950063389
651.208618164062 0.374110451289704
419.512481689453 0.375379805556488
527.953063964844 0.377020127147255
457.637481689453 0.378846250157997
590.953857421875 0.379012197428387
713.789978027344 0.37923730607064
471.469573974609 0.379532383144272
499.546752929688 0.379535171626452
542.309631347656 0.379673098640425
543.183410644531 0.380388168786414
482.114379882812 0.381243445812586
449.165252685547 0.382190183171151
768.284851074219 0.382438882414827
781.404541015625 0.382804119597914
440.087249755859 0.383503171474014
657.185546875 0.38353994373715
553.496643066406 0.383724680730616
721.402587890625 0.384048695906008
507.246337890625 0.384691383318032
592.8466796875 0.385314944426973
512.415588378906 0.385912012665181
650.553955078125 0.385926651858231
479.1630859375 0.386920989742147
626.549560546875 0.388864857407124
668.858642578125 0.389574917299387
601.235473632812 0.390209704739209
593.593505859375 0.390674521289605
485.64306640625 0.391166222213848
569.607177734375 0.391572696376604
567.898071289062 0.392090889330351
567.656555175781 0.392345137119457
599.202819824219 0.392482180811504
770.124389648438 0.392520178905837
667.343200683594 0.392917014638777
920.307922363281 0.393019661351985
505.527740478516 0.393468566523531
729.805603027344 0.393507041255323
592.599426269531 0.394293224165
601.940551757812 0.394406088211663
619.116394042969 0.395297943528439
496.396850585938 0.395434140836296
448.294952392578 0.396070348582294
631.703125 0.396694040964935
758.341552734375 0.397058443002526
582.778259277344 0.397154010852398
760.812561035156 0.398421939173425
604.221374511719 0.398717518944469
628.442993164062 0.399186853432184
935.401611328125 0.399232641694247
703.94677734375 0.399667589499262
724.503967285156 0.400850475500665
799.257507324219 0.402692107438734
501.639038085938 0.403438335863138
647.547607421875 0.40384241629054
641.413208007812 0.40494573645999
510.471435546875 0.405372287245217
596.33203125 0.405408046829644
928.032409667969 0.406374371597316
575.052490234375 0.406556238170655
693.011169433594 0.407213848960794
736.408569335938 0.407351293697408
764.071350097656 0.408378958086431
430.546875 0.409135798848104
607.019958496094 0.409214279929838
682.80126953125 0.409543485158308
647.610778808594 0.410991859306147
503.221252441406 0.411088663292518
957.220947265625 0.411186424489748
495.074157714844 0.411649991652555
664.215698242188 0.411920598615745
637.26025390625 0.412317218917805
427.430633544922 0.412483730810644
965.526000976562 0.412545729899235
687.417907714844 0.413298780437459
717.368469238281 0.413658011291859
537.559509277344 0.414760323117087
743.077453613281 0.41489116704226
770.129516601562 0.416865076075791
461.884124755859 0.416970571762933
479.595153808594 0.41916051219731
717.124206542969 0.420778932686365
895.49658203125 0.420952414334076
762.88623046875 0.423329186994933
427.691192626953 0.42429615754243
635.87451171875 0.424576298157308
654.068603515625 0.424968060478679
654.780700683594 0.425458322529734
768.327331542969 0.426654440528349
399.459808349609 0.426690509903029
412.880767822266 0.427505292762208
700.437622070312 0.428718282389971
616.454711914062 0.429259279892
840.145446777344 0.430349347178191
712.12890625 0.430861455680916
601.607238769531 0.431632377389363
656.461975097656 0.432341798120741
512.701965332031 0.432407095177504
1061.13256835938 0.432464895039748
918.657287597656 0.432902464770425
619.014465332031 0.434025865004878
505.477935791016 0.434222433685647
552.672912597656 0.434750583268791
720.7353515625 0.434863911172215
762.192138671875 0.434933919507148
626.793640136719 0.435079716057937
683.857116699219 0.437086992313272
662.589477539062 0.440060332666826
537.6806640625 0.440457867200719
635.109985351562 0.443587376556462
521.595458984375 0.444892756268225
777.3056640625 0.444912981770136
801.62841796875 0.44573329099018
555.02783203125 0.446847468298206
739.149658203125 0.448902399055659
688.524475097656 0.451224163881245
604.947143554688 0.452380002767421
664.35302734375 0.453725614019987
730.754943847656 0.459890707579093
558.8525390625 0.464163397356707
653.11865234375 0.491517616386662


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000.dat <==
x  y
141029630021632 1
141029630021632 1


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001.dat <==
x  y
35087840 0.921657137659347
35087840 0.925908682289508
35087840 0.929648429447291
35087840 0.93648421432472
35087840 0.936804114507456
35087840 0.937793262413674
35087840 0.938803437566299
35087840 0.940098972828641
35087840 0.940498250220007
35087840 0.940779391371962
35087840 0.941313255980843
35087840 0.941404209235203
35087840 0.942170000401878
35087840 0.942209528831295
35087840 0.942546706300425
35087840 0.942750474540641
35087840 0.94283397872837
35087840 0.944174892304852
35087840 0.944819715410447
35087840 0.945386924882551
35087840 0.946125262354512
35087840 0.946349185451622
35087840 0.946458925461879
35087840 0.946754627078798
35087840 0.946809274348863
35087840 0.947281691331349
35087840 0.947361109686842
35087840 0.947840505082064
35087840 0.947970966661929
35087840 0.948344168594784
35087840 0.948475320008825
35087840 0.948762462824159
35087840 0.948849075727754
35087840 0.949199850857702
35087840 0.949214137493308
35087840 0.9494036155598
35087840 0.949417654096323
35087840 0.949449349391539
35087840 0.949997847554124
35087840 0.950259594987467
35087840 0.950636962900306
35087840 0.950751027891232
35087840 0.951011009832694
35087840 0.951264026638501
35087840 0.951330692204154
35087840 0.951727906621431
35087840 0.951803993222254
35087840 0.951995352806108
35087840 0.952113793501033
35087840 0.95211922862295
35087840 0.952246716533216
35087840 0.952281773951203
35087840 0.952316769045957
35087840 0.95238531279856
35087840 0.952409746049975
35087840 0.952537901360245
35087840 0.952657343649768
35087840 0.952785485803662
35087840 0.952977017441331
35087840 0.953086321697576
35087840 0.953125265494299
35087840 0.95337851575333
35087840 0.953678155574791
35087840 0.953821038617212
35087840 0.953951797776649
35087840 0.954020508411621
35087840 0.954021912555132
35087840 0.95402900228796
35087840 0.954088473709061
35087840 0.954315021638037
35087840 0.954321628023583
35087840 0.954344243929378
35087840 0.954574532105208
35087840 0.954667756736683
35087840 0.954720879950774
35087840 0.954752973053337
35087840 0.954763370068222
35087840 0.954843676049319
35087840 0.954953387592904
35087840 0.95519865471352
35087840 0.955358353391075
35087840 0.955468820001281
35087840 0.95551743351754
35087840 0.955576699694331
35087840 0.955664928257442
35087840 0.955736110495855
35087840 0.955901567639078
35087840 0.956068560941316
35087840 0.956157404611544
35087840 0.956165217320792
35087840 0.956173281883852
35087840 0.95628337409823
35087840 0.956317534833219
35087840 0.956338264270975
35087840 0.956473886038012
35087840 0.956851234047922
35087840 0.956955945817587
35087840 0.957495812744853
35087840 0.95766987425042
35087840 0.957742726400757
35087840 0.95783149661816
35087840 0.957893513710353
35087840 0.957910461895236
35087840 0.958121944299592
35087840 0.958273723472158
35087840 0.958528535336906
35087840 0.95854756483217
35087840 0.958777224263785
35087840 0.958847682896206
35087840 0.958850689022158
35087840 0.958995629735164
35087840 0.95918733494001
35087840 0.95919957417639
35087840 0.959232999505694
35087840 0.959322572915544
35087840 0.959712895827406
35087840 0.959747797412773
35087840 0.959889522096028
35087840 0.959944442032764
35087840 0.960058674585661
35087840 0.96016388755551
35087840 0.960280430677328
35087840 0.960651781239764
35087840 0.960726311922195
35087840 0.960793338955283
35087840 0.960996830994754
35087840 0.961016525493168
35087840 0.961252051969026
35087840 0.961294416924624
35087840 0.961647199425799
35087840 0.96165718204202
35087840 0.961760801114412
35087840 0.961846029748334
35087840 0.962060705542087
35087840 0.962071463147679
35087840 0.962087970198154
35087840 0.962310355586499
35087840 0.96272341530521
35087840 0.963252688444503
35087840 0.963410921532894
35087840 0.963612622527266
35087840 0.963707320865393
35087840 0.964266526658384
35087840 0.964720898504509
35087840 0.964843678037981
35087840 0.965631943917426
35087840 0.965771887180439
35087840 0.966708152818699
35087840 0.967638252425436
35087840 0.970929843598008
35087840 0.971412126195164


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002.dat <==
x  y
2492295 0.550845017079929
2492295 0.579221358697763
2492295 0.589168013717289
2492295 0.645332715468342
2492295 0.684133655664586
2528583 0.787415855636659
2528583 0.787534247172621
2528583 0.789473999111387
2528583 0.791948336744107
2528583 0.7926449308753
2536838 0.793061201414372
2528583 0.793696778468871
2528583 0.794970078955288
2528583 0.79542405042836
2536838 0.795548664835085
2528583 0.796378945061825
2528583 0.796409657125745
2528583 0.796454336550942
3761480 0.797194320694735
2528583 0.797753162865629
2528583 0.799197049124826
3761480 0.800607458502316
2528583 0.801035487292426
2528583 0.801447264933016
3761480 0.801590798330864
2528583 0.801787325955525
2528583 0.802571222562613
2536838 0.802593405496603
2528583 0.802821918760032
2536838 0.802940338520232
2528583 0.803268322640654
2528583 0.803667748502868
2528583 0.803774560157138
3761480 0.804580717365388
2528583 0.805074867946379
2528583 0.805246672760171
2528583 0.805431116181885
2528583 0.805638544049817
2528583 0.806499793892222
2528583 0.806633245044628
2528583 0.806763200569831
2528583 0.806839063866797
2528583 0.807332524960595
2528583 0.807531283452927
2528583 0.807615721043521
2536838 0.808127672008661
3761480 0.808128232052727
2536838 0.808152924988055
2528583 0.80888449627789
2528583 0.809141530332034
2536838 0.809227195744478
2528583 0.809323520441112
2528583 0.809655296088092
2528583 0.809718777194255
2528583 0.809872003089961
2528583 0.810051939609741
2528583 0.811050502766161
2528583 0.811105384107099
2528583 0.811240202189454
2528583 0.811263141182279
2528583 0.811602312000314
2528583 0.811694295861815
2528583 0.811813741921351
2528583 0.812227895960903
2528583 0.812333799758855
2528583 0.812629947514827
2528583 0.813252085169051
2528583 0.813475118111603
2528583 0.813810690573974
2528583 0.814680054646731
2528583 0.814802649919661
2528583 0.81504448413427
2528583 0.81518046575574
2528583 0.815478886313922
2528583 0.81556106485671
2528583 0.816127124078412
2528583 0.816548565315405
3761480 0.817192608311602
2528583 0.818566644424903
2528583 0.818568300030149
2528583 0.819638239073385
2528583 0.819704973770225
2528583 0.820056749285207
2528583 0.82008614352126
2528583 0.82036112252008
2528583 0.82036511109756
2528583 0.820850015754986
2528583 0.821047802746613
2528583 0.821113669821065
2536838 0.821284478745726
2528583 0.821734384027102
2528583 0.821842594254769
2528583 0.822044642385779
2528583 0.822049063587471
2528583 0.822093269794676
2528583 0.822096069363893
2528583 0.822186651741055
2536838 0.822408612795476
2528583 0.822417090690348
2528583 0.822418233169624
2528583 0.822482678662319
2528583 0.822577741384112
2528583 0.823052934832658
3761480 0.82314467370317
2528583 0.823419910322458
2528583 0.824326369790719
2528583 0.824392091823457
2536838 0.82440397106793
2528583 0.824849328682114
2528583 0.824897808547832
2528583 0.825116131608681
2528583 0.82524181017469
2528583 0.826016387181373
2528583 0.826094307735842
2536838 0.826606909083105
2528583 0.826754533063094
2528583 0.82690096901917
3761480 0.82700965515942
2528583 0.827352673059186
2528583 0.827474308728119
2528583 0.827707329346301
2528583 0.827838520787416
2528583 0.828475911344537
2528583 0.828486742881346
2528583 0.828520632768529
2528583 0.828654564566496
2528583 0.828712412639989
2528583 0.828775463646735
2528583 0.829000211535632
3761480 0.829080234499981
2528583 0.829348744243816
2528583 0.829453612059367
2528583 0.829984901604646
2528583 0.830297101117905
2528583 0.830388211098983
2528583 0.83040001833972
2528583 0.830531380909292
2528583 0.830889089925091
2528583 0.830941403491786
2528583 0.831011383766591
2528583 0.831044986692026
2528583 0.831065382685933
2528583 0.831256380525344
2528583 0.831466023201998
2528583 0.831575819761241
2528583 0.831686304021859
2528583 0.831696233631289
2528583 0.832523589374959
2528583 0.832588522982375
2528583 0.833369161678717
2528583 0.834510330166839
2528583 0.834794200761838
2528583 0.834899516225119
2528583 0.83513239411357
2528583 0.835454229671395
2528583 0.835600977594449
2528583 0.835882135822737
2528583 0.836147753984055
2528583 0.836292416624561
2528583 0.836306335773846
2528583 0.836415290900634
2528583 0.836462206283897
2528583 0.836644105385568
2528583 0.837137471104908
2528583 0.838082161209092
2528583 0.838185569739186
2528583 0.838397221338119
2528583 0.8385917972745
2528583 0.839449841000608
2528583 0.839576013105258
2528583 0.839626696932399
2528583 0.839715630564432
2528583 0.841124111788777
2528583 0.846403206771674
2528583 0.847463920297339
2528583 0.849639443387263


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003.dat <==
x  y
2747238 0.797815046394546
2772195 0.799707873486611


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004.dat <==
x  y
2272487 0.356603172036895
2272487 0.388306654354928
2272487 0.410419237117818
2272487 0.411697491605923
2272487 0.413395541502561
2272487 0.415967201434084
2272487 0.418110663824106
2272487 0.419588837169256
2272487 0.420035802203027
2272487 0.421043716035971
2272487 0.428703939119563
2272487 0.429465637525897
2272487 0.430324364328205
2272487 0.431468994093147
2272487 0.437975242649474
2272487 0.440175046653952
2272487 0.443173381762159
2272487 0.44431425757491
2272487 0.446863818638613
2272487 0.447659912466424
2272487 0.45304368278592
2272487 0.454422537113186
2272487 0.455589737255062
2272487 0.456083513469156
2272487 0.457243356071431
2272487 0.46057971092251
2272487 0.462939530434118
2272487 0.46975945763343
2272487 0.470676099377648
2272487 0.470797342624474
2272487 0.472623266691855
2272487 0.473249010603636
2272487 0.480990906523608
2272487 0.481518646369974
2272487 0.485474341253752
2272487 0.48617485707724
2272487 0.487056873923633
2272487 0.489988123382291
2272487 0.490583525689196
2272487 0.492495991616034
2272487 0.492735228809404
2272487 0.493979413076759
2272487 0.494408720242833
2272487 0.49471197896598
2272487 0.496041846972183
2272487 0.497031297322711
2272487 0.497350021218315
2272487 0.501546430603942
2272487 0.502132410977654
2272487 0.50526915447772
2272487 0.508588349627176
2272487 0.513166353730701
2272487 0.513882195864609
2272487 0.514536333245944
2272487 0.51744890883999
2272487 0.517605730788992
2272487 0.517623666511057
2272487 0.518952848403446
2272487 0.519338674414741
2272487 0.520721194880107
2272487 0.521788202563225
2272487 0.523432643254773
2272487 0.525297986748447
2272487 0.531203479513931
2272487 0.539198098324013
2272487 0.53952509573192
2272487 0.540747078103577
2272487 0.54148246129161
2272487 0.541607029547717
2272487 0.541815110447898
2272487 0.543472754626398
2272487 0.54476552046961
2272487 0.544863271346082
2272487 0.546343354050181
2272487 0.546786144405609
2272487 0.547759502836148
2272487 0.550604410210228
2272487 0.550920518449032
2272487 0.554156583072726
2272487 0.554196609241358
2272487 0.55619387933951
2272487 0.5562259088173
2272487 0.556562425139115
2272487 0.556761270274331
2272487 0.556788916978702
2272487 0.558690393677429
2272487 0.559447893974449
2272487 0.561161251552646
2272487 0.562759460167834
2272487 0.563605635213407
2272487 0.564863122626391
2272487 0.565440584764948
2272487 0.565674864664915
2272487 0.565724617621567
2272487 0.56577506687997
2272487 0.569926061628136
2272487 0.570646000581809
2272487 0.570898392980531
2272487 0.57223428775234
2272487 0.572739912785334
2272487 0.573496644636224
2272487 0.574829164281315
2272487 0.57530023200261
2272487 0.575748727599455
2272487 0.576159131088741
2272487 0.576295090833905
2272487 0.577301205072148
2272487 0.577346283565922
2272487 0.578445777436216
2272487 0.580278816834423
2272487 0.586043276569357
2272487 0.586464182817341
2272487 0.587794266019619
2272487 0.588497615439565
2272487 0.588844538700768
2272487 0.589531916481755
2272487 0.590207778238239
2272487 0.591360971637546
2272487 0.595604781940559
2272487 0.595837795508042
2272487 0.59629519354836
2272487 0.59687063537469
2272487 0.597308307416859
2272487 0.599162408285746
2272487 0.599527922079792
2272487 0.602357629652699
2272487 0.603173902466407
2272487 0.604680703128977
2272487 0.604762314240727
2272487 0.605428409636288
2272487 0.605903851523426
2272487 0.606191796670006
2272487 0.607319867867771
2272487 0.608613910612879
2272487 0.608983417625683
2272487 0.610127250440315
2272487 0.610943559530154
2272487 0.611394351244632
2272487 0.611679166061549
2272487 0.612679963890953
2272487 0.61316368735518
2272487 0.614523322270485
2272487 0.614855551879208
2272487 0.617059514011791
2272487 0.617299541330077
2272487 0.617867036465342
2272487 0.618063620979693
2272487 0.618203339077207
2272487 0.619231313418414
2272487 0.620298434826424
2272487 0.621143639567251
2272487 0.622196597632281
2272487 0.622714069846035
2272487 0.623876681470316
2272487 0.624466536807455
2272487 0.625820091839435
2272487 0.625968678996395
2272487 0.626094047321388
2272487 0.627063432395976
2272487 0.62730040292832
2272487 0.62920656956515
2272487 0.630149297625327
2272487 0.630338329775689
2272487 0.631373403582367
2272487 0.631789259452176
2272487 0.633071040143833
2272487 0.633318628252679
2272487 0.633758408974575
2272487 0.633923112178738
2272487 0.633943906482833
2272487 0.63441166468085
2272487 0.635486026622058
2272487 0.63588337199317
2272487 0.63633737587808
2272487 0.636761679750246
2272487 0.636827585408677
2272487 0.639341604050966
2272487 0.639408714621292
2272487 0.639556791572508
2272487 0.640802000987943
2272487 0.641174511513523
2272487 0.642171519661964
2272487 0.642248434059627
2272487 0.64316810653317
2272487 0.643364831543185
2272487 0.643375885425362
2272487 0.644297871396462
2272487 0.645212862326671
2272487 0.646449376008235
2272487 0.648776940338412
2272487 0.650301586580444
2272487 0.650609746864165
2272487 0.651289104137008
2272487 0.651494878477556
2272487 0.651521572841692
2272487 0.651782409343536
2272487 0.653259712933634
2272487 0.653515475752746
2272487 0.653868379616525
2272487 0.655306401782431
2272487 0.657667201118181
2272487 0.657796779346571
2272487 0.658937979676472
2272487 0.659912473569181
2272487 0.660847443841022
2272487 0.66091453981256
2272487 0.661342254214696
2272487 0.663218217170349
2272487 0.665133966086757
2272487 0.665449132416672
2272487 0.665749302796902
2272487 0.666383013052282
2272487 0.666970347748426
2272487 0.667712983204008
2272487 0.668358969079519
2272487 0.668665345938259
2272487 0.668932845159971
2272487 0.66974508867159
2272487 0.670434349439223
2272487 0.672580117597271
2272487 0.672877461523478
2272487 0.674998856808719
2272487 0.675399305370298
2272487 0.675781405132099
2272487 0.677273182598741
2272487 0.677569896770818
2272487 0.677748263178185
2272487 0.678651717089108
2272487 0.679055125772857
2272487 0.679589261163842
2272487 0.680418287842056
2272487 0.681851963106335
2272487 0.683415833408554
2272487 0.683541420055193
2272487 0.684900165781843
2272487 0.685620721890362
2272487 0.686196693486051
2272487 0.686614013891499
2272487 0.686924505524675
2272487 0.686958406165865
2272487 0.687739916871705
2272487 0.688439927728087
2272487 0.68934260912534
2272487 0.690754211589101
2272487 0.691401966559427
2272487 0.692432247867941
2272487 0.692514322834266
2272487 0.692640243592004
2272487 0.694186933083869
2272487 0.694372021561317
2272487 0.694788214416424
2272487 0.697376308206071
2272487 0.697481583634238
2272487 0.698227698545498
2272487 0.698501669415962
2272487 0.701439208795874
2272487 0.701976963494261
2272487 0.702748400284924
2272487 0.705049556318878
2272487 0.705503067514289
2272487 0.706377247627706
2272487 0.706841531224683
2272487 0.707215328260594
2272487 0.708940868779141
2272487 0.709094035605264
2272487 0.710777932099575
2272487 0.711296296484009
2272487 0.711498558821792
2272487 0.71331563422462
2272487 0.713353657765874
2272487 0.714362313810579
2272487 0.714990771722942
2272487 0.715075463286283
2272487 0.71524333243651
2272487 0.715970006345472
2272487 0.716089106740414
2272487 0.720062110522967
2272487 0.723662147237318
2272487 0.724164444857567
2272487 0.725736812431223
2272487 0.728928855221935
2272487 0.729957268743954
2272487 0.731250678952745
2272487 0.733663772442952
2272487 0.735044033294678
2272487 0.735903874991274
2272487 0.738799994777656
2272487 0.741571361085085
2272487 0.742437937931642
2272487 0.747219559284702


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005.dat <==
x  y
2491142 0.669447452933467
2491142 0.669447452933467


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006.dat <==
x  y
2180646 0.250185876386145
2180646 0.254890738453727
2180646 0.255879040488553
2216934 0.256485555110654
2192933 0.257063944196419
2180646 0.257936078033954
2192933 0.266928541919635
2180646 0.267648207114209
2207363 0.269325195513499
2180646 0.286105156141366
2180646 0.286473861989535
2192933 0.288819493783117
2192933 0.289629376171634
2180646 0.294680601788337
2180646 0.296178589292046
2207363 0.297126104742365
2216934 0.297319132945337
2229221 0.301797182939356
2216934 0.304256671667171
2180646 0.304658409445922
2243651 0.304949134318006
2251906 0.305252707682404
2216934 0.308206552224108
2216934 0.312933624222932
2216934 0.315568041254877
2225189 0.315640498289127
2180646 0.316239653580131
2229221 0.317246730398744
2192933 0.321753252754027
2229221 0.326233197289569
2216934 0.33338932067912
2180646 0.33543646055535
2225189 0.335539556729282
2216934 0.337482331341358
2180646 0.339462356096415
2216934 0.339698194111327
2180646 0.339704878389189
2229221 0.340154905478275
2192933 0.340748210098503
2216934 0.341953873937039
2243651 0.342672877576692
2216934 0.34282591740851
2180646 0.343402040454479
2216934 0.343739107341939
2229221 0.343866944536199
2216934 0.344335293221379
2216934 0.34463264373386
2216934 0.344708542412769
2216934 0.344924692957978
2216934 0.34524076673906
2192933 0.347193835544324
2216934 0.347562215890326
2229221 0.348221601836224
2229221 0.348665465776846
2229221 0.349144131472587
2216934 0.349288349102763
2229221 0.349327637308517
2243651 0.349675460969195
2216934 0.351193576954326
2229221 0.352175214126465
2216934 0.352944736214669
2216934 0.353528002350221
2225189 0.354328139878678
2216934 0.354696682726346
2229221 0.357138581605713
2216934 0.357668703097121
2225189 0.358464785035701
2229221 0.360918713082067
2216934 0.361114337267681
2243651 0.361182078710767
2229221 0.36192093330494
2229221 0.361989733223357
2216934 0.362111945164051
2216934 0.362373834175979
2216934 0.363005828331277
2225189 0.36328452473359
2229221 0.36383647600019
2216934 0.364673726656409
2251906 0.364684458347815
2216934 0.364835925703776
2229221 0.365155446160362
2216934 0.365957603105431
2216934 0.366126381074783
2237476 0.366319965726316
2216934 0.36660564167708
2216934 0.3667874839762
2229221 0.36739805394046
2216934 0.367464971108908
2225189 0.367635217724524
2229221 0.367684389921919
2216934 0.367737680609111
2216934 0.368229573443822
2229221 0.368364095003228
2229221 0.36887217092105
2216934 0.368940685068873
2216934 0.36906028296789
2216934 0.369071761521107
2216934 0.369142495486214
2216934 0.369265945788614
2216934 0.369709879885201
2229221 0.370114361081798
2225189 0.370190766756553
2216934 0.37069407495939
2216934 0.37080056320346
2229221 0.370917976002477
2216934 0.370923106856115
2229221 0.371571618524182
2216934 0.371931537083146
2237476 0.372280166185628
2225189 0.372584878517224
2216934 0.37276573463015
2229221 0.372969610689557
2216934 0.373148224011212
2229221 0.373156943902184
2216934 0.373258921048906
2216934 0.374042999703853
2229221 0.374659863813709
2229221 0.375091270353952
2216934 0.375497270286723
2229221 0.375508292984008
2229221 0.375597026953202
2243651 0.37620164894848
2216934 0.376364231489039
2229221 0.376462724549291
2216934 0.376574388101319
2216934 0.376759433928516
2216934 0.377290343491081
2237476 0.377330865821282
2225189 0.377370400085178
2243651 0.377581631503229
2225189 0.377919502749374
2216934 0.378106584686108
2216934 0.378197929605144
2216934 0.378629596210645
2216934 0.378779785829437
2229221 0.379002388342969
2216934 0.379411163008133
2243651 0.379451204450583
2229221 0.379866722132541
2216934 0.380075221276398
2229221 0.380653603010426
2216934 0.380856490131725
2216934 0.380971429471708
2216934 0.381040658241943
2216934 0.381066911535376
2237476 0.381325246468217
2225189 0.381474537434973
2229221 0.38173474633235
2229221 0.382064741740328
2216934 0.382148876384383
2216934 0.382323049967006
2216934 0.382420510606735
2229221 0.382576726663157
2229221 0.38270934943462
2216934 0.382710046444258
2229221 0.382753581431388
2216934 0.38305047097227
2216934 0.383471667464333
2243651 0.383486045343536
2216934 0.383558960845879
2225189 0.383628060645257
2229221 0.383652386050528
2225189 0.383837637738429
2225189 0.383838391670716
2216934 0.384025235893486
2216934 0.384321801502763
2216934 0.384518340965465
2243651 0.384691383318032
2229221 0.385057257100399
2216934 0.385092780345818
2225189 0.385545845826569
2216934 0.385584064540975
2229221 0.385973161485432
2237476 0.386214086109271
2237476 0.386225605613895
2229221 0.386610021942377
2225189 0.386626500334951
2216934 0.387456026666151
2229221 0.387732168704291
2216934 0.387886865446592
2216934 0.388341673660078
2216934 0.388586428259127
2216934 0.388791356716138
2216934 0.388851263495808
2229221 0.389260631869136
2216934 0.389683897470909
2216934 0.389797726792136
2243651 0.389858404367649
2216934 0.389934481886565
2216934 0.389978417292349
2216934 0.390159913155645
2225189 0.390294470458616
2225189 0.390450259145064
2237476 0.390515964847381
2216934 0.390773723445284
2225189 0.390844570190116
2225189 0.39096268396979
2229221 0.39133592864752
2229221 0.391483515664599
2229221 0.391658937785868
2229221 0.39176674126815
2216934 0.39177956846054
2216934 0.392158051587219
2216934 0.39338808105083
2216934 0.394054026744896
2243651 0.394074367056533
2229221 0.39431799568303
2225189 0.394465308423424
2229221 0.395025693262397
2216934 0.39534320346367
2229221 0.39534861505481
2229221 0.395765201878718
2243651 0.395924423623844
2229221 0.395924443703598
2216934 0.396091454390342
2216934 0.397527538287758
2216934 0.397607841521677
2229221 0.398158555083188
2229221 0.398727359262992
2229221 0.398752037252064
2216934 0.398777337880703
2216934 0.399448737501067
2225189 0.399553097291832
2243651 0.399650713336343
2229221 0.399688248064804
2216934 0.400554090153416
2229221 0.400926544287179
2216934 0.401467009117534
2243651 0.402249715002752
2216934 0.402512230302872
2216934 0.402686155292622
2216934 0.403177095401984
2229221 0.403365108310009
2229221 0.403851802235665
2243651 0.404180055279952
2243651 0.404335794711232
2243651 0.404543053707414
2216934 0.405031659790706
2216934 0.405538798865771
2225189 0.406045886598819
2216934 0.406310126896383
2229221 0.406326381607826
2216934 0.406420653148462
2225189 0.406693363489604
2216934 0.406784779785039
2216934 0.408849958284948
2216934 0.409170775613945
2229221 0.40964142568013
2229221 0.41034936311364
2229221 0.410706363513635
2216934 0.410732481382162
2216934 0.410791632761501
2243651 0.411109195416689
2216934 0.411469314935186
2216934 0.4118865330967
2216934 0.412175536656511
2243651 0.412350172528197
2216934 0.412358069748581
2216934 0.412488482096793
2216934 0.412495650617771
2229221 0.412808668104848
2216934 0.412870520472155
2229221 0.413024630190582
2237476 0.413283963665635
2216934 0.413362890207771
2216934 0.413406822696726
2229221 0.414005217006322
2216934 0.414653324083968
2229221 0.416113604483533
2243651 0.416147511361205
2216934 0.416749071360004
2216934 0.416796370881437
2216934 0.417084604543863
2216934 0.417681232619442
2216934 0.41861586981029
2216934 0.41908984075254
2229221 0.419175101851239
2229221 0.419226566323275
2225189 0.419870881103936
2229221 0.420207462035368
2229221 0.421327914235588
2216934 0.421904030171421
2216934 0.422142694889496
2216934 0.422252563007313
2216934 0.422604681400003
2225189 0.42361516283677
2229221 0.425060539407507
2237476 0.425203879029421
2216934 0.426111505910464
2229221 0.426199679974054
2216934 0.426365341302457
2216934 0.426834341501412
2229221 0.42688676052777
2216934 0.427370831128859
2216934 0.427684628634115
2225189 0.427971875192485
2216934 0.42913592714137
2229221 0.430361215559077
2229221 0.431039642561584
2216934 0.431532643166358
2225189 0.432773567334385
2225189 0.432955859744847
2216934 0.433854446114981
2216934 0.434005190795041
2229221 0.434707406481206
2216934 0.436237229158843
2216934 0.436289435970187
2229221 0.437151658186485
2225189 0.437748442640196
2229221 0.441389799195086
2229221 0.444529756361446
2216934 0.444852342758122
2216934 0.44591539129809
2216934 0.44638635762557
2229221 0.448011023443576
2216934 0.452051587824758
2216934 0.458974443684581
2216934 0.474178689059658
2225189 0.477589426142532


==> generated/max-of-4/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007.dat <==
x  y
1922502 3.22012487405734e-06
1922502 3.22185400275982e-06
1922502 3.222190630168e-06
1922502 3.27908553339603e-06
1922502 3.27962069934393e-06
1922502 3.27976679069154e-06
1922502 3.27980610263384e-06
1922502 3.28047318022311e-06
1922502 3.2809054583231e-06
1922502 3.29619757240443e-06
1922502 3.29897916388753e-06
1922502 3.33835099410429e-06
1922502 3.33847557931941e-06
1922502 3.33854703094666e-06
1922502 3.33863500623192e-06
1922502 3.33866506219963e-06
1922502 3.33869273009197e-06
1922502 3.33869372534844e-06
1922502 3.33871621830291e-06
1922502 3.33874328987124e-06
1922502 3.33875682582004e-06
1922502 3.33877394497128e-06
1922502 3.33878111117974e-06
1922502 3.33878907366967e-06
1922502 3.33883028016184e-06
1922502 3.33883884009216e-06
1922502 3.33889000152098e-06
1922502 3.33889617284989e-06
1922502 3.33895131767242e-06
1922502 3.3389515167545e-06
1922502 3.3389684388182e-06
1922502 3.33897421226742e-06
1922502 3.33897779579766e-06
1922502 3.33899591265163e-06
1922502 3.33901582150909e-06
1922502 3.33904190247159e-06
1922502 3.33908411069398e-06
1922502 3.3390847079878e-06
1922502 3.33909446381715e-06
1922502 3.33911935139515e-06
1922502 3.33913368680846e-06
1922502 3.33921790984756e-06
1922502 3.33924737895914e-06
1922502 3.33938298339879e-06
1922502 3.33939752021111e-06
1922502 3.33945606701048e-06
1922502 3.339535327513e-06
1922502 3.33960782031192e-06
1922502 3.3401506205135e-06
1922502 3.34018827448379e-06
1922502 3.34023987574785e-06
1922502 3.34057522319218e-06
1922502 3.34063401057728e-06
1922502 3.34067366832098e-06
1922502 3.34127821672163e-06
1922502 3.34179982296815e-06
1922502 3.34230323965275e-06
1922502 3.34329875168389e-06
1922502 3.34618127518786e-06
1922502 3.36011283258892e-06
1922502 3.36068168067211e-06
1922502 3.36661917729687e-06
1922502 3.39780155086393e-06
1922502 3.39795832779675e-06
1924550 3.39795832779675e-06
1922502 3.39799620759778e-06
1922502 3.39802942908098e-06
1922502 3.39803611397013e-06
1922502 3.39806832335017e-06
1922502 3.39809688689613e-06
1922502 3.39810053334082e-06
1922502 3.39813294652644e-06
1922502 3.39813780855762e-06
1922502 3.3981621189222e-06
1922502 3.39816515774223e-06
1922502 3.39816860174483e-06
1922502 3.39817164057646e-06
1922502 3.39818055451391e-06
1922502 3.39818906331601e-06
1922502 3.39820891735329e-06
1922502 3.39827395107952e-06
1922502 3.39832460212326e-06
1922502 3.39832703341134e-06
1922502 3.39837302593281e-06
1922502 3.39837343115879e-06
1922502 3.39837809126458e-06
1922502 3.39839369258131e-06
1922502 3.3984321899497e-06
1922502 3.39845366780795e-06
1922502 3.39848932975709e-06
1922502 3.39849014026463e-06
1922502 3.3985073636413e-06
1922502 3.39852276351415e-06
1922502 3.39852519508578e-06
1922502 3.39855559002473e-06
1922502 3.39858132483139e-06
1922502 3.39863887494321e-06
1922502 3.39868345735547e-06
1922502 3.39869683230723e-06
1922502 3.39876269534761e-06
1922502 3.39877120706525e-06
1922502 3.398812955631e-06
1922502 3.39881599561517e-06
1922502 3.39910867021979e-06
1922502 3.39911231883626e-06
1922502 3.39928685347279e-06
1922502 3.39962279694005e-06
1922502 3.39994177152356e-06
1922502 3.40003283119422e-06
1922502 3.40011902802646e-06
1922502 3.40023038052157e-06
1922502 3.40037237060241e-06
1922502 3.40066227002798e-06
1922502 3.40162280085086e-06
1922502 3.40312912349544e-06
1922502 3.40415732414601e-06
1922502 3.40616266852886e-06
1922502 3.41037632724966e-06
1922502 3.41105348890929e-06
1922502 3.41511044976465e-06
1922502 3.41630990701703e-06
1922502 3.4201033555234e-06
1922502 3.45734491766422e-06
1922502 3.45738984592023e-06
1922502 3.45739376174098e-06
1922502 3.45747640823759e-06
1924550 3.45747640823759e-06
1922502 3.45752175213372e-06
1922502 3.45752999660625e-06
1922502 3.45758935796917e-06
1922502 3.45762501699005e-06
1922502 3.4576415069594e-06
1922502 3.45766376866751e-06
1924550 3.45766376866751e-06
1922502 3.45767489962906e-06
1922502 3.45770726227622e-06
1922502 3.45771241561989e-06
1922502 3.45790454323347e-06
1922502 3.45791402647975e-06
1922502 3.45796577293554e-06
1922502 3.45801855179256e-06
1922502 3.45803710724226e-06
1922502 3.45805009617553e-06
1922502 3.45807772375492e-06
1922502 3.45808844502403e-06
1922502 3.45814844412237e-06
1922502 3.45818019706499e-06
1922502 3.45856065915873e-06
1922502 3.45859510078078e-06
1922502 3.46421226829273e-06
1922502 3.46639778576072e-06
1922502 3.47013129361409e-06
1922502 3.51742963888756e-06
1924550 3.51760453754292e-06
1922502 3.51768171658098e-06
1924550 0.000534859258374951
1924550 0.000628453077392143
1924550 0.000880284839921822
1924550 0.00093409982682671
1924550 0.00100600109670706
1924550 0.0010658386866234
1924550 0.00147891013213536
1924550 0.00249779743745052
1924550 0.00260758726586085
1924550 0.00276348107751788
1924550 0.00357691402457909
1924550 0.00373648455634679
1924550 0.00376217780144572
1924550 0.00408609236693902
1924550 0.00421223943465368
1924550 0.00427737407318188
1924550 0.00427987647226943
1924550 0.00448131452210598
1924550 0.00509062210495735
1924550 0.00540607355644496
1924550 0.00560402611079837
1936837 0.0059276954953819
1924550 0.005968147303339
1924550 0.00647135560468762
1924550 0.00698825269288889
1951267 0.00740777091471121
1951267 0.00803998862975272
1924550 0.00832961673304868
1924550 0.0083372392449691
1924550 0.0085008304333199
1924550 0.00878884247757895
1924550 0.00882760596275591
1924550 0.00889668810656653
1924550 0.00909235131676713
1924550 0.00919307209953045
1924550 0.00976594336370513
1936837 0.0098177381966685
1936837 0.0098633035028544
1951267 0.00989013269000512
1924550 0.0099058832872629
1924550 0.0106408471703241
1924550 0.0107074506836113
1924550 0.0109125348109699
1924550 0.0111504667673297
1924550 0.0113830299744538
1924550 0.0114041825272555
1924550 0.0118373446383186
1924550 0.0119985991319817
1924550 0.0122987271525097
1936837 0.0125032073263441
1924550 0.0130145434740169
1924550 0.0130408407823264
1924550 0.0130560178659476
1924550 0.0130781687666198
1924550 0.0130806190725742
1924550 0.0131045469522358
1936837 0.0132699913098633
1936837 0.0133396372425799
1936837 0.0136121845017508
1924550 0.0136522334730542
1924550 0.0137839191743433
1951267 0.0142312885296471
1924550 0.0145402903797281
1924550 0.0146557510531395
1936837 0.0147150784454687
1951267 0.0148563928724609
1924550 0.0149811848939714
1924550 0.0151966939797349
1924550 0.0155342330869135
1924550 0.0155679185411756
1924550 0.016748174117422
1924550 0.0169941521703813
1924550 0.017013112043248
1924550 0.0170167229168881
1951267 0.0172462588768561
1924550 0.0176398735218582
1924550 0.0184662960346483
1924550 0.0186356300743111
1924550 0.0195628947331342
1924550 0.0197115102775052
1924550 0.0197392584174267
1924550 0.0199667028844144
1924550 0.0201918927655549
1924550 0.0204214227066241
1924550 0.020484420347902
1924550 0.020558864240409
1924550 0.0206364093124718
1924550 0.0207129316128164
1924550 0.0208033311849638
1924550 0.0211842252796411
1924550 0.0212828370106592
1924550 0.0213692530595233
1924550 0.0214139896297991
1924550 0.0223768698248494
1936837 0.0226207173197941
1951267 0.0226319981795389
1924550 0.0234030832564288
1924550 0.023641632405527
1936837 0.023863791597452
1924550 0.0240740620390194
1924550 0.0241002400981137
1924550 0.0243257220655857
1951267 0.0243504086157865
1924550 0.0243595741581845
1936837 0.0243925261846154
1924550 0.0245669068839741
1924550 0.0247370906715047
1924550 0.0247821881372694
1924550 0.0251637118804439
1924550 0.0251876658593632
1924550 0.0256289536325091
1936837 0.0256463288151268
1924550 0.0256505601478414
1924550 0.025654529623228
1936837 0.0258353645598173
1936837 0.0258740606570022
1924550 0.0258917428363859
1924550 0.0262631132001925
1924550 0.0262981616081668
1936837 0.0263671291637886
1924550 0.026510144418787
1924550 0.0265951520347636
1924550 0.0266048868988072
1924550 0.026732933240912
1924550 0.0267791843985592
1924550 0.0268257053590593
1924550 0.0268645519140208
1924550 0.0270810920771439
1936837 0.0271287607338173
1951267 0.027171523356367
1924550 0.0273146323971776
1924550 0.0274312855470083
1936837 0.0275352085887002
1924550 0.0277594264528585
1936837 0.027816783289669
1924550 0.0281091202609672
1924550 0.0282299531091829
1924550 0.0283926906436394
1924550 0.0287465870942433
1924550 0.0288424143275778
1951267 0.0288463040352513
1924550 0.0289329332219416
1924550 0.0290244174958088
1924550 0.0290731074218672
1951267 0.0290984048401954
1924550 0.02916532534022
1924550 0.0291850111538816
1924550 0.0295329694092606
1936837 0.0296766249627958
1951267 0.0297986636881815
1924550 0.0299677327806806
1951267 0.0300101821580929
1924550 0.0300862226895557
1924550 0.0303825468541119
1924550 0.0304830838226199
1936837 0.0308528156905018
1936837 0.0309582028171803
1924550 0.0310884790069967
1924550 0.0312003161403404
1924550 0.0314044128251707
1924550 0.0314266670664674
1924550 0.0315075319717066
1936837 0.0318150141452532
1924550 0.0318617673108197
1924550 0.0319500198586559
1924550 0.0319775131722976
1936837 0.0320390462156322
1936837 0.0321703043133832
1924550 0.0322857416636211
1951267 0.0325849602589846
1936837 0.0326650201642479
1924550 0.0329083024649254
1951267 0.0329389137902369
1924550 0.0335082112191203
1924550 0.0337923494259257
1936837 0.0342167781659973
1936837 0.0342212105885955
1924550 0.034500918372215
1924550 0.0348755274649034
1924550 0.0350540801691101
1951267 0.0354841197939709
1924550 0.0354983230657135
1924550 0.0355208080609088
1924550 0.0356347497181434
1936837 0.0359161815657084
1924550 0.0363333451384881
1924550 0.0363586597918778
1936837 0.0368833053919322
1924550 0.03734434288148
1924550 0.0373807572349295
1951267 0.0377725613157694
1924550 0.0381398101190878
1924550 0.0382264257793739
1924550 0.0384035477035653
1924550 0.0384602498127722
1951267 0.0384732745221454
1924550 0.0385213233242901
1924550 0.0386944684305323
1924550 0.0387940414534824
1924550 0.0388640417932124
1924550 0.0390122900326993
1951267 0.0391974165242908
1924550 0.0392604800309097
1924550 0.0392966135384405
1936837 0.0393848941328051
1936837 0.0395792821710194
1951267 0.0397402100544763
1924550 0.0398970640787025
1951267 0.039977242435801
1924550 0.0402578494904674
1924550 0.0405089343292646
1924550 0.0405798259144339
1924550 0.0406037035460267
1924550 0.0407240450288173
1936837 0.0408411721727717
1924550 0.0408495304775369
1924550 0.0411200924138668
1924550 0.0414569619347453
1924550 0.0414787168983152
1936837 0.0415287265753453
1936837 0.0417141241872275
1924550 0.0425343862693857
1951267 0.0429566940562815
1924550 0.0429944199983708
1924550 0.0432106099628111
1924550 0.0435446156649772
1924550 0.044048757064727
1924550 0.0441442760707089
1936837 0.0441849213183873
1951267 0.0446881165588043
1924550 0.0451776519012614
1924550 0.0451871683583202
1924550 0.045196301144926
1924550 0.0452437546508941
1936837 0.0453051172028688
1924550 0.0453604409118346
1936837 0.0457989498589893
1951267 0.0458006902120025
1951267 0.0458529259537016
1951267 0.0458692533747279
1924550 0.0461977789605026
1924550 0.0462523516823825
1924550 0.0464021250034799
1951267 0.0465743493344238
1924550 0.0467109687805584
1924550 0.0468512547790005
1924550 0.0468921833198566
1936837 0.047041397923395
1924550 0.0470539395164525
1924550 0.0480643037773646
1936837 0.0481265621321665
1924550 0.0482520734549473
1936837 0.0485307996968889
1924550 0.0486898585143307
1951267 0.0489457100073449
1936837 0.0497426689120331
1924550 0.049766388840806
1924550 0.0500025516038022
1936837 0.0501032881717337
1924550 0.0503059005240099
1924550 0.0503761600970094
1924550 0.0504479552967831
1924550 0.0505500876236479
1936837 0.0510305154413919
1936837 0.0511003970247822
1924550 0.0517873698532292
1924550 0.0522282548167283
1936837 0.0524294759997681
1924550 0.052513403658921
1924550 0.0528109443348547
1951267 0.0529478200831228
1951267 0.0532189499473495
1924550 0.0532654083798551
1924550 0.0532870623192104
1924550 0.0534316197070451
1936837 0.0535219899137942
1924550 0.0535409360844511
1924550 0.0536206493293385
1924550 0.053629271706187
1924550 0.0537804341169276
1924550 0.054305913362912
1924550 0.0543384770033608
1936837 0.0545808564775636
1924550 0.0547456672863972
1924550 0.0549596863496957
1924550 0.0552345863683391
1936837 0.0553133824799825
1924550 0.0553362252460438
1936837 0.0554304758989622
1924550 0.0555751792998728
1924550 0.0555799185807179
1936837 0.0558104058501707
1936837 0.0559800291073256
1924550 0.0560166631880151
1936837 0.0560890463241257
1924550 0.0562075189193782
1924550 0.0565763409005228
1924550 0.056706911215195
1924550 0.0567179746070361
1924550 0.0568245336934876
1936837 0.0571066344423095
1924550 0.0571577994633794
1936837 0.057303286229541
1951267 0.0576480456883405
1951267 0.0576560345944435
1936837 0.0576826857860761
1924550 0.0577619838315765
1924550 0.0580966738812898
1924550 0.0584077165984926
1924550 0.0584255072472063
1924550 0.0586500531949392
1924550 0.0587078697574231
1936837 0.0593948280046869
1936837 0.0599968376494291
1936837 0.0605987940491596
1951267 0.0608511982188008
1924550 0.0610075340334857
1924550 0.0614000940028551
1951267 0.0614671124661962
1924550 0.0615194004254347
1936837 0.0616626400765034
1936837 0.0617367169388128
1924550 0.0624005094868369
1936837 0.0626711294869623
1951267 0.0636845896634172
1936837 0.0644518776751327
1924550 0.0654651929957682
1924550 0.0655408207357322
1924550 0.0655665775113352
1924550 0.0659446303692878
1924550 0.0665066391368269
1951267 0.0667375942370304
1936837 0.0667920385570726
1924550 0.0671034993755501
1936837 0.0674148519207656
1936837 0.0676161137819471
1924550 0.0679193008637615
1924550 0.0680220489197065
1924550 0.0682752897776623
1924550 0.0688953621903648
1924550 0.0690152683951612
1924550 0.0690167080524332
1936837 0.0695182052755626
1936837 0.069843811815845
1924550 0.0702319634881793
1951267 0.0705909359503606
1936837 0.0712947181581244
1924550 0.071628853310055
1936837 0.0718202064596616
1924550 0.0719373545065883
1936837 0.0722564011785832
1951267 0.0723818498272674
1951267 0.0728070112879185
1924550 0.0730595510387262
1951267 0.0732340330169636
1924550 0.0745937917566407
1924550 0.0751297435989471
1924550 0.0762879732723487
1936837 0.0773289518554112
1924550 0.0774473534688192
1924550 0.0774895171478772
1924550 0.0789681314330131
1924550 0.0795952505812064
1924550 0.080322464700046
1924550 0.0804599138458105
1936837 0.0805665034136917
1924550 0.0807932929298376
1924550 0.080868690910886
1924550 0.0809229965431048
1924550 0.0816212784535591
1924550 0.0825811161382163
1924550 0.0836964234635394
1924550 0.0839322485523347
1924550 0.0839987103788682
1951267 0.0840672818742223
1924550 0.0851338028807195
1951267 0.0855508660637444
1924550 0.0855660898370637
1936837 0.0857262240290965
1924550 0.0860027112979273
1924550 0.0861852459325543
1936837 0.0865770061073094
1924550 0.0874548259367267
1924550 0.0874780043659213
1936837 0.087583475427734
1936837 0.0885611953846285
1936837 0.0887542050301261
1924550 0.0900395654695525
1951267 0.0903261827837539
1951267 0.090913828028464
1936837 0.0909177387348397
1924550 0.0912261214614277
1924550 0.0922304357300255
1951267 0.0934627104472355
1924550 0.0936116794616083
1960838 0.0943374043059889
1924550 0.0953898349551612
1924550 0.095617528217906
1924550 0.0979456073561239
1924550 0.0980784224512912
1936837 0.0981151551164995
1924550 0.0992859742787031
1936837 0.0996484293577513
1924550 0.0997237044378884
1951267 0.100297772371685
1936837 0.102500793338711
1936837 0.102745820129845
1951267 0.103471175300501
1924550 0.105861021448226
1924550 0.105995888622783
1924550 0.10601022157192
1951267 0.10631458385766
1924550 0.107867426062781
1924550 0.10875185227076
1924550 0.110777298575051
1936837 0.111260142025208
1960838 0.111586355152811
1924550 0.11228475299025
1951267 0.112400344901821
1924550 0.11325010264874
1924550 0.114891511270391
1936837 0.11519501836691
1936837 0.116031637105751
1951267 0.117643046950588
1951267 0.118059037567573
1960838 0.119132329918489
1960838 0.119915439773087
1960838 0.120295222486356
1924550 0.122583670205452
1924550 0.124145549111286
1936837 0.124437547293958
1951267 0.124932716119045
1924550 0.130598676829125
1960838 0.130816728971221
1924550 0.131586024862995
1924550 0.134080290557611
1924550 0.136665313899513
1951267 0.14400310689299
1924550 0.153631195821005
1960838 0.156159381652457
1960838 0.156419048782178
1924550 0.156894281586763
1960838 0.159237803610313
1960838 0.16004144580577
1924550 0.160544958107869
1960838 0.160751663971809
1936837 0.161307733477438
1960838 0.162819918031051
1951267 0.164228088794589
1960838 0.165095203467996
1960838 0.167909459653992
1960838 0.168065537862835
1960838 0.168157463545793
1960838 0.170600522227456
1960838 0.170705232026627
1960838 0.171061869489696
1960838 0.171488578180374
1960838 0.171969142275641
1924550 0.171976159173691
1960838 0.172039940591241
1960838 0.172637479497916
1960838 0.173935313808694
1960838 0.176746113702824
1960838 0.179929206515576
1960838 0.180841872670084
1960838 0.181387336924511
1960838 0.182460936521773
1960838 0.182750747142678
1960838 0.183321116082798
1924550 0.18397178567251
1936837 0.184114810411438
1960838 0.184326807648898
1960838 0.18635350752934
1960838 0.186844048337205
1960838 0.186866537261073
1973125 0.188828643356003
1960838 0.189968729829786
1960838 0.19018482601806
1960838 0.190282623853531
1960838 0.191079437494833
1951267 0.193077803118383
1960838 0.193450914918045
1960838 0.194638973688443
1960838 0.194640998159148
1960838 0.195680771879207
1960838 0.195723754321708
1960838 0.197761435863545
1960838 0.200984231865554
1960838 0.201085257378989
1960838 0.202662168000248
1960838 0.205366449313283
1960838 0.206020833176814
1960838 0.206052464791042
1960838 0.206339560195642
1960838 0.207703085733269
1960838 0.209163933180323
1960838 0.210085825038248
1960838 0.210451232575461
1960838 0.211974753228808
1960838 0.212396757421362
1960838 0.213051222139729
1960838 0.213256608597112
1960838 0.213405177017081
1960838 0.213569431360384
1960838 0.213717964714813
1960838 0.213830472048619
1973125 0.214130624191873
1960838 0.214825132067782
1960838 0.21526597762555
1973125 0.21546026569433
1960838 0.216559320423958
1960838 0.218358633498876
1960838 0.219121786494012
1960838 0.219294671054008
1960838 0.219515696393223
1960838 0.219633181418784
1960838 0.219761939605932
1987555 0.220348519303278
1960838 0.220378319832189
1960838 0.220567653983078
1973125 0.220885523659265
1960838 0.220993037985702
1960838 0.221075570375503
1973125 0.221302469377923
1987555 0.222047001241443
1960838 0.222597218874097
1960838 0.222706079827081
1960838 0.222765799793759
1960838 0.222771704981148
1960838 0.22594992158257
1960838 0.225990406411895
1960838 0.226542745999338
1960838 0.228119276113858
1973125 0.228404569712819
1960838 0.229872354458112
1960838 0.23049415983598
1960838 0.232171783808341
1960838 0.232827726776099
1960838 0.233009140956341
1973125 0.233345896067256
1960838 0.23366830291675
1960838 0.235344399269382
1960838 0.235896903564077
1960838 0.236309192129144
1960838 0.23645027821031
1960838 0.23649499194973
1973125 0.236534740465589
1960838 0.236874688144857
1960838 0.237421301901871
1960838 0.237510157917989
1960838 0.237530161858429
1960838 0.237813286717525
1973125 0.238310183190918
1960838 0.238532013836558
1960838 0.238661854106427
1987555 0.238725214611384
1960838 0.238797846216396
1960838 0.238820263124752
1973125 0.239367014112772
1960838 0.240286563536843
1960838 0.24131402865775
1987555 0.241412548215778
1973125 0.241459896918085
1960838 0.241539178593951
1960838 0.241643667495211
1960838 0.242694299319613
1960838 0.243664615183172
1973125 0.243756472199512
1960838 0.243921171211195
1960838 0.243921553523918
1960838 0.244190509851423
1960838 0.244659396532347
1960838 0.245147106293656
1960838 0.245342308526543
1960838 0.245957981118353
1973125 0.246465922436127
1960838 0.246478576382837
1973125 0.246488990699505
1960838 0.246877521559285
1960838 0.2469233158119
1987555 0.247534708851415
1973125 0.249208506903766
1960838 0.24946629908321
1960838 0.249475143101601
1960838 0.250011432927057
1960838 0.250018065350062
1960838 0.250410121837396
1960838 0.250522465837236
1960838 0.250631217135475
1960838 0.251336251834798
1960838 0.251507874823392
1960838 0.251580409740275
1960838 0.251915867296754
1960838 0.251951683522278
1960838 0.252380933362717
1973125 0.252883642379159
1960838 0.252987788199703
1960838 0.253295223352842
1960838 0.253303480483631
1960838 0.25471322818657
1973125 0.254883738013239
1960838 0.255447102140707
1960838 0.255514110320007
1987555 0.25565688918895
1960838 0.256672184400877
1960838 0.257140439854637
1960838 0.258039982953097
1960838 0.258043622538956
1960838 0.258160432101214
1960838 0.259058409952357
1960838 0.259937957939043
1960838 0.260291544411298
1960838 0.26038387822587
1960838 0.260444189129052
1960838 0.260863026269056
1960838 0.261232460566851
1973125 0.261373070822005
1960838 0.261482100798984
1973125 0.261527802957629
1960838 0.261600462053906
1987555 0.262026234287103
1960838 0.262351650990671
1960838 0.262453360555722
1973125 0.26263862456719
1960838 0.262645739001229
1960838 0.263263928639573
1960838 0.2643047674102
1960838 0.26491320199423
1960838 0.265362936613177
1960838 0.265929188545563
1973125 0.266100745407695
1960838 0.266420187136256
1960838 0.266597086230812
1960838 0.266745868014978
1960838 0.266841874005584
1960838 0.266863839142574
1960838 0.267340686760427
1973125 0.267421167365838
1973125 0.267579068639969
1987555 0.268029813289636
1960838 0.268148635671962
1960838 0.268302482115804
1973125 0.268607877323801
1960838 0.268832016114761
1960838 0.26913336487746
1960838 0.26934636579765
1960838 0.269505594199271
1960838 0.27011374584942
1960838 0.270271148434401
1960838 0.270584028486088
1960838 0.270880955119812
1960838 0.271218232603926
1987555 0.271476296356496
1960838 0.271653122052542
1960838 0.272463115226421
1960838 0.272674269525462
1960838 0.272885313363823
1960838 0.273080245034806
1960838 0.273149546032468
1973125 0.273371248912313
1960838 0.273634617803881
1973125 0.273661046632924
1960838 0.273828185995415
1960838 0.274028280540758
1987555 0.274502900593956
1960838 0.274576552268842
1960838 0.274905161956902
1973125 0.27510723224343
1960838 0.275161041695368
1960838 0.275303393070949
1960838 0.275599197992052
1960838 0.276026527335263
1987555 0.276112588923152
1973125 0.276223682605959
1960838 0.276455275865886
1960838 0.276786238620008
1960838 0.277451324757801
1960838 0.277508252030622
1960838 0.27764420132238
1960838 0.277829994093017
1960838 0.27795339143301
1960838 0.278039241248163
1960838 0.278102401784446
1960838 0.278114444108447
1960838 0.278121701457596
1960838 0.278372943059054
1973125 0.278406329018756
1973125 0.279107614796883
1960838 0.279134999323277
1973125 0.279237325246353
1987555 0.279348754534752
1960838 0.279859293676629
1960838 0.280282493391645
1973125 0.280394078063452
1973125 0.280484571874176
1960838 0.280630679240266
1987555 0.280841915230157
1973125 0.280875614535543
1973125 0.281187815303369
1960838 0.281548115630641
1960838 0.282440563595961
1960838 0.282518993419717
1973125 0.282671873770457
1960838 0.284399345839025
1960838 0.28485625183277
1973125 0.285340045061508
1987555 0.285435140463958
1960838 0.285471831709768
1960838 0.285473710416376
1960838 0.285663036163603
1960838 0.286889325584113
1960838 0.286905732769619
1973125 0.287189401184324
1960838 0.288510588764553
1973125 0.288645298290317
1960838 0.288897676109424
1960838 0.290378578411653
1973125 0.290543226464959
1960838 0.291165094327529
1960838 0.291289832143049
1960838 0.29138962712319
1960838 0.291482122299526
1973125 0.291531497067911
1960838 0.291851449487471
1960838 0.291862948142626
1960838 0.292124714946616
1960838 0.292173431789387
1960838 0.292808254809074
1960838 0.292880674677649
1960838 0.293294805342776
1973125 0.293369011065053
1960838 0.293392112715622
1973125 0.293515562100752
1960838 0.293533309423157
1960838 0.29373427706108
1960838 0.294194356067967
1973125 0.294469212429739
1987555 0.294793763376635
1987555 0.295327487822585
1960838 0.295390120780287
1960838 0.29555720363718
1973125 0.295734353375723
1960838 0.296383510003689
1960838 0.296562802845717
1973125 0.296644086453888
1973125 0.296988329049223
1960838 0.297255341062328
1960838 0.297519337602492
1960838 0.297622680819623
1960838 0.297700590744547
1987555 0.297818343091914
1987555 0.29788449858027
1960838 0.298007612333184
1973125 0.298792226049527
1973125 0.299139100719221
1987555 0.300423092234775
1960838 0.300487438193796
1960838 0.300701481322456
1960838 0.301144533731687
1987555 0.301189792857143
1973125 0.301207029036824
1960838 0.301487182765271
1960838 0.301710263134693
1987555 0.301991027242849
1960838 0.302131380946607
1987555 0.303369476806008
1960838 0.303466042048448
1960838 0.303871918351331
1973125 0.304474390484261
1987555 0.305087371480609
1973125 0.305282114091049
1960838 0.305399484815005
1960838 0.306204564813293
1973125 0.306481786183865
1960838 0.307379402294278
1960838 0.307455484574139
1987555 0.308051923769904
1973125 0.308117324007191
1960838 0.309165962772994
1987555 0.309535195502977
1960838 0.309823454113034
1973125 0.310524939462808
1960838 0.311254694902314
1960838 0.311453481454032
1960838 0.313442815317097
1960838 0.313552373541079
1960838 0.313790333523233
1960838 0.314991183805929
1973125 0.315840405067764
1960838 0.315883440721461
1973125 0.317438750093959
1973125 0.317588464957302
1973125 0.317712277243389
1960838 0.317902058290403
1960838 0.319417480995451
1960838 0.319806755334924
1960838 0.322811943782922
1960838 0.322922614852323
1973125 0.323087616862617
1960838 0.323818257784281
1960838 0.324978649875489
1973125 0.325909591062606
1960838 0.326491366089906
1960838 0.327255270414954
1973125 0.327299823725072
1960838 0.328093223847726
1960838 0.329276044941482
1960838 0.329597572531572
1960838 0.329626017726046
1987555 0.329904224400812
1960838 0.330620366424614
1960838 0.331111775890226
1987555 0.331226856747647
1973125 0.331574713940175
1960838 0.332524556952847
1960838 0.332612050591274
1960838 0.332634066089162
1973125 0.333579651176727
1973125 0.333987727018148
1960838 0.334144944090847
1960838 0.335017225909881
1987555 0.335857404423533
1960838 0.335872267229704
1960838 0.337046181002815
1960838 0.338159653591448
1973125 0.338194017008249
1960838 0.338293373686959
1973125 0.338816658083411
1987555 0.338845359710924
1973125 0.341274151996565
1960838 0.34188387894093
1960838 0.343686567145487
1960838 0.343724374167431
1960838 0.343766197769684
1973125 0.344596380433715
1960838 0.345982168803197
1960838 0.347695790064112
1973125 0.348082160155152
1960838 0.34814320788666
1973125 0.348997019449513
1960838 0.349006752501796
1973125 0.349393345660909
1973125 0.350173301011085
1960838 0.351400273405361
1987555 0.352463569782501
1960838 0.36762562388438


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-000-adjusted-2.dat <==
x  y
1.42e+16 1


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-001-adjusted-2.dat <==
x  y
52397344 0.91
52397344 0.92
52397344 0.93
52397344 0.94
52397344 0.95
52397344 0.96


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-002-adjusted-2.dat <==
x  y
2904302 0.23
2904302 0.24
2904302 0.26
2904302 0.27
2904302 0.28
2904302 0.29
2904302 0.30
2904302 0.31
2904302 0.32
2904302 0.33
2904302 0.34
2904302 0.35
2904302 0.36
2904302 0.37
2904302 0.38
2904302 0.39
2904302 0.40
2904302 0.41
2904302 0.42
2904302 0.43
2904302 0.44
2904302 0.45
2904302 0.46
2904302 0.47
2904302 0.48
2904302 0.49
2904302 0.50
2904302 0.51
2904302 0.52
2904302 0.53
2904302 0.54
2904302 0.55
2904302 0.56
2912557 0.09
2912557 0.11
2912557 0.13
2912557 0.14
2912557 0.16
2912557 0.17
2912557 0.18
2912557 0.19
2912557 0.20
2912557 0.21
2912557 0.22
2912557 0.23
2912557 0.24
2912557 0.25
2912557 0.26
2912557 0.27
2912557 0.28
2912557 0.29
2912557 0.30
2912557 0.31
2912557 0.32
2912557 0.33
2912557 0.34
2912557 0.35
2912557 0.36
2912557 0.37
2912557 0.38
2912557 0.39
2912557 0.40
2912557 0.41
2912557 0.42
2912557 0.43
2912557 0.44
2912557 0.45
2912557 0.46
2912557 0.47
2912557 0.48
2912557 0.51
2912557 0.52
2952686 0.59
2952686 0.61
2952686 0.62
2952686 0.63
2952686 0.64
2952686 0.65
2952686 0.66
2952686 0.67
2952686 0.68
2952686 0.69
2952686 0.70
2952686 0.71
2952686 0.72
2952686 0.73
2952686 0.74
2952686 0.75
2952686 0.76
2952686 0.78
2960941 0.45
2960941 0.50
2960941 0.51
2960941 0.54
2960941 0.55
2960941 0.56
2960941 0.57
2960941 0.58
2960941 0.59
2960941 0.60
2960941 0.61
2960941 0.62
2960941 0.63
2960941 0.64
2960941 0.65
2960941 0.66
2960941 0.67
2960941 0.68
2960941 0.69
2960941 0.70
2960941 0.71
2960941 0.72
2960941 0.73
2960941 0.74
2960941 0.75
4137103 0.20
4137103 0.22
4137103 0.25
4137103 0.26
4137103 0.27
4137103 0.28
4137103 0.29
4137103 0.30
4137103 0.31
4137103 0.32
4137103 0.33
4137103 0.34
4137103 0.35
4137103 0.36
4137103 0.37
4137103 0.38
4137103 0.39
4137103 0.40
4137103 0.41
4137103 0.42
4137103 0.43
4137103 0.44
4137103 0.45
4137103 0.46
4137103 0.47
4137103 0.48
4137103 0.49
4137103 0.50
4137103 0.51
4137103 0.52
4137103 0.53
4137103 0.54
4145358 0.08
4145358 0.11
4145358 0.12
4145358 0.14
4145358 0.16
4145358 0.17
4145358 0.18
4145358 0.19
4145358 0.20
4145358 0.21
4145358 0.22
4145358 0.23
4145358 0.24
4145358 0.25
4145358 0.26
4145358 0.27
4145358 0.28
4145358 0.29
4145358 0.30
4145358 0.31
4145358 0.32
4145358 0.33
4145358 0.34
4145358 0.35
4145358 0.36
4145358 0.37
4145358 0.38
4145358 0.39
4145358 0.40
4145358 0.41
4145358 0.42
4145358 0.43
4145358 0.44
4145358 0.45
4145358 0.46
4145358 0.47
4145358 0.49
4185487 0.57
4185487 0.59
4185487 0.61
4185487 0.63
4185487 0.64
4185487 0.65
4185487 0.66
4185487 0.67
4185487 0.68
4185487 0.69
4185487 0.70
4185487 0.71
4185487 0.72
4185487 0.73
4185487 0.74
4185487 0.75
4185487 0.76
4193742 0.44
4193742 0.46
4193742 0.49
4193742 0.51
4193742 0.52
4193742 0.54
4193742 0.55
4193742 0.56
4193742 0.57
4193742 0.58
4193742 0.59
4193742 0.60
4193742 0.61
4193742 0.62
4193742 0.63
4193742 0.64
4193742 0.65
4193742 0.66
4193742 0.67
4193742 0.68
4193742 0.69
4193742 0.70
4193742 0.71
4193742 0.72
4193742 0.73
4193742 0.75
4193742 0.76


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-003-adjusted-2.dat <==
x  y
2646158 4.40e-08
2646158 4.47e-08
2646158 4.56e-08
2646158 4.58e-08
2646158 4.65e-08
2646158 4.66e-08
2646158 4.72e-08
2646158 4.75e-08
2646158 4.76e-08
2646158 4.84e-08
2646158 4.85e-08
2646158 4.87e-08
2646158 4.93e-08
2646158 4.94e-08
2646158 5.03e-08
2648206 0.00
2648206 0.01
2648206 0.02
2648206 0.03
2648206 0.04
2648206 0.05
2648206 0.06
2648206 0.07
2648206 0.08
2648206 0.09
2648206 0.10
2648206 0.11
2648206 0.12
2648206 0.13
2648206 0.14
2648206 0.15
2648206 0.16
2648206 0.17
2648206 0.18
2648206 0.19
2648206 0.20
2648206 0.21
2648206 0.22
2648206 0.23
2648206 0.24
2648206 0.25
2648206 0.26
2648206 0.27
2648206 0.29
2648206 0.31
2648206 0.34
2648206 1.82e-05
2648206 1.95e-05
2648206 2.47e-07
2648206 2.57e-07
2648206 2.64e-07
2648206 2.67e-07
2648206 3.90e-05
2648206 4.00e-05
2648206 4.18e-05
2648206 4.40e-08
2648206 4.47e-08
2648206 4.56e-08
2648206 4.58e-08
2648206 4.65e-08
2648206 4.66e-08
2648206 4.72e-08
2648206 4.75e-08
2648206 4.84e-08
2648206 4.85e-08
2648206 4.87e-08
2648206 4.93e-08
2648206 4.94e-08
2648206 5.03e-08
2648206 5.12e-08
2648206 6.24e-05
2648206 6.26e-05
2648206 8.74e-05
2694542 4.40e-08
2694542 4.47e-08
2694542 4.56e-08
2694542 4.58e-08
2694542 4.65e-08
2694542 4.66e-08
2694542 4.72e-08
2694542 4.75e-08
2694542 4.76e-08
2694542 4.84e-08
2694542 4.85e-08
2694542 4.87e-08
2694542 4.93e-08
2694542 4.94e-08
2694542 5.03e-08
2696590 0.00
2696590 0.01
2696590 0.02
2696590 0.03
2696590 0.04
2696590 0.05
2696590 0.06
2696590 0.07
2696590 0.08
2696590 0.09
2696590 0.10
2696590 0.11
2696590 0.13
2696590 0.46
2696590 0.50
2696590 0.51
2696590 0.52
2696590 0.53
2696590 0.54
2696590 0.56
2696590 0.57
2696590 0.58
2696590 0.59
2696590 0.60
2696590 0.61
2696590 0.62
2696590 0.63
2696590 0.64
2696590 0.65
2696590 0.66
2696590 0.67
2696590 0.68
2696590 0.69
2696590 0.70
2696590 0.71
2696590 0.72
2696590 0.73
2696590 0.74
2696590 0.75
2696590 4.94e-08
2696590 8.05e-05
3878959 4.40e-08
3878959 4.47e-08
3878959 4.56e-08
3878959 4.58e-08
3878959 4.65e-08
3878959 4.66e-08
3878959 4.72e-08
3878959 4.75e-08
3878959 4.76e-08
3878959 4.84e-08
3878959 4.85e-08
3878959 4.87e-08
3878959 4.93e-08
3878959 4.94e-08
3878959 5.03e-08
3881007 0.00
3881007 0.01
3881007 0.02
3881007 0.03
3881007 0.04
3881007 0.05
3881007 0.06
3881007 0.07
3881007 0.08
3881007 0.09
3881007 0.10
3881007 0.11
3881007 0.12
3881007 0.13
3881007 0.14
3881007 0.15
3881007 0.16
3881007 0.17
3881007 0.18
3881007 0.19
3881007 0.20
3881007 0.21
3881007 0.22
3881007 0.23
3881007 0.24
3881007 0.25
3881007 0.26
3881007 0.27
3881007 0.29
3881007 0.30
3881007 0.31
3881007 0.32
3881007 0.35
3881007 1.15e-05
3881007 1.75e-05
3881007 1.82e-05
3881007 1.88e-05
3881007 2.17e-05
3881007 2.47e-07
3881007 2.57e-07
3881007 3.90e-05
3881007 4.00e-05
3881007 4.18e-05
3881007 4.40e-08
3881007 4.47e-08
3881007 4.56e-08
3881007 4.58e-08
3881007 4.65e-08
3881007 4.66e-08
3881007 4.75e-08
3881007 4.84e-08
3881007 4.85e-08
3881007 4.87e-08
3881007 4.93e-08
3881007 4.94e-08
3881007 5.03e-08
3881007 5.87e-08
3881007 6.26e-05
3881007 6.59e-05
3881007 6.96e-07
3927343 4.40e-08
3927343 4.47e-08
3927343 4.56e-08
3927343 4.58e-08
3927343 4.65e-08
3927343 4.66e-08
3927343 4.72e-08
3927343 4.75e-08
3927343 4.76e-08
3927343 4.84e-08
3927343 4.85e-08
3927343 4.87e-08
3927343 4.93e-08
3927343 4.94e-08
3927343 5.03e-08
3929391 0.00
3929391 0.01
3929391 0.02
3929391 0.03
3929391 0.04
3929391 0.05
3929391 0.06
3929391 0.07
3929391 0.08
3929391 0.09
3929391 0.10
3929391 0.11
3929391 0.15
3929391 0.45
3929391 0.49
3929391 0.50
3929391 0.51
3929391 0.52
3929391 0.53
3929391 0.55
3929391 0.56
3929391 0.57
3929391 0.58
3929391 0.59
3929391 0.60
3929391 0.61
3929391 0.62
3929391 0.63
3929391 0.64
3929391 0.65
3929391 0.66
3929391 0.67
3929391 0.68
3929391 0.69
3929391 0.70
3929391 0.71
3929391 0.72
3929391 0.73
3929391 0.74
3929391 2.77e-07


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-004-adjusted-2.dat <==
x  y
3122861 0.22
3122861 0.23
3122861 0.24
3122861 0.25
3122861 0.26
3122861 0.27
3122861 0.28
3122861 0.29
3122861 0.30
3122861 0.31
3122861 0.32
3122861 0.33
3122861 0.34
3122861 0.35
3122861 0.36
3122861 0.37
3122861 0.38
3122861 0.39
3122861 0.40
3122861 0.41
3122861 0.42
3122861 0.43
3122861 0.44
3122861 0.45
3122861 0.46
3122861 0.47
3122861 0.48
3122861 0.49
3122861 0.50
3122861 0.51
3122861 0.52
3122861 0.53
3131116 0.08
3131116 0.10
3131116 0.11
3131116 0.13
3131116 0.14
3131116 0.15
3131116 0.17
3131116 0.18
3131116 0.20
3131116 0.21
3131116 0.22
3131116 0.23
3131116 0.24
3131116 0.25
3131116 0.26
3131116 0.27
3131116 0.28
3131116 0.29
3131116 0.30
3131116 0.31
3131116 0.32
3131116 0.33
3131116 0.34
3131116 0.35
3131116 0.36
3131116 0.37
3131116 0.38
3131116 0.39
3131116 0.40
3131116 0.41
3131116 0.42
3131116 0.43
3131116 0.44
3131116 0.48
3131116 0.50
3147818 0.21
3147818 0.23
3147818 0.24
3147818 0.25
3147818 0.26
3147818 0.27
3147818 0.28
3147818 0.29
3147818 0.30
3147818 0.31
3147818 0.32
3147818 0.33
3147818 0.34
3147818 0.35
3147818 0.36
3147818 0.37
3147818 0.38
3147818 0.39
3147818 0.40
3147818 0.41
3147818 0.42
3147818 0.43
3147818 0.44
3147818 0.45
3147818 0.46
3147818 0.47
3147818 0.48
3147818 0.49
3147818 0.50
3147818 0.51
3147818 0.52
3147818 0.53
3156073 0.08
3156073 0.10
3156073 0.11
3156073 0.12
3156073 0.14
3156073 0.15
3156073 0.17
3156073 0.18
3156073 0.20
3156073 0.21
3156073 0.22
3156073 0.23
3156073 0.24
3156073 0.25
3156073 0.26
3156073 0.27
3156073 0.28
3156073 0.29
3156073 0.30
3156073 0.31
3156073 0.32
3156073 0.33
3156073 0.34
3156073 0.35
3156073 0.36
3156073 0.37
3156073 0.38
3156073 0.39
3156073 0.40
3156073 0.41
3156073 0.42
3156073 0.43
3156073 0.44
3156073 0.48
3156073 0.49
3171245 0.57
3171245 0.58
3171245 0.60
3171245 0.61
3171245 0.62
3171245 0.63
3171245 0.64
3171245 0.65
3171245 0.66
3171245 0.67
3171245 0.68
3171245 0.69
3171245 0.70
3171245 0.71
3171245 0.72
3171245 0.73
3171245 0.74
3179500 0.42
3179500 0.46
3179500 0.48
3179500 0.52
3179500 0.53
3179500 0.54
3179500 0.55
3179500 0.57
3179500 0.58
3179500 0.59
3179500 0.60
3179500 0.61
3179500 0.62
3179500 0.63
3179500 0.64
3179500 0.65
3179500 0.66
3179500 0.67
3179500 0.68
3179500 0.69
3179500 0.70
3179500 0.71
3179500 0.72
3179500 0.73
3196202 0.57
3196202 0.58
3196202 0.60
3196202 0.61
3196202 0.62
3196202 0.63
3196202 0.64
3196202 0.65
3196202 0.66
3196202 0.67
3196202 0.68
3196202 0.69
3196202 0.70
3196202 0.71
3196202 0.72
3196202 0.73
3196202 0.74
3204457 0.42
3204457 0.46
3204457 0.48
3204457 0.52
3204457 0.53
3204457 0.54
3204457 0.55
3204457 0.57
3204457 0.58
3204457 0.59
3204457 0.60
3204457 0.61
3204457 0.62
3204457 0.63
3204457 0.64
3204457 0.65
3204457 0.66
3204457 0.67
3204457 0.68
3204457 0.69
3204457 0.70
3204457 0.72
3204457 0.73
3881071 0.20
3881071 0.21
3881071 0.23
3881071 0.25
3881071 0.26
3881071 0.27
3881071 0.28
3881071 0.29
3881071 0.30
3881071 0.31
3881071 0.32
3881071 0.33
3881071 0.34
3881071 0.35
3881071 0.36
3881071 0.37
3881071 0.38
3881071 0.39
3881071 0.40
3881071 0.41
3881071 0.42
3881071 0.43
3881071 0.44
3881071 0.45
3881071 0.46
3881071 0.47
3881071 0.48
3881071 0.49
3881071 0.50
3881071 0.51
3881071 0.52
3881071 0.53
3881071 0.54
3889326 0.06
3889326 0.10
3889326 0.12
3889326 0.13
3889326 0.15
3889326 0.16
3889326 0.18
3889326 0.19
3889326 0.20
3889326 0.21
3889326 0.22
3889326 0.23
3889326 0.24
3889326 0.25
3889326 0.26
3889326 0.27
3889326 0.28
3889326 0.29
3889326 0.30
3889326 0.31
3889326 0.32
3889326 0.33
3889326 0.34
3889326 0.35
3889326 0.36
3889326 0.37
3889326 0.38
3889326 0.39
3889326 0.40
3889326 0.42
3889326 0.43
3889326 0.44
3889326 0.46
3889326 0.48
3889326 0.49
3889390 0.20
3889390 0.21
3889390 0.23
3889390 0.24
3889390 0.25
3889390 0.26
3889390 0.27
3889390 0.28
3889390 0.29
3889390 0.30
3889390 0.31
3889390 0.32
3889390 0.33
3889390 0.34
3889390 0.35
3889390 0.36
3889390 0.37
3889390 0.38
3889390 0.39
3889390 0.40
3889390 0.41
3889390 0.42
3889390 0.43
3889390 0.44
3889390 0.45
3889390 0.46
3889390 0.47
3889390 0.48
3889390 0.49
3889390 0.50
3889390 0.51
3889390 0.52
3889390 0.54
3897645 0.06
3897645 0.10
3897645 0.13
3897645 0.15
3897645 0.16
3897645 0.18
3897645 0.19
3897645 0.20
3897645 0.21
3897645 0.22
3897645 0.23
3897645 0.24
3897645 0.25
3897645 0.26
3897645 0.27
3897645 0.28
3897645 0.29
3897645 0.30
3897645 0.31
3897645 0.32
3897645 0.33
3897645 0.34
3897645 0.35
3897645 0.36
3897645 0.37
3897645 0.38
3897645 0.39
3897645 0.40
3897645 0.42
3897645 0.43
3897645 0.44
3897645 0.46
3897645 0.48
3897645 0.49
3929455 0.55
3929455 0.57
3929455 0.58
3929455 0.59
3929455 0.60
3929455 0.61
3929455 0.62
3929455 0.63
3929455 0.64
3929455 0.65
3929455 0.66
3929455 0.67
3929455 0.68
3929455 0.69
3929455 0.70
3929455 0.71
3929455 0.72
3929455 0.73
3937710 0.43
3937710 0.45
3937710 0.48
3937710 0.50
3937710 0.52
3937710 0.53
3937710 0.54
3937710 0.55
3937710 0.56
3937710 0.57
3937710 0.58
3937710 0.59
3937710 0.60
3937710 0.61
3937710 0.62
3937710 0.63
3937710 0.64
3937710 0.65
3937710 0.66
3937710 0.67
3937710 0.68
3937710 0.69
3937710 0.70
3937710 0.71
3937774 0.55
3937774 0.57
3937774 0.58
3937774 0.59
3937774 0.60
3937774 0.61
3937774 0.62
3937774 0.63
3937774 0.64
3937774 0.65
3937774 0.66
3937774 0.67
3937774 0.68
3937774 0.69
3937774 0.70
3937774 0.71
3937774 0.72
3937774 0.73
3946029 0.44
3946029 0.45
3946029 0.48
3946029 0.51
3946029 0.53
3946029 0.54
3946029 0.55
3946029 0.56
3946029 0.57
3946029 0.58
3946029 0.59
3946029 0.60
3946029 0.61
3946029 0.62
3946029 0.63
3946029 0.64
3946029 0.65
3946029 0.66
3946029 0.67
3946029 0.68
3946029 0.69
3946029 0.70
3946029 0.71
5087440 0.17
5087440 0.18
5087440 0.19
5087440 0.20
5087440 0.21
5087440 0.22
5087440 0.23
5087440 0.25
5087440 0.26
5087440 0.27
5087440 0.28
5087440 0.29
5087440 0.30
5087440 0.31
5087440 0.32
5087440 0.33
5087440 0.34
5087440 0.35
5087440 0.36
5087440 0.37
5087440 0.38
5087440 0.39
5087440 0.40
5087440 0.41
5087440 0.42
5087440 0.43
5087440 0.44
5087440 0.46
5087440 0.47
5087440 0.48
5095695 0.07
5095695 0.08
5095695 0.10
5095695 0.12
5095695 0.13
5095695 0.15
5095695 0.16
5095695 0.17
5095695 0.18
5095695 0.19
5095695 0.20
5095695 0.21
5095695 0.22
5095695 0.23
5095695 0.24
5095695 0.25
5095695 0.26
5095695 0.27
5095695 0.28
5095695 0.29
5095695 0.30
5095695 0.31
5095695 0.32
5095695 0.33
5095695 0.34
5095695 0.35
5095695 0.36
5095695 0.37
5095695 0.38
5095695 0.39
5095695 0.40
5095695 0.42
5095695 0.43
5135824 0.44
5135824 0.46
5135824 0.47
5135824 0.49
5135824 0.50
5135824 0.51
5135824 0.52
5135824 0.53
5135824 0.54
5135824 0.55
5135824 0.56
5135824 0.57
5135824 0.58
5135824 0.59
5135824 0.60
5135824 0.61
5135824 0.62
5135824 0.63
5135824 0.64
5135824 0.65
5135824 0.66
5144079 0.39
5144079 0.40
5144079 0.42
5144079 0.43
5144079 0.44
5144079 0.46
5144079 0.47
5144079 0.48
5144079 0.49
5144079 0.50
5144079 0.51
5144079 0.52
5144079 0.53
5144079 0.54
5144079 0.55
5144079 0.56
5144079 0.57
5144079 0.58
5144079 0.59
5144079 0.60
5144079 0.61
5144079 0.62
5144079 0.65


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-005-adjusted-2.dat <==
x  y
2864717 4.40e-08
2864717 4.47e-08
2864717 4.56e-08
2864717 4.58e-08
2864717 4.65e-08
2864717 4.66e-08
2864717 4.72e-08
2864717 4.75e-08
2864717 4.76e-08
2864717 4.84e-08
2864717 4.85e-08
2864717 4.87e-08
2864717 4.93e-08
2864717 4.94e-08
2864717 5.03e-08
2866765 0.00
2866765 0.01
2866765 0.02
2866765 0.03
2866765 0.04
2866765 0.05
2866765 0.06
2866765 0.07
2866765 0.08
2866765 0.09
2866765 0.10
2866765 0.11
2866765 0.12
2866765 0.13
2866765 0.14
2866765 0.15
2866765 0.16
2866765 0.17
2866765 0.18
2866765 0.19
2866765 0.20
2866765 0.21
2866765 0.22
2866765 0.23
2866765 0.24
2866765 0.25
2866765 0.26
2866765 0.27
2866765 0.28
2866765 0.30
2866765 0.31
2866765 0.32
2866765 0.33
2866765 1.88e-05
2866765 1.97e-05
2866765 2.12e-05
2866765 2.38e-05
2866765 2.48e-07
2866765 4.27e-05
2866765 4.40e-08
2866765 4.56e-08
2866765 4.58e-08
2866765 4.65e-08
2866765 4.66e-08
2866765 4.72e-08
2866765 4.75e-08
2866765 4.84e-08
2866765 4.85e-08
2866765 4.87e-08
2866765 4.93e-08
2866765 4.94e-08
2866765 5.03e-08
2866765 5.12e-08
2866765 7.15e-07
2866765 8.71e-05
2866765 8.78e-05
2866765 9.55e-07
2866765 9.78e-07
2889674 4.40e-08
2889674 4.47e-08
2889674 4.56e-08
2889674 4.58e-08
2889674 4.65e-08
2889674 4.66e-08
2889674 4.72e-08
2889674 4.75e-08
2889674 4.76e-08
2889674 4.84e-08
2889674 4.85e-08
2889674 4.87e-08
2889674 4.93e-08
2889674 4.94e-08
2889674 5.03e-08
2891722 0.00
2891722 0.01
2891722 0.02
2891722 0.03
2891722 0.04
2891722 0.05
2891722 0.06
2891722 0.07
2891722 0.08
2891722 0.09
2891722 0.10
2891722 0.11
2891722 0.12
2891722 0.13
2891722 0.14
2891722 0.15
2891722 0.16
2891722 0.17
2891722 0.18
2891722 0.19
2891722 0.20
2891722 0.21
2891722 0.22
2891722 0.23
2891722 0.24
2891722 0.25
2891722 0.26
2891722 0.27
2891722 0.28
2891722 0.30
2891722 0.31
2891722 0.32
2891722 0.33
2891722 1.88e-05
2891722 1.97e-05
2891722 2.12e-05
2891722 2.38e-05
2891722 2.48e-07
2891722 4.27e-05
2891722 4.40e-08
2891722 4.56e-08
2891722 4.58e-08
2891722 4.65e-08
2891722 4.66e-08
2891722 4.72e-08
2891722 4.75e-08
2891722 4.84e-08
2891722 4.85e-08
2891722 4.87e-08
2891722 4.93e-08
2891722 4.94e-08
2891722 5.03e-08
2891722 5.12e-08
2891722 7.15e-07
2891722 8.71e-05
2891722 8.78e-05
2891722 9.55e-07
2891722 9.78e-07
2913101 4.40e-08
2913101 4.47e-08
2913101 4.56e-08
2913101 4.58e-08
2913101 4.65e-08
2913101 4.66e-08
2913101 4.72e-08
2913101 4.75e-08
2913101 4.76e-08
2913101 4.84e-08
2913101 4.85e-08
2913101 4.87e-08
2913101 4.93e-08
2913101 4.94e-08
2913101 5.03e-08
2915149 0.00
2915149 0.01
2915149 0.02
2915149 0.03
2915149 0.04
2915149 0.05
2915149 0.06
2915149 0.07
2915149 0.08
2915149 0.09
2915149 0.10
2915149 0.11
2915149 0.14
2915149 0.44
2915149 0.48
2915149 0.49
2915149 0.50
2915149 0.51
2915149 0.52
2915149 0.53
2915149 0.54
2915149 0.55
2915149 0.56
2915149 0.57
2915149 0.58
2915149 0.59
2915149 0.60
2915149 0.61
2915149 0.62
2915149 0.63
2915149 0.64
2915149 0.65
2915149 0.66
2915149 0.67
2915149 0.68
2915149 0.69
2915149 0.70
2915149 0.71
2915149 0.73
2915149 2.77e-07
2915149 8.12e-05
2938058 4.40e-08
2938058 4.47e-08
2938058 4.56e-08
2938058 4.58e-08
2938058 4.65e-08
2938058 4.66e-08
2938058 4.72e-08
2938058 4.75e-08
2938058 4.76e-08
2938058 4.84e-08
2938058 4.85e-08
2938058 4.87e-08
2938058 4.93e-08
2938058 4.94e-08
2938058 5.03e-08
2940106 0.00
2940106 0.01
2940106 0.02
2940106 0.03
2940106 0.04
2940106 0.05
2940106 0.06
2940106 0.07
2940106 0.08
2940106 0.09
2940106 0.10
2940106 0.11
2940106 0.14
2940106 0.44
2940106 0.48
2940106 0.49
2940106 0.50
2940106 0.51
2940106 0.53
2940106 0.54
2940106 0.55
2940106 0.56
2940106 0.57
2940106 0.58
2940106 0.59
2940106 0.60
2940106 0.61
2940106 0.62
2940106 0.63
2940106 0.64
2940106 0.65
2940106 0.66
2940106 0.67
2940106 0.68
2940106 0.69
2940106 0.70
2940106 0.71
2940106 0.73
2940106 2.77e-07
2940106 8.12e-05
3622927 4.40e-08
3622927 4.47e-08
3622927 4.56e-08
3622927 4.58e-08
3622927 4.65e-08
3622927 4.66e-08
3622927 4.72e-08
3622927 4.75e-08
3622927 4.76e-08
3622927 4.84e-08
3622927 4.85e-08
3622927 4.87e-08
3622927 4.93e-08
3622927 4.94e-08
3622927 5.03e-08
3624975 0.00
3624975 0.01
3624975 0.02
3624975 0.03
3624975 0.04
3624975 0.05
3624975 0.06
3624975 0.07
3624975 0.08
3624975 0.09
3624975 0.10
3624975 0.11
3624975 0.12
3624975 0.13
3624975 0.14
3624975 0.15
3624975 0.16
3624975 0.17
3624975 0.18
3624975 0.19
3624975 0.20
3624975 0.21
3624975 0.22
3624975 0.23
3624975 0.24
3624975 0.25
3624975 0.27
3624975 0.28
3624975 0.29
3624975 0.30
3624975 0.32
3624975 0.34
3624975 1.88e-05
3624975 1.97e-05
3624975 2.36e-05
3624975 2.59e-07
3624975 2.64e-07
3624975 2.67e-07
3624975 2.76e-07
3624975 4.23e-05
3624975 4.40e-08
3624975 4.56e-08
3624975 4.58e-08
3624975 4.65e-08
3624975 4.66e-08
3624975 4.72e-08
3624975 4.75e-08
3624975 4.84e-08
3624975 4.85e-08
3624975 4.87e-08
3624975 4.93e-08
3624975 4.94e-07
3624975 4.94e-08
3624975 5.03e-08
3624975 6.54e-05
3624975 6.61e-05
3631246 4.40e-08
3631246 4.47e-08
3631246 4.56e-08
3631246 4.58e-08
3631246 4.65e-08
3631246 4.66e-08
3631246 4.72e-08
3631246 4.75e-08
3631246 4.76e-08
3631246 4.84e-08
3631246 4.85e-08
3631246 4.87e-08
3631246 4.93e-08
3631246 4.94e-08
3631246 5.03e-08
3633294 0.00
3633294 0.01
3633294 0.02
3633294 0.03
3633294 0.04
3633294 0.05
3633294 0.06
3633294 0.07
3633294 0.08
3633294 0.09
3633294 0.10
3633294 0.11
3633294 0.12
3633294 0.13
3633294 0.14
3633294 0.15
3633294 0.16
3633294 0.17
3633294 0.18
3633294 0.19
3633294 0.20
3633294 0.21
3633294 0.23
3633294 0.24
3633294 0.25
3633294 0.27
3633294 0.28
3633294 0.29
3633294 0.30
3633294 0.32
3633294 0.34
3633294 1.88e-05
3633294 1.97e-05
3633294 2.36e-05
3633294 2.59e-07
3633294 2.64e-07
3633294 2.67e-07
3633294 2.76e-07
3633294 4.23e-05
3633294 4.40e-08
3633294 4.56e-08
3633294 4.58e-08
3633294 4.65e-08
3633294 4.66e-08
3633294 4.72e-08
3633294 4.75e-08
3633294 4.84e-08
3633294 4.85e-08
3633294 4.87e-08
3633294 4.93e-08
3633294 4.94e-07
3633294 4.94e-08
3633294 5.03e-08
3633294 6.54e-05
3633294 6.61e-05
3671311 4.40e-08
3671311 4.47e-08
3671311 4.56e-08
3671311 4.58e-08
3671311 4.65e-08
3671311 4.66e-08
3671311 4.72e-08
3671311 4.75e-08
3671311 4.76e-08
3671311 4.84e-08
3671311 4.85e-08
3671311 4.87e-08
3671311 4.93e-08
3671311 4.94e-08
3671311 5.03e-08
3673359 0.00
3673359 0.01
3673359 0.02
3673359 0.03
3673359 0.04
3673359 0.05
3673359 0.06
3673359 0.07
3673359 0.08
3673359 0.09
3673359 0.10
3673359 0.13
3673359 0.43
3673359 0.48
3673359 0.49
3673359 0.50
3673359 0.51
3673359 0.53
3673359 0.54
3673359 0.55
3673359 0.56
3673359 0.57
3673359 0.58
3673359 0.59
3673359 0.60
3673359 0.61
3673359 0.62
3673359 0.63
3673359 0.64
3673359 0.65
3673359 0.66
3673359 0.67
3673359 0.68
3673359 0.69
3673359 0.70
3673359 0.72
3673359 0.73
3673359 2.77e-07
3679630 4.40e-08
3679630 4.47e-08
3679630 4.56e-08
3679630 4.58e-08
3679630 4.65e-08
3679630 4.66e-08
3679630 4.72e-08
3679630 4.75e-08
3679630 4.76e-08
3679630 4.84e-08
3679630 4.85e-08
3679630 4.87e-08
3679630 4.93e-08
3679630 4.94e-08
3679630 5.03e-08
3681678 0.00
3681678 0.01
3681678 0.02
3681678 0.03
3681678 0.04
3681678 0.05
3681678 0.06
3681678 0.07
3681678 0.08
3681678 0.09
3681678 0.10
3681678 0.13
3681678 0.43
3681678 0.48
3681678 0.49
3681678 0.50
3681678 0.51
3681678 0.53
3681678 0.54
3681678 0.55
3681678 0.56
3681678 0.57
3681678 0.58
3681678 0.59
3681678 0.60
3681678 0.61
3681678 0.62
3681678 0.63
3681678 0.64
3681678 0.65
3681678 0.66
3681678 0.67
3681678 0.68
3681678 0.69
3681678 0.70
3681678 0.72
3681678 0.73
3681678 2.77e-07
4829296 4.40e-08
4829296 4.47e-08
4829296 4.56e-08
4829296 4.58e-08
4829296 4.65e-08
4829296 4.66e-08
4829296 4.72e-08
4829296 4.75e-08
4829296 4.76e-08
4829296 4.84e-08
4829296 4.85e-08
4829296 4.87e-08
4829296 4.93e-08
4829296 4.94e-08
4829296 5.03e-08
4831344 0.00
4831344 0.01
4831344 0.02
4831344 0.03
4831344 0.04
4831344 0.05
4831344 0.06
4831344 0.07
4831344 0.08
4831344 0.09
4831344 0.10
4831344 0.11
4831344 0.12
4831344 0.13
4831344 0.14
4831344 0.15
4831344 0.16
4831344 0.17
4831344 0.18
4831344 0.19
4831344 0.20
4831344 0.21
4831344 0.22
4831344 0.24
4831344 0.25
4831344 0.26
4831344 0.28
4831344 0.32
4831344 1.07e-06
4831344 1.41e-06
4831344 1.51e-05
4831344 2.10e-05
4831344 2.23e-07
4831344 2.53e-07
4831344 2.57e-07
4831344 2.63e-07
4831344 2.68e-05
4831344 3.98e-05
4831344 4.02e-05
4831344 4.40e-08
4831344 4.56e-08
4831344 4.58e-08
4831344 4.65e-08
4831344 4.66e-08
4831344 4.75e-08
4831344 4.84e-08
4831344 4.85e-08
4831344 4.87e-08
4831344 4.89e-07
4831344 4.93e-08
4831344 4.94e-08
4831344 5.03e-08
4831344 5.12e-08
4831344 6.13e-05
4831344 6.17e-05
4877680 4.40e-08
4877680 4.47e-08
4877680 4.56e-08
4877680 4.58e-08
4877680 4.65e-08
4877680 4.66e-08
4877680 4.72e-08
4877680 4.75e-08
4877680 4.76e-08
4877680 4.84e-08
4877680 4.85e-08
4877680 4.87e-08
4877680 4.93e-08
4877680 4.94e-08
4877680 5.03e-08
4879728 0.00
4879728 0.01
4879728 0.02
4879728 0.03
4879728 0.04
4879728 0.05
4879728 0.06
4879728 0.07
4879728 0.08
4879728 0.09
4879728 0.11
4879728 0.39
4879728 0.40
4879728 0.41
4879728 0.42
4879728 0.43
4879728 0.44
4879728 0.45
4879728 0.46
4879728 0.47
4879728 0.48
4879728 0.49
4879728 0.50
4879728 0.51
4879728 0.52
4879728 0.53
4879728 0.54
4879728 0.55
4879728 0.56
4879728 0.57
4879728 0.58
4879728 0.59
4879728 0.60
4879728 0.61
4879728 0.62
4879728 0.66
4879728 2.58e-07
4879728 3.55e-05
4879728 4.87e-07
4879728 4.94e-08
4879728 7.94e-05


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-006-adjusted-2.dat <==
x  y
2592557 0.09
2592557 0.10
2592557 0.11
2592557 0.12
2592557 0.13
2592557 0.14
2592557 0.15
2592557 0.16
2592557 0.17
2592557 0.18
2592557 0.19
2592557 0.20
2592557 0.21
2592557 0.22
2592557 0.23
2592557 0.24
2592557 0.25
2592557 0.26
2592557 0.27
2592557 0.28
2592557 0.30
2600812 0.03
2600812 0.04
2600812 0.06
2600812 0.07
2600812 0.08
2600812 0.09
2600812 0.10
2600812 0.11
2600812 0.12
2600812 0.13
2600812 0.14
2600812 0.15
2600812 0.16
2600812 0.17
2600812 0.18
2600812 0.19
2600812 0.21
2600812 0.23
2600812 0.24
2600812 0.25
2600812 0.27
2604844 0.09
2604844 0.10
2604844 0.11
2604844 0.12
2604844 0.13
2604844 0.14
2604844 0.15
2604844 0.16
2604844 0.17
2604844 0.18
2604844 0.19
2604844 0.20
2604844 0.21
2604844 0.22
2604844 0.23
2604844 0.24
2604844 0.25
2604844 0.26
2604844 0.27
2604844 0.28
2604844 0.31
2613099 0.03
2613099 0.04
2613099 0.06
2613099 0.07
2613099 0.08
2613099 0.09
2613099 0.10
2613099 0.11
2613099 0.12
2613099 0.13
2613099 0.14
2613099 0.15
2613099 0.16
2613099 0.17
2613099 0.18
2613099 0.19
2613099 0.21
2613099 0.23
2613099 0.24
2613099 0.25
2613099 0.28
2619274 0.08
2619274 0.09
2619274 0.10
2619274 0.11
2619274 0.12
2619274 0.13
2619274 0.14
2619274 0.15
2619274 0.16
2619274 0.17
2619274 0.18
2619274 0.19
2619274 0.20
2619274 0.21
2619274 0.22
2619274 0.23
2619274 0.24
2619274 0.25
2619274 0.26
2619274 0.27
2619274 0.30
2619274 0.31
2627529 0.03
2627529 0.05
2627529 0.06
2627529 0.07
2627529 0.08
2627529 0.09
2627529 0.10
2627529 0.11
2627529 0.12
2627529 0.13
2627529 0.14
2627529 0.15
2627529 0.16
2627529 0.17
2627529 0.18
2627529 0.19
2627529 0.20
2627529 0.21
2627529 0.22
2627529 0.24
2627529 0.26
2627529 0.29
2640941 0.25
2640941 0.26
2640941 0.27
2640941 0.28
2640941 0.29
2640941 0.30
2640941 0.31
2640941 0.32
2640941 0.33
2640941 0.34
2640941 0.35
2640941 0.36
2640941 0.37
2640941 0.38
2640941 0.39
2640941 0.40
2640941 0.41
2640941 0.42
2649196 0.21
2649196 0.22
2649196 0.23
2649196 0.26
2649196 0.27
2649196 0.28
2649196 0.29
2649196 0.30
2649196 0.31
2649196 0.32
2649196 0.33
2649196 0.34
2649196 0.35
2649196 0.36
2649196 0.37
2649196 0.38
2649196 0.39
2649196 0.40
2653228 0.25
2653228 0.26
2653228 0.27
2653228 0.28
2653228 0.29
2653228 0.30
2653228 0.31
2653228 0.32
2653228 0.33
2653228 0.34
2653228 0.35
2653228 0.36
2653228 0.37
2653228 0.38
2653228 0.39
2653228 0.40
2653228 0.41
2653228 0.42
2661483 0.21
2661483 0.22
2661483 0.24
2661483 0.26
2661483 0.27
2661483 0.28
2661483 0.29
2661483 0.30
2661483 0.31
2661483 0.32
2661483 0.33
2661483 0.34
2661483 0.35
2661483 0.36
2661483 0.37
2661483 0.38
2661483 0.39
2661483 0.40
2667658 0.25
2667658 0.26
2667658 0.27
2667658 0.28
2667658 0.29
2667658 0.30
2667658 0.31
2667658 0.32
2667658 0.33
2667658 0.34
2667658 0.35
2667658 0.36
2667658 0.37
2667658 0.38
2667658 0.39
2667658 0.40
2667658 0.41
2667658 0.42
2675913 0.20
2675913 0.22
2675913 0.23
2675913 0.25
2675913 0.26
2675913 0.27
2675913 0.28
2675913 0.29
2675913 0.30
2675913 0.31
2675913 0.32
2675913 0.33
2675913 0.34
2675913 0.35
2675913 0.36
2675913 0.37
2675913 0.38
2675913 0.39
2675913 0.40


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsExternalTables-007-adjusted-2.dat <==
x  y
2334413 4.40e-08
2334413 4.47e-08
2334413 4.56e-08
2334413 4.58e-08
2334413 4.65e-08
2334413 4.66e-08
2334413 4.72e-08
2334413 4.75e-08
2334413 4.76e-08
2334413 4.84e-08
2334413 4.85e-08
2334413 4.87e-08
2334413 4.93e-08
2334413 4.94e-08
2334413 5.03e-08
2336461 0.00
2336461 0.01
2336461 0.02
2336461 0.03
2336461 0.04
2336461 0.05
2336461 0.06
2336461 0.07
2336461 0.08
2336461 0.09
2336461 0.10
2336461 0.11
2336461 0.12
2336461 0.13
2336461 0.14
2336461 0.15
2336461 0.16
2336461 0.17
2336461 0.18
2336461 0.19
2336461 0.21
2336461 1.57e-05
2336461 1.73e-05
2336461 1.82e-05
2336461 1.99e-05
2336461 2.41e-07
2336461 2.72e-07
2336461 4.40e-08
2336461 4.47e-08
2336461 4.56e-08
2336461 4.58e-08
2336461 4.65e-08
2336461 4.66e-08
2336461 4.72e-08
2336461 4.75e-08
2336461 4.84e-08
2336461 4.85e-08
2336461 4.87e-08
2336461 4.93e-08
2336461 4.94e-08
2336461 5.03e-08
2346700 4.40e-08
2346700 4.47e-08
2346700 4.56e-08
2346700 4.58e-08
2346700 4.65e-08
2346700 4.66e-08
2346700 4.72e-08
2346700 4.75e-08
2346700 4.76e-08
2346700 4.84e-08
2346700 4.85e-08
2346700 4.87e-08
2346700 4.93e-08
2346700 4.94e-08
2346700 5.03e-08
2348748 0.00
2348748 0.01
2348748 0.02
2348748 0.03
2348748 0.04
2348748 0.05
2348748 0.06
2348748 0.07
2348748 0.08
2348748 0.09
2348748 0.10
2348748 0.11
2348748 0.12
2348748 0.13
2348748 0.14
2348748 0.15
2348748 0.16
2348748 0.17
2348748 0.18
2348748 0.20
2348748 0.21
2348748 1.20e-05
2348748 1.45e-05
2348748 1.57e-05
2348748 1.73e-05
2348748 1.82e-05
2348748 2.55e-07
2348748 2.56e-07
2348748 2.72e-07
2348748 3.89e-05
2348748 4.40e-08
2348748 4.47e-08
2348748 4.56e-08
2348748 4.58e-08
2348748 4.65e-08
2348748 4.66e-08
2348748 4.72e-08
2348748 4.75e-08
2348748 4.84e-08
2348748 4.85e-08
2348748 4.87e-08
2348748 4.93e-08
2348748 4.94e-08
2348748 5.03e-08
2361130 4.40e-08
2361130 4.47e-08
2361130 4.56e-08
2361130 4.58e-08
2361130 4.65e-08
2361130 4.66e-08
2361130 4.72e-08
2361130 4.75e-08
2361130 4.76e-08
2361130 4.84e-08
2361130 4.85e-08
2361130 4.87e-08
2361130 4.93e-08
2361130 4.94e-08
2361130 5.03e-08
2363178 0.00
2363178 0.01
2363178 0.02
2363178 0.03
2363178 0.04
2363178 0.05
2363178 0.06
2363178 0.07
2363178 0.08
2363178 0.09
2363178 0.10
2363178 0.11
2363178 0.12
2363178 0.13
2363178 0.14
2363178 0.15
2363178 0.16
2363178 0.17
2363178 0.18
2363178 0.19
2363178 0.21
2363178 1.57e-05
2363178 1.82e-05
2363178 2.20e-05
2363178 2.41e-07
2363178 2.56e-07
2363178 3.94e-05
2363178 4.40e-08
2363178 4.47e-08
2363178 4.56e-08
2363178 4.58e-08
2363178 4.65e-08
2363178 4.66e-08
2363178 4.72e-08
2363178 4.75e-08
2363178 4.84e-08
2363178 4.85e-08
2363178 4.87e-08
2363178 4.93e-08
2363178 4.94e-08
2363178 5.03e-08
2382797 4.40e-08
2382797 4.47e-08
2382797 4.56e-08
2382797 4.58e-08
2382797 4.65e-08
2382797 4.66e-08
2382797 4.72e-08
2382797 4.75e-08
2382797 4.76e-08
2382797 4.84e-08
2382797 4.85e-08
2382797 4.87e-08
2382797 4.93e-08
2382797 4.94e-08
2382797 5.03e-08
2384845 0.00
2384845 0.01
2384845 0.02
2384845 0.03
2384845 0.04
2384845 0.05
2384845 0.06
2384845 0.23
2384845 0.25
2384845 0.26
2384845 0.27
2384845 0.28
2384845 0.29
2384845 0.30
2384845 0.31
2384845 0.32
2384845 0.33
2384845 0.34
2384845 0.35
2384845 0.36
2384845 0.37
2384845 0.38
2384845 0.39
2384845 0.40
2384845 0.41
2384845 1.36e-05
2384845 1.73e-05
2384845 3.10e-05
2384845 3.63e-05
2384845 3.85e-05
2384845 4.84e-08
2384845 4.89e-05
2384845 4.94e-08
2384845 8.36e-07
2395084 4.40e-08
2395084 4.47e-08
2395084 4.56e-08
2395084 4.58e-08
2395084 4.65e-08
2395084 4.66e-08
2395084 4.72e-08
2395084 4.75e-08
2395084 4.76e-08
2395084 4.84e-08
2395084 4.85e-08
2395084 4.87e-08
2395084 4.93e-08
2395084 4.94e-08
2395084 5.03e-08
2397132 0.00
2397132 0.01
2397132 0.02
2397132 0.03
2397132 0.04
2397132 0.05
2397132 0.06
2397132 0.23
2397132 0.25
2397132 0.26
2397132 0.27
2397132 0.28
2397132 0.29
2397132 0.30
2397132 0.31
2397132 0.32
2397132 0.33
2397132 0.34
2397132 0.35
2397132 0.36
2397132 0.37
2397132 0.38
2397132 0.39
2397132 0.40
2397132 0.41
2397132 1.38e-05
2397132 1.71e-05
2397132 2.22e-05
2397132 3.63e-05
2397132 4.84e-08
2397132 4.86e-05
2397132 4.94e-08
2409514 4.40e-08
2409514 4.47e-08
2409514 4.56e-08
2409514 4.58e-08
2409514 4.65e-08
2409514 4.66e-08
2409514 4.72e-08
2409514 4.75e-08
2409514 4.76e-08
2409514 4.84e-08
2409514 4.85e-08
2409514 4.87e-08
2409514 4.93e-08
2409514 4.94e-08
2409514 5.03e-08
2411562 0.00
2411562 0.01
2411562 0.02
2411562 0.03
2411562 0.04
2411562 0.05
2411562 0.06
2411562 0.22
2411562 0.25
2411562 0.26
2411562 0.27
2411562 0.28
2411562 0.29
2411562 0.30
2411562 0.31
2411562 0.32
2411562 0.33
2411562 0.34
2411562 0.35
2411562 0.36
2411562 0.37
2411562 0.38
2411562 0.39
2411562 0.40
2411562 0.41
2411562 2.43e-05
2411562 3.35e-05
2411562 3.39e-05
2411562 4.75e-08
2411562 4.86e-05
2411562 4.91e-05
2411562 4.94e-08
2411562 5.14e-05


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000-adjusted-2.dat <==
x  y
1.42e+16 1


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001-adjusted-2.dat <==
x  y
52397344 0.91
52397344 0.92
52397344 0.93
52397344 0.94
52397344 0.95
52397344 0.96


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002-adjusted-2.dat <==
x  y
2952686 0.59
2952686 0.61
2952686 0.62
2952686 0.63
2952686 0.64
2952686 0.65
2952686 0.66
2952686 0.67
2952686 0.68
2952686 0.69
2952686 0.70
2952686 0.71
2952686 0.72
2952686 0.73
2952686 0.74
2952686 0.75
2952686 0.76
2952686 0.78
2960941 0.63
2960941 0.64
2960941 0.65
2960941 0.66
2960941 0.67
2960941 0.68
2960941 0.69
2960941 0.71
2960941 0.72
2960941 0.74
2960941 0.75
4185487 0.63
4185487 0.64
4185487 0.67
4185487 0.68
4185487 0.69
4185487 0.70
4185487 0.71
4185487 0.72
4185487 0.73
4185487 0.74
4185487 0.75
4193742 0.65
4193742 0.68
4193742 0.70
4193742 0.71
4193742 0.76


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003-adjusted-2.dat <==
x  y
2696590 0.46
2696590 0.50
2696590 0.51
2696590 0.52
2696590 0.53
2696590 0.54
2696590 0.56
2696590 0.57
2696590 0.58
2696590 0.59
2696590 0.60
2696590 0.61
2696590 0.62
2696590 0.63
2696590 0.64
2696590 0.65
2696590 0.66
2696590 0.67
2696590 0.68
2696590 0.69
2696590 0.70
2696590 0.71
2696590 0.72
2696590 0.73
2696590 0.74
2696590 0.75
3929391 0.65
3929391 0.67
3929391 0.70
3929391 0.71


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004-adjusted-2.dat <==
x  y
3171245 0.63
3171245 0.64
3171245 0.66
3171245 0.67
3171245 0.68
3171245 0.69
3171245 0.70
3171245 0.71
3171245 0.72
3171245 0.73
3171245 0.74
3179500 0.64
3179500 0.70
3179500 0.71
3196202 0.64
3196202 0.66
3196202 0.67
3196202 0.69
3196202 0.70
3196202 0.71
3196202 0.72
3196202 0.73
3204457 0.64
3929455 0.66
3929455 0.67
3929455 0.68
3929455 0.69
3929455 0.70
3929455 0.71
3929455 0.72
3937774 0.66
3937774 0.67
3937774 0.69
3937774 0.71


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005-adjusted-2.dat <==
x  y
2915149 0.55
2915149 0.62
2940106 0.53


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006-adjusted-2.dat <==
x  y
2640941 0.26
2640941 0.28
2640941 0.29
2640941 0.30
2640941 0.31
2640941 0.32
2640941 0.33
2640941 0.34
2640941 0.35
2640941 0.36
2640941 0.37
2640941 0.38
2640941 0.39
2640941 0.40
2640941 0.41
2640941 0.42
2649196 0.30
2649196 0.31
2649196 0.33
2649196 0.37
2653228 0.29
2653228 0.30
2653228 0.31
2653228 0.32
2653228 0.33
2653228 0.34
2653228 0.35
2653228 0.36
2653228 0.37
2653228 0.38
2653228 0.39
2653228 0.40
2653228 0.41
2653228 0.42
2661483 0.31
2661483 0.35
2661483 0.36
2661483 0.37
2661483 0.39
2667658 0.31
2667658 0.32
2667658 0.33
2667658 0.34
2667658 0.35
2667658 0.37
2667658 0.38
2667658 0.41
2675913 0.33
2675913 0.39


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007-adjusted-2.dat <==
x  y
2334413 4.40e-08
2334413 4.47e-08
2334413 4.56e-08
2334413 4.58e-08
2334413 4.65e-08
2334413 4.66e-08
2334413 4.72e-08
2334413 4.75e-08
2334413 4.76e-08
2334413 4.84e-08
2334413 4.85e-08
2334413 4.87e-08
2334413 4.93e-08
2334413 4.94e-08
2334413 5.03e-08
2336461 0.00
2336461 0.01
2336461 0.02
2336461 0.03
2336461 0.04
2336461 0.05
2336461 0.06
2336461 0.07
2336461 0.08
2336461 0.09
2336461 0.10
2336461 0.11
2336461 0.12
2336461 0.13
2336461 0.14
2336461 0.15
2336461 0.16
2336461 0.17
2336461 0.18
2336461 0.19
2336461 0.21
2336461 1.57e-05
2336461 1.73e-05
2336461 1.82e-05
2336461 1.99e-05
2336461 2.41e-07
2336461 2.72e-07
2336461 4.40e-08
2336461 4.47e-08
2336461 4.56e-08
2336461 4.58e-08
2336461 4.65e-08
2336461 4.66e-08
2336461 4.72e-08
2336461 4.75e-08
2336461 4.84e-08
2336461 4.85e-08
2336461 4.87e-08
2336461 4.93e-08
2336461 4.94e-08
2336461 5.03e-08
2348748 0.02
2348748 0.03
2348748 0.04
2348748 0.05
2348748 0.06
2348748 0.07
2348748 0.08
2348748 0.09
2348748 0.10
2348748 0.11
2348748 0.12
2348748 0.13
2348748 0.15
2348748 0.16
2348748 0.20
2363178 0.02
2363178 0.03
2363178 0.04
2363178 0.05
2363178 0.06
2363178 0.07
2363178 0.08
2363178 0.09
2363178 0.10
2363178 0.11
2363178 0.12
2363178 0.15
2363178 0.18
2363178 0.21
2384845 0.01
2384845 0.23
2384845 0.25
2384845 0.26
2384845 0.27
2384845 0.28
2384845 0.29
2384845 0.30
2384845 0.31
2384845 0.32
2384845 0.33
2384845 0.34
2384845 0.35
2384845 0.36
2384845 0.37
2384845 0.38
2384845 0.39
2384845 0.40
2384845 0.41
2397132 0.25
2397132 0.28
2397132 0.29
2397132 0.30
2397132 0.31
2397132 0.32
2397132 0.33
2397132 0.34
2397132 0.35
2397132 0.36
2397132 0.37
2397132 0.38
2397132 0.39
2397132 0.40
2411562 0.25
2411562 0.30
2411562 0.31
2411562 0.32
2411562 0.33
2411562 0.34
2411562 0.35
2411562 0.39
2411562 0.41


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-000-adjusted-2.dat <==
x  y
1.42e+16 1


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-001-adjusted-2.dat <==
x  y
52397344 0.91
52397344 0.92
52397344 0.93
52397344 0.94
52397344 0.95
52397344 0.96


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-002-adjusted-2.dat <==
x  y
2952686 0.59
2952686 0.61
2952686 0.62
2952686 0.63
2952686 0.64
2952686 0.65
2952686 0.66
2952686 0.67
2952686 0.68
2952686 0.69
2952686 0.70
2952686 0.71
2952686 0.72
2952686 0.73
2952686 0.74
2952686 0.75
2952686 0.76
2952686 0.78
2960941 0.63
2960941 0.64
2960941 0.65
2960941 0.66
2960941 0.67
2960941 0.68
2960941 0.69
2960941 0.71
2960941 0.72
2960941 0.74
2960941 0.75
4185487 0.63
4185487 0.64
4185487 0.67
4185487 0.68
4185487 0.69
4185487 0.70
4185487 0.71
4185487 0.72
4185487 0.73
4185487 0.74
4185487 0.75
4193742 0.65
4193742 0.68
4193742 0.70
4193742 0.71
4193742 0.76


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-003-adjusted-2.dat <==
x  y
2696590 0.46
2696590 0.50
2696590 0.51
2696590 0.52
2696590 0.53
2696590 0.54
2696590 0.56
2696590 0.57
2696590 0.58
2696590 0.59
2696590 0.60
2696590 0.61
2696590 0.62
2696590 0.63
2696590 0.64
2696590 0.65
2696590 0.66
2696590 0.67
2696590 0.68
2696590 0.69
2696590 0.70
2696590 0.71
2696590 0.72
2696590 0.73
2696590 0.74
2696590 0.75
3929391 0.65
3929391 0.67
3929391 0.70
3929391 0.71


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-004-adjusted-2.dat <==
x  y
3171245 0.63
3171245 0.64
3171245 0.66
3171245 0.67
3171245 0.68
3171245 0.69
3171245 0.70
3171245 0.71
3171245 0.72
3171245 0.73
3171245 0.74
3179500 0.64
3179500 0.70
3179500 0.71
3196202 0.64
3196202 0.66
3196202 0.67
3196202 0.69
3196202 0.70
3196202 0.71
3196202 0.72
3196202 0.73
3204457 0.64
3929455 0.66
3929455 0.67
3929455 0.68
3929455 0.69
3929455 0.70
3929455 0.71
3929455 0.72
3937774 0.66
3937774 0.67
3937774 0.69
3937774 0.71


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-005-adjusted-2.dat <==
x  y
2915149 0.55
2915149 0.62
2940106 0.53


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-006-adjusted-2.dat <==
x  y
2640941 0.26
2640941 0.28
2640941 0.29
2640941 0.30
2640941 0.31
2640941 0.32
2640941 0.33
2640941 0.34
2640941 0.35
2640941 0.36
2640941 0.37
2640941 0.38
2640941 0.39
2640941 0.40
2640941 0.41
2640941 0.42
2649196 0.30
2649196 0.31
2649196 0.33
2649196 0.37
2653228 0.29
2653228 0.30
2653228 0.31
2653228 0.32
2653228 0.33
2653228 0.34
2653228 0.35
2653228 0.36
2653228 0.37
2653228 0.38
2653228 0.39
2653228 0.40
2653228 0.41
2653228 0.42
2661483 0.31
2661483 0.35
2661483 0.36
2661483 0.37
2661483 0.39
2667658 0.31
2667658 0.32
2667658 0.33
2667658 0.34
2667658 0.35
2667658 0.37
2667658 0.38
2667658 0.41
2675913 0.33
2675913 0.39


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-007-adjusted-2.dat <==
x  y
2334413 4.40e-08
2334413 4.47e-08
2334413 4.56e-08
2334413 4.58e-08
2334413 4.65e-08
2334413 4.66e-08
2334413 4.72e-08
2334413 4.75e-08
2334413 4.76e-08
2334413 4.84e-08
2334413 4.85e-08
2334413 4.87e-08
2334413 4.93e-08
2334413 4.94e-08
2334413 5.03e-08
2336461 0.00
2336461 0.01
2336461 0.02
2336461 0.03
2336461 0.04
2336461 0.05
2336461 0.06
2336461 0.07
2336461 0.08
2336461 0.09
2336461 0.10
2336461 0.11
2336461 0.12
2336461 0.13
2336461 0.14
2336461 0.15
2336461 0.16
2336461 0.17
2336461 0.18
2336461 0.19
2336461 0.21
2336461 1.57e-05
2336461 1.73e-05
2336461 1.82e-05
2336461 1.99e-05
2336461 2.41e-07
2336461 2.72e-07
2336461 4.40e-08
2336461 4.47e-08
2336461 4.56e-08
2336461 4.58e-08
2336461 4.65e-08
2336461 4.66e-08
2336461 4.72e-08
2336461 4.75e-08
2336461 4.84e-08
2336461 4.85e-08
2336461 4.87e-08
2336461 4.93e-08
2336461 4.94e-08
2336461 5.03e-08
2348748 0.02
2348748 0.03
2348748 0.04
2348748 0.05
2348748 0.06
2348748 0.07
2348748 0.08
2348748 0.09
2348748 0.10
2348748 0.11
2348748 0.12
2348748 0.13
2348748 0.15
2348748 0.16
2348748 0.20
2363178 0.02
2363178 0.03
2363178 0.04
2363178 0.05
2363178 0.06
2363178 0.07
2363178 0.08
2363178 0.09
2363178 0.10
2363178 0.11
2363178 0.12
2363178 0.15
2363178 0.18
2363178 0.21
2384845 0.01
2384845 0.23
2384845 0.25
2384845 0.26
2384845 0.27
2384845 0.28
2384845 0.29
2384845 0.30
2384845 0.31
2384845 0.32
2384845 0.33
2384845 0.34
2384845 0.35
2384845 0.36
2384845 0.37
2384845 0.38
2384845 0.39
2384845 0.40
2384845 0.41
2397132 0.25
2397132 0.28
2397132 0.29
2397132 0.30
2397132 0.31
2397132 0.32
2397132 0.33
2397132 0.34
2397132 0.35
2397132 0.36
2397132 0.37
2397132 0.38
2397132 0.39
2397132 0.40
2411562 0.25
2411562 0.30
2411562 0.31
2411562 0.32
2411562 0.33
2411562 0.34
2411562 0.35
2411562 0.39
2411562 0.41


==> generated/max-of-5-all-models/adjusted-figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyWithBaselineExternalTables-008-adjusted-2.dat <==
1.13e+16 nan
1.16e+15 nan
1.42e+16 nan
1.46e+15 nan
1.84e+15 nan
2.31e+15 nan
2.90e+15 nan
3.64e+15 nan
4.57e+15 nan
5.74e+15 nan
7.21e+15 nan
9.05e+15 nan
2334413 nan
2931092.80 nan
3680284.94 nan
4620971.82 nan
5802099.82 nan
7285126.07 nan
9147216.28 nan
11485259.80 nan
14420911.10 nan
18106919.69 nan
22735078.14 nan
28546201.50 nan
35842657.55 nan
45004099.77 nan
56507221.68 nan
70950560.46 nan
89085640.40 nan
111856076.58 nan
140446673.70 nan
176345074.46 nan
221419165.49 nan
278014268.31 nan
349075172.48 nan
438299360.61 nan
550329397.96 nan
690994497.08 nan
867613826.85 nan
1089377347.76 nan
1367823989.30 nan
1717442050.32 nan
2156423062.67 nan
2707608343.66 nan
3399677488.89 nan
4268640645.73 nan
5359712214.44 nan
6729663470.35 nan
8449776520.11 nan
10609553294.08 nan
13321372563.16 nan
16726337296.93 nan
21001616616.03 nan
26369664359.67 nan
33109793934.18 nan
41572711711.89 nan
52198765190.63 nan
65540855412.78 nan
82293205836.40 nan
103327484577.08 nan
129738159554.17 nan
162899446487.03 nan
204536812892.73 nan
256816758623.24 nan
322459544455.38 nan
404880734293.95 nan
508368915794.63 nan
638308846670.33 nan
801461637560.47 nan
1006316550102.38 nan
1263532715168.21 nan
1586493755009.73 nan
1992004167735.22 nan
2501163708803.96 nan
3140465265868.62 nan
3943173352232.72 nan
4951054945502.67 nan
6216552731445.73 nan
7805513832551.87 nan
9800616004103.25 nan
12305669571593.4 nan
15451018950425.1 nan
19400324802926 nan
24359079725850.2 nan
30585300561608.9 nan
38402953681834.9 nan
48218811795504.4 nan
60543619384934.7 nan
76018668062027.8 nan
95449164629273.9 nan
119846128072021 nan
150478995490865 nan
188941674196867 nan
237235476830932 nan
297873254836082 nan
374010148616493 nan
469607757652190 nan
589640272765030 nan
740353296130852 nan
929588816112365 nan


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-000.dat <==
x  y
1.42729386815652e+16 68719476736
1.42729386815652e+16 68719476736


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-001.dat <==
x  y
52397344 12928
52397344 12928


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-002.dat <==
x  y
2904302 8384
2912557 8258
2952686 8384
2960941 8258
4137103 4544
4145358 4418
4185487 4544
4193742 4418


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-003.dat <==
x  y
2646158 10370
2648206 10306
2648206 10370
2694542 10370
2696590 10306
2696590 10370
3878959 6530
3881007 6466
3881007 6530
3927343 6530
3929391 6466
3929391 6530


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-004.dat <==
x  y
3122861 4480
3131116 4354
3147818 4544
3156073 4418
3171245 4480
3179500 4354
3196202 4544
3204457 4418
3881071 4480
3889326 4354
3889390 4544
3897645 4418
3929455 4480
3937710 4354
3937774 4544
3946029 4418
5087440 4416
5095695 4290
5135824 4416
5144079 4290


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-005.dat <==
x  y
2864717 6466
2866765 6402
2866765 6466
2889674 6530
2891722 6466
2891722 6530
2913101 6466
2915149 6402
2915149 6466
2938058 6530
2940106 6466
2940106 6530
3622927 6466
3624975 6402
3624975 6466
3631246 6530
3633294 6466
3633294 6530
3671311 6466
3673359 6402
3673359 6466
3679630 6530
3681678 6466
3681678 6530
4829296 6402
4831344 6338
4831344 6402
4877680 6402
4879728 6338
4879728 6402


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-006.dat <==
x  y
2592557 4480
2600812 4354
2604844 4544
2613099 4418
2619274 4544
2627529 4418
2640941 4480
2649196 4354
2653228 4544
2661483 4418
2667658 4544
2675913 4418


==> generated/max-of-5-all-models/figures/EffectiveDimensionVsFLOPExternalTables-007.dat <==
x  y
2334413 6466
2336461 6402
2336461 6466
2346700 6530
2348748 6466
2348748 6530
2361130 6530
2363178 6466
2363178 6530
2382797 6466
2384845 6402
2384845 6466
2395084 6530
2397132 6466
2397132 6530
2409514 6530
2411562 6466
2411562 6530


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-000.dat <==
x  y
427.859283447266 0.572527433518101
798.834838867188 0.612836692477839
848.919189453125 0.613243650723726
628.251037597656 0.634299512742683
817.456237792969 0.637511656830147
659.06005859375 0.637822806961594
840.266418457031 0.637916995241346
758.091735839844 0.647737018574563
500.315216064453 0.648887368569647
635.485900878906 0.649552273562515
889.050598144531 0.651144588684641
926.841552734375 0.651756453207192
841.109191894531 0.652864084460724
865.0009765625 0.653873416314186
654.901245117188 0.653961500805721
707.709594726562 0.655506364011307
578.269897460938 0.656911055301992
691.6943359375 0.658939243101387
1072.41003417969 0.659258276635294
709.88134765625 0.660000543501999
656.036437988281 0.660578205190082
880.636474609375 0.660627799637747
666.758850097656 0.661453540235187
758.068542480469 0.661874938390407
651.791015625 0.663263860613239
670.704467773438 0.6654966501184
645.2158203125 0.667568491434959
580.921447753906 0.668089683751282
706.286437988281 0.670329252720429
510.591949462891 0.671534000040373
909.859130859375 0.672519950933375
609.963073730469 0.672684815010199
820.676940917969 0.673575303615789
947.114685058594 0.675040521132613
852.909057617188 0.675711623895764
507.924163818359 0.676812498673558
939.0107421875 0.67706189081059
580.756958007812 0.677405923274638
740.953857421875 0.678004115469435
523.164184570312 0.678022539144288
655.230651855469 0.678335688940576
588.078674316406 0.67963093787894
528.621948242188 0.680396743787456
1098.56469726562 0.680736332731315
821.755432128906 0.681059187626358
623.252014160156 0.681109107176392
685.239440917969 0.682883404290049
340.266052246094 0.683536910477789
495.771331787109 0.684172587823987
765.064086914062 0.684557178327598
599.314514160156 0.684592011860799
1016.87316894531 0.685588894773934
787.048461914062 0.685870605781122
635.419311523438 0.685954609552653
849.869018554688 0.686292265086687
823.848815917969 0.686523259345635
733.858764648438 0.686970013174356
1116.94775390625 0.687332825440508
621.946472167969 0.687447070349499
601.246948242188 0.687721142235072
731.791748046875 0.687807151498847
706.842468261719 0.690488403147255
968.454040527344 0.690854303216606
929.652954101562 0.691870763305396
1015.96990966797 0.692123459070725
651.393676757812 0.693010506015773
855.866333007812 0.694040247300876
901.663269042969 0.694048137147012
591.153625488281 0.694081943779408
700.000366210938 0.69441059765659
1049.48400878906 0.695293648479055
718.560363769531 0.695657467914055
821.584289550781 0.696241655900324
810.297668457031 0.696389247642523
779.266845703125 0.696537185769136
649.862731933594 0.696655715762853
607.192504882812 0.698311575135733
788.124633789062 0.698876961457841
687.632446289062 0.699047783469407
886.612060546875 0.699149236044501
804.919799804688 0.699661927862719
643.858825683594 0.699957704688236
540.931640625 0.700628577170834
842.581665039062 0.700977608506489
772.220092773438 0.701015188179964
672.934509277344 0.701762567892512
593.185241699219 0.702215016596825
615.846923828125 0.702691949402758
881.009826660156 0.70283664981137
814.844421386719 0.70301776734325
395.782562255859 0.703540471728223
505.507049560547 0.704282031129538
895.789855957031 0.704295913172742
624.348327636719 0.704545821087315
903.715515136719 0.706263184715517
501.890594482422 0.706364426712243
1044.11926269531 0.706635721875397
683.076538085938 0.706697831605789
775.291381835938 0.706845603548917
1020.60906982422 0.707222572309871
794.958312988281 0.708271866737266
1227.3701171875 0.70904004729613
624.9326171875 0.709142837724743
797.518798828125 0.710039317816004
737.871948242188 0.710808666285265
323.907806396484 0.711004953451945
833.552062988281 0.711818362029949
730.758911132812 0.712131302598781
848.956604003906 0.713074746168504
769.082458496094 0.713166362191679
775.965942382812 0.713230593522555
793.82421875 0.714358599711828
879.910766601562 0.718622922952427
539.236633300781 0.718685963838596
741.218322753906 0.718776350933075
865.486572265625 0.71888490390411
621.757568359375 0.719777070074669
779.96923828125 0.719800374424318
769.815063476562 0.720227194995362
591.896118164062 0.720782426078122
632.732421875 0.72165572555034
742.414916992188 0.722750755306024
846.903564453125 0.725042803096054
788.391418457031 0.725352070440241
627.73876953125 0.725987252874233
822.047058105469 0.726103562168776
1098.71142578125 0.726643707885761
624.365173339844 0.729796829288898
683.62060546875 0.73033165096747
644.957336425781 0.731149744179979
298.83935546875 0.731466815468947
615.567749023438 0.733096169023022
694.793762207031 0.735367776043659
984.459167480469 0.73581493649037
540.419677734375 0.736201819791551
682.791076660156 0.737536897566009
777.241271972656 0.738382689311778
671.908508300781 0.738888008938548
745.39501953125 0.741160670634655
593.399475097656 0.741633065107053
909.333679199219 0.745173892946887
571.065856933594 0.745347988096569
604.767150878906 0.746383952099569
541.571533203125 0.746564454044804
989.760559082031 0.748578852958297
725.955993652344 0.751580989989685
1029.96362304688 0.752236322269938
913.04052734375 0.754182471179969
786.562316894531 0.755700859371624
534.455383300781 0.761684853856154
647.919189453125 0.767513021710781


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-001.dat <==
x  y
798.834838867188 0.574206786502382
659.06005859375 0.582356881503568
427.859283447266 0.58547192992941
848.919189453125 0.596482703686915
691.6943359375 0.602872398351606
758.091735839844 0.618464770159382
666.758850097656 0.62546352836067
840.266418457031 0.625626577964882
889.050598144531 0.629378583580609
670.704467773438 0.635129850840111
817.456237792969 0.635154331782938
628.251037597656 0.636091784470885
926.841552734375 0.639568383948162
740.953857421875 0.64041409386982
500.315216064453 0.640476191978809
865.0009765625 0.641200571212336
578.269897460938 0.641278280110538
607.192504882812 0.642179937794627
849.869018554688 0.643392347555052
1098.56469726562 0.644341403468103
645.2158203125 0.644817318802926
1072.41003417969 0.647879744275189
852.909057617188 0.648259314158537
599.314514160156 0.648633645859486
656.036437988281 0.648671350952824
654.901245117188 0.648711419893165
880.636474609375 0.648849839830806
820.676940917969 0.650427902382891
685.239440917969 0.650593902520714
709.88134765625 0.651253279892066
609.963073730469 0.653185460151485
495.771331787109 0.655314834653912
1049.48400878906 0.657087544750231
947.114685058594 0.657810315265278
507.924163818359 0.659068409970193
707.709594726562 0.659421644995252
523.164184570312 0.659847324073249
580.921447753906 0.659890521501444
731.791748046875 0.660556824401802
823.848815917969 0.661279844521971
797.518798828125 0.662195366691785
841.109191894531 0.663985090785494
1227.3701171875 0.664748770567285
635.419311523438 0.665031494749381
643.858825683594 0.665256464759699
1044.11926269531 0.665492316630338
758.068542480469 0.667639671165166
821.755432128906 0.667724972780057
700.000366210938 0.667754478207864
855.866333007812 0.668090881401956
580.756958007812 0.66880900785066
651.791015625 0.669076443169026
1016.87316894531 0.669324945705287
540.931640625 0.669698485458045
706.286437988281 0.669885683343241
621.946472167969 0.670225133716312
1020.60906982422 0.670471932670158
968.454040527344 0.670500066731399
886.612060546875 0.670995013986223
635.485900878906 0.671058775787932
903.715515136719 0.672436594148021
718.560363769531 0.672540431306109
621.757568359375 0.672779547994225
909.859130859375 0.673456715207604
706.842468261719 0.673943210131211
787.048461914062 0.674963368074459
672.934509277344 0.676466107538263
779.266845703125 0.676669684787379
588.078674316406 0.677155290555266
765.064086914062 0.678101978762725
649.862731933594 0.678203470010038
623.252014160156 0.68101553419776
810.297668457031 0.681589533360407
655.230651855469 0.682448582470165
539.236633300781 0.682938731413721
821.584289550781 0.683203064170661
788.124633789062 0.683434487357816
769.815063476562 0.683718834281292
601.246948242188 0.684006485723365
842.581665039062 0.684816139394209
624.365173339844 0.684967159921013
340.266052246094 0.68570264523109
510.591949462891 0.686278168943531
879.910766601562 0.686374982461377
733.858764648438 0.686669265361621
881.009826660156 0.687063090228272
793.82421875 0.687182739507076
848.956604003906 0.68796406221902
683.076538085938 0.688092665815499
794.958312988281 0.688355857296126
1015.96990966797 0.689420851232376
741.218322753906 0.689797943547654
651.393676757812 0.690355366183641
804.919799804688 0.691440005688713
769.082458496094 0.691684867525226
737.871948242188 0.69172093808388
1116.94775390625 0.691972335802844
687.632446289062 0.69304969123965
395.782562255859 0.693367836112306
624.9326171875 0.694309992145679
593.185241699219 0.694930023665346
939.0107421875 0.695310549065831
814.844421386719 0.696529377009301
929.652954101562 0.697402498391556
775.965942382812 0.697553538937502
591.896118164062 0.698348505817831
671.908508300781 0.698470653382835
615.846923828125 0.699975366438859
772.220092773438 0.70017112233762
298.83935546875 0.700357050135953
624.348327636719 0.700794060984248
571.065856933594 0.701156408969155
627.73876953125 0.701799746942698
501.890594482422 0.702681791610399
901.663269042969 0.70271538690296
528.621948242188 0.702769791770708
644.957336425781 0.703427683806393
505.507049560547 0.704591708085827
833.552062988281 0.706079352099962
591.153625488281 0.708043347016954
779.96923828125 0.708138770651527
694.793762207031 0.708849645545103
1098.71142578125 0.710459917795119
730.758911132812 0.710536695178174
323.907806396484 0.713878761008091
775.291381835938 0.714056371919353
632.732421875 0.715798772892862
909.333679199219 0.717403399750721
846.903564453125 0.717595712956189
822.047058105469 0.718174855964093
895.789855957031 0.718537729479937
725.955993652344 0.718785846634638
1029.96362304688 0.71961891233737
913.04052734375 0.72036389300193
615.567749023438 0.720428294976615
788.391418457031 0.722290353115774
742.414916992188 0.722459661443605
683.62060546875 0.723425473414799
534.455383300781 0.724283303521354
745.39501953125 0.724476212103746
682.791076660156 0.727773026266596
540.419677734375 0.729670705840281
604.767150878906 0.733412078625402
786.562316894531 0.734427964759113
989.760559082031 0.734555077424084
541.571533203125 0.735065062547752
865.486572265625 0.73559389910356
593.399475097656 0.735842852032865
984.459167480469 0.739510733296334
777.241271972656 0.74431403229016
647.919189453125 0.746860739113479


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-002.dat <==
x  y
798.834838867188 0.576661989593748
659.06005859375 0.582229229227452
427.859283447266 0.585615749498165
848.919189453125 0.597157779091525
691.6943359375 0.603138414268643
840.266418457031 0.61761270054477
758.091735839844 0.618048686224158
666.758850097656 0.628223685882189
889.050598144531 0.629706424721446
670.704467773438 0.63431406611867
817.456237792969 0.634933065537307
628.251037597656 0.635750920809162
926.841552734375 0.639311992119396
740.953857421875 0.640402820424146
578.269897460938 0.640511319889017
500.315216064453 0.641943840296105
865.0009765625 0.642503993927991
849.869018554688 0.644677818043968
656.036437988281 0.644856785717256
607.192504882812 0.645959893390646
654.901245117188 0.646813373317437
1098.56469726562 0.647246210656881
880.636474609375 0.647540649237471
645.2158203125 0.648228292894439
599.314514160156 0.64848701274237
1072.41003417969 0.648546909964643
852.909057617188 0.649523005761644
685.239440917969 0.650537426710057
820.676940917969 0.651515881208629
709.88134765625 0.651667454520239
495.771331787109 0.654229567450489
609.963073730469 0.654792083634615
947.114685058594 0.655299626339649
1049.48400878906 0.656325061147916
507.924163818359 0.657873877866667
707.709594726562 0.659402750363471
523.164184570312 0.660187591662665
580.921447753906 0.66040120093382
731.791748046875 0.660532248956942
797.518798828125 0.662177637200898
823.848815917969 0.662688689511098
635.419311523438 0.663565505429426
841.109191894531 0.663909280162193
1227.3701171875 0.664371305067274
643.858825683594 0.664904508004132
1044.11926269531 0.665722996603261
635.485900878906 0.66597138489052
855.866333007812 0.666266399756329
588.078674316406 0.666467201934286
651.791015625 0.666830152390049
758.068542480469 0.667849939777821
821.755432128906 0.667873747990734
540.931640625 0.668305844129156
700.000366210938 0.668373928776514
1016.87316894531 0.668645650323911
706.286437988281 0.669690640013778
886.612060546875 0.670072353263158
1020.60906982422 0.670125759131771
968.454040527344 0.670245497902389
718.560363769531 0.67086293228984
903.715515136719 0.671777646878169
621.757568359375 0.671897613028503
621.946472167969 0.672430024345385
706.842468261719 0.673431853527165
779.266845703125 0.673489116267723
909.859130859375 0.6735011661038
580.756958007812 0.675144721864691
765.064086914062 0.675705853111906
672.934509277344 0.675880424141465
787.048461914062 0.67594548435836
649.862731933594 0.678296873305694
810.297668457031 0.680227530653024
623.252014160156 0.681135841381541
539.236633300781 0.682495046199912
655.230651855469 0.682547609705657
821.584289550781 0.682715759529151
788.124633789062 0.683719072002215
601.246948242188 0.684061822879119
842.581665039062 0.684661454050322
881.009826660156 0.684886545422769
769.815063476562 0.68502909699794
624.365173339844 0.685163712018222
340.266052246094 0.685212297558374
733.858764648438 0.685495284623551
510.591949462891 0.685941611063754
848.956604003906 0.687405234183129
793.82421875 0.687576945156202
879.910766601562 0.688086606119496
804.919799804688 0.688273722474573
1015.96990966797 0.688613199723148
683.076538085938 0.689055795038575
651.393676757812 0.689864811580879
741.218322753906 0.690531471970935
794.958312988281 0.690893962979036
769.082458496094 0.69096856639151
1116.94775390625 0.69156575634276
737.871948242188 0.691998863353572
624.9326171875 0.69430904549603
395.782562255859 0.694339952169998
939.0107421875 0.694362049824999
593.185241699219 0.694901534333719
687.632446289062 0.694925198141672
775.965942382812 0.696561545631689
814.844421386719 0.696941349465448
929.652954101562 0.697928643092532
528.621948242188 0.698625651260309
615.846923828125 0.699353735612774
591.896118164062 0.699445185259024
671.908508300781 0.699616606935687
772.220092773438 0.700403557513554
571.065856933594 0.700696255159215
298.83935546875 0.701214887623107
501.890594482422 0.701461485702742
624.348327636719 0.702166510768406
627.73876953125 0.702971162758977
644.957336425781 0.703035000892559
901.663269042969 0.703868031180888
505.507049560547 0.704319604958679
591.153625488281 0.706304865764532
833.552062988281 0.706631365114371
694.793762207031 0.707115898828714
632.732421875 0.70807973486973
730.758911132812 0.709189896286341
779.96923828125 0.709533627308898
1098.71142578125 0.711790065509834
323.907806396484 0.7141516638198
1029.96362304688 0.714552259103754
775.291381835938 0.7147795833337
725.955993652344 0.71744719256283
909.333679199219 0.717482678345759
895.789855957031 0.71841942136714
913.04052734375 0.718854345049872
615.567749023438 0.719174347742108
822.047058105469 0.721132515837537
742.414916992188 0.723093549520845
745.39501953125 0.723105048584134
788.391418457031 0.723910089054383
534.455383300781 0.724314527597331
683.62060546875 0.724708445511672
682.791076660156 0.727454107127917
846.903564453125 0.727836113854838
540.419677734375 0.728963268187025
786.562316894531 0.732942366579277
989.760559082031 0.734521723752819
541.571533203125 0.734665192268587
593.399475097656 0.73499528797354
604.767150878906 0.735590544513791
865.486572265625 0.73604188607221
984.459167480469 0.739484707424747
777.241271972656 0.744036033832297
647.919189453125 0.746792901485634


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-003.dat <==
x  y
427.859283447266 0.554552728903026
798.834838867188 0.571812430540131
659.06005859375 0.586721094958376
758.091735839844 0.590941040929996
840.266418457031 0.595775617005
848.919189453125 0.598485473980171
691.6943359375 0.598615586327765
500.315216064453 0.607614914864484
666.758850097656 0.619550638297166
645.2158203125 0.622883592170274
889.050598144531 0.623367679586997
820.676940917969 0.623565178659515
1049.48400878906 0.625955026364931
628.251037597656 0.62621229671707
880.636474609375 0.629639074533348
495.771331787109 0.62981255073752
926.841552734375 0.630673799137964
709.88134765625 0.632360707978047
1098.56469726562 0.633578499092015
865.0009765625 0.635729874611902
635.419311523438 0.640665832914317
670.704467773438 0.640728390906517
656.036437988281 0.640931117960461
635.485900878906 0.646177637665788
1072.41003417969 0.646899290057259
685.239440917969 0.647796652721138
1016.87316894531 0.649409536347367
706.842468261719 0.649597841693992
507.924163818359 0.650133003813762
852.909057617188 0.650310930651898
886.612060546875 0.650544826848258
654.901245117188 0.652811102420681
580.921447753906 0.652977650414707
740.953857421875 0.653838264114689
578.269897460938 0.653985783044793
601.246948242188 0.654226422740107
947.114685058594 0.65430943157749
505.507049560547 0.656358953549522
903.715515136719 0.656935679088541
528.621948242188 0.657353167866584
731.791748046875 0.657985729584326
609.963073730469 0.658366084693096
707.709594726562 0.659528087085231
651.791015625 0.660153368879834
765.064086914062 0.660679249778662
580.756958007812 0.660730595977396
817.456237792969 0.661543124157385
1044.11926269531 0.663388255993964
769.082458496094 0.663608909381443
323.907806396484 0.665208397528351
1020.60906982422 0.665231588973166
788.124633789062 0.66572122823228
841.109191894531 0.667292907946493
823.848815917969 0.667413117077811
539.236633300781 0.667582459298847
968.454040527344 0.667834145379653
758.068542480469 0.668265685888723
855.866333007812 0.669679583244448
909.859130859375 0.669949738044855
779.266845703125 0.670056334504646
643.858825683594 0.670430534462923
849.869018554688 0.670992617462691
775.965942382812 0.67137364361672
842.581665039062 0.672068514053905
607.192504882812 0.672128225029193
655.230651855469 0.672359981434663
810.297668457031 0.672840150231082
769.815063476562 0.673185154425102
821.755432128906 0.673477537842734
741.218322753906 0.673896454959241
733.858764648438 0.674037804129786
523.164184570312 0.674654206840448
623.252014160156 0.675246853178818
706.286437988281 0.675451342671757
700.000366210938 0.675634938343941
671.908508300781 0.676057194721698
881.009826660156 0.676118651875872
621.757568359375 0.67624438401832
848.956604003906 0.676700133741254
929.652954101562 0.677589210750416
1015.96990966797 0.677590494688404
588.078674316406 0.677664810154532
794.958312988281 0.677877331969922
672.934509277344 0.678783295327566
501.890594482422 0.679018398487914
718.560363769531 0.679101119965893
599.314514160156 0.679741858161464
624.365173339844 0.679962305841267
797.518798828125 0.680255968933408
939.0107421875 0.68045320366073
730.758911132812 0.681287101331814
787.048461914062 0.681579546708753
395.782562255859 0.681593122410051
1227.3701171875 0.681632201013959
340.266052246094 0.681823797608491
814.844421386719 0.681850525039134
793.82421875 0.682457675702541
571.065856933594 0.683038407821775
593.185241699219 0.685646283176301
624.348327636719 0.685700476970796
651.393676757812 0.686077027125523
591.153625488281 0.686129403713972
649.862731933594 0.686164291487837
298.83935546875 0.686255810552716
737.871948242188 0.686729031869817
621.946472167969 0.686925270755695
687.632446289062 0.687062648468872
627.73876953125 0.68791431496634
644.957336425781 0.688189825968411
772.220092773438 0.690097976352478
510.591949462891 0.690185004163149
540.931640625 0.691527920263063
624.9326171875 0.692561931823824
879.910766601562 0.694233783053595
683.076538085938 0.694549880815139
833.552062988281 0.694552150461077
591.896118164062 0.694772924749299
804.919799804688 0.695371516245106
846.903564453125 0.696461067202248
895.789855957031 0.696753760728956
821.584289550781 0.696959771303049
540.419677734375 0.697668799043047
909.333679199219 0.698999413438632
865.486572265625 0.699277414747219
615.846923828125 0.700512502741531
683.62060546875 0.703675538674961
822.047058105469 0.703855909733536
1098.71142578125 0.705890570241343
901.663269042969 0.706013437098052
775.291381835938 0.706957912301823
694.793762207031 0.706981207951355
725.955993652344 0.713909028752819
632.732421875 0.714338252839563
788.391418457031 0.715417717925486
593.399475097656 0.716148665914883
534.455383300781 0.716379248124541
541.571533203125 0.717086997576429
615.567749023438 0.717203759804733
1116.94775390625 0.71766122147614
604.767150878906 0.719774128400099
1029.96362304688 0.721251201792727
779.96923828125 0.723345617356855
742.414916992188 0.724253349610915
786.562316894531 0.725369953927485
682.791076660156 0.726295516710807
745.39501953125 0.727023022469023
913.04052734375 0.728112129486497
989.760559082031 0.728323735257135
777.241271972656 0.733481462215164
984.459167480469 0.738572033677418
647.919189453125 0.73940164017058


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-004.dat <==
x  y
427.859283447266 0.550152185934998
798.834838867188 0.572721430740556
659.06005859375 0.586033509439352
758.091735839844 0.590992233464478
691.6943359375 0.598408198541656
848.919189453125 0.599013464875554
840.266418457031 0.605824100558057
500.315216064453 0.605909556658021
666.758850097656 0.615733113118674
645.2158203125 0.620511196490038
889.050598144531 0.623298616792422
1049.48400878906 0.625704245946094
628.251037597656 0.626017574343213
495.771331787109 0.628907373811886
880.636474609375 0.630040894847341
926.841552734375 0.630950496942389
820.676940917969 0.631126553411825
635.419311523438 0.633781951303186
865.0009765625 0.633882936364686
709.88134765625 0.634329473915092
670.704467773438 0.638655882317905
685.239440917969 0.641639580887285
656.036437988281 0.642425713042247
1098.56469726562 0.642905793160132
635.485900878906 0.647463482524179
1072.41003417969 0.647859054460842
505.507049560547 0.648781825045345
886.612060546875 0.649171512360253
507.924163818359 0.649220368398195
731.791748046875 0.649385632871931
1016.87316894531 0.649549210899035
706.842468261719 0.650886369556211
852.909057617188 0.651299558148453
580.921447753906 0.651349256310997
947.114685058594 0.651977362192223
740.953857421875 0.652111628954089
654.901245117188 0.652723468614171
903.715515136719 0.656994555456571
601.246948242188 0.657810163461219
578.269897460938 0.657989793141145
769.082458496094 0.658877585581388
609.963073730469 0.659279201589824
817.456237792969 0.65998953189826
765.064086914062 0.660745157719679
707.709594726562 0.661381556759025
580.756958007812 0.661553464395009
1044.11926269531 0.662036342456365
651.791015625 0.662041421112638
528.621948242188 0.662279640196457
810.297668457031 0.663807804018815
968.454040527344 0.664045739626585
909.859130859375 0.665183875985084
841.109191894531 0.666145033087408
539.236633300781 0.666465131713396
823.848815917969 0.666551286611557
788.124633789062 0.667387963716962
1020.60906982422 0.667483274197882
855.866333007812 0.668654149308471
758.068542480469 0.668827710070816
779.266845703125 0.668954925383082
733.858764648438 0.66933244761414
849.869018554688 0.669768210930495
842.581665039062 0.670333340603373
775.965942382812 0.67055755106543
323.907806396484 0.670614129425668
621.757568359375 0.671603002636758
643.858825683594 0.671925937951088
607.192504882812 0.672151728833759
655.230651855469 0.672187464521741
821.755432128906 0.672783691525231
623.252014160156 0.674646503190261
881.009826660156 0.67572541383299
700.000366210938 0.675914358665665
848.956604003906 0.6766084901372
741.218322753906 0.677082106144122
672.934509277344 0.677114419042234
1015.96990966797 0.677161417783053
769.815063476562 0.677196479159205
588.078674316406 0.677293105236149
939.0107421875 0.67746899488316
706.286437988281 0.677517415585567
523.164184570312 0.67790349906977
929.652954101562 0.67798660070113
797.518798828125 0.678274769362145
718.560363769531 0.678408883743122
794.958312988281 0.678531432893143
730.758911132812 0.678939499992717
599.314514160156 0.679597504233522
787.048461914062 0.680862114616097
671.908508300781 0.68106706821652
624.365173339844 0.681248167830735
340.266052246094 0.681273185198783
501.890594482422 0.681385021986778
395.782562255859 0.682192125138661
793.82421875 0.682308870818939
814.844421386719 0.682423451588847
624.348327636719 0.683007721778701
571.065856933594 0.683063017553536
649.862731933594 0.683458734079685
1227.3701171875 0.685037188071291
591.153625488281 0.686650510189799
621.946472167969 0.686751003269197
737.871948242188 0.687020703471807
687.632446289062 0.68750091600084
821.584289550781 0.688141498504284
593.185241699219 0.689991655772495
627.73876953125 0.690140094643006
772.220092773438 0.690245837977335
510.591949462891 0.69043285480675
624.9326171875 0.691113032357776
540.419677734375 0.691221172500898
298.83935546875 0.69181633172765
540.931640625 0.691825637551353
833.552062988281 0.693103356323557
591.896118164062 0.694748810403494
644.957336425781 0.694977557399065
651.393676757812 0.695027605269593
909.333679199219 0.695424882341161
846.903564453125 0.695896737153148
879.910766601562 0.695957896125191
804.919799804688 0.695966296476913
615.846923828125 0.697415519269331
895.789855957031 0.697503101057944
865.486572265625 0.70020505560923
683.076538085938 0.701343059856601
822.047058105469 0.703301318580149
683.62060546875 0.703821344882844
1098.71142578125 0.704818139444068
775.291381835938 0.707407858311167
1116.94775390625 0.707912416257164
541.571533203125 0.711176928201319
593.399475097656 0.713907767687142
604.767150878906 0.713939731058021
694.793762207031 0.714193937530915
632.732421875 0.715041744702548
788.391418457031 0.716020702018117
615.567749023438 0.716026490785927
901.663269042969 0.716166517675085
725.955993652344 0.717394876665016
1029.96362304688 0.718334292698719
534.455383300781 0.71913991205998
779.96923828125 0.719794618371931
745.39501953125 0.723273976198128
786.562316894531 0.723948672323668
742.414916992188 0.724228651426601
682.791076660156 0.725336974885446
913.04052734375 0.727904854111376
777.241271972656 0.728177761338864
989.760559082031 0.728803662703212
647.919189453125 0.73432146077441
984.459167480469 0.738320485672835


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-005.dat <==
x  y
298.83935546875 0.449947659975177
427.859283447266 0.463884379044895
340.266052246094 0.478281282634823
691.6943359375 0.479491934058351
323.907806396484 0.480123184676287
798.834838867188 0.491560577025249
659.06005859375 0.511056293889582
500.315216064453 0.514643014288348
507.924163818359 0.516268631633838
628.251037597656 0.520721708187592
395.782562255859 0.524629418124254
510.591949462891 0.53048222299302
578.269897460938 0.530605048636378
495.771331787109 0.533723649798587
666.758850097656 0.534016931773025
670.704467773438 0.538954659282751
609.963073730469 0.543352475763204
880.636474609375 0.547810826900096
740.953857421875 0.549066052374952
709.88134765625 0.54907025221066
580.756958007812 0.552682867478295
645.2158203125 0.554819013429163
848.919189453125 0.555055926736073
817.456237792969 0.555397819227561
523.164184570312 0.555506691072786
656.036437988281 0.557355228788269
823.848815917969 0.557866887100316
505.507049560547 0.55840875903399
651.791015625 0.559923259381484
758.091735839844 0.560509826322463
539.236633300781 0.561806776293746
840.266418457031 0.563088301056022
635.419311523438 0.563349965205382
501.890594482422 0.565919825691595
621.946472167969 0.56604746156215
706.842468261719 0.566412692410261
591.153625488281 0.56727521341644
635.485900878906 0.567331489288971
623.252014160156 0.568944721449619
580.921447753906 0.570413781352506
607.192504882812 0.572886490449984
730.758911132812 0.575599288436891
731.791748046875 0.576501363640488
820.676940917969 0.576708752075957
624.9326171875 0.576952200826308
528.621948242188 0.577696269261286
718.560363769531 0.578747399506083
926.841552734375 0.578858254042985
654.901245117188 0.578915701855034
707.709594726562 0.578928203175434
599.314514160156 0.579012117922889
968.454040527344 0.579853366444694
865.0009765625 0.580366467357184
540.419677734375 0.581444022853
649.862731933594 0.581730640019586
733.858764648438 0.582188294042682
644.957336425781 0.582656321066219
886.612060546875 0.582873218437889
849.869018554688 0.583901577260359
624.365173339844 0.584066670184817
540.931640625 0.584836606627705
655.230651855469 0.584859937586272
643.858825683594 0.585087643438884
624.348327636719 0.585628451385037
775.291381835938 0.585658206483959
588.078674316406 0.586164076063264
534.455383300781 0.586437621782798
903.715515136719 0.587431166582421
685.239440917969 0.588589693924243
601.246948242188 0.590365926361294
1072.41003417969 0.590654310657239
615.846923828125 0.591348995836547
852.909057617188 0.591486454261757
841.109191894531 0.591699592534
651.393676757812 0.592523418279274
737.871948242188 0.593217353252604
593.185241699219 0.593783300258507
632.732421875 0.594712110171916
821.584289550781 0.596700069755808
682.791076660156 0.596960752766023
788.124633789062 0.597283732830583
687.632446289062 0.597684476846289
621.757568359375 0.598545390519872
1016.87316894531 0.60034187771928
706.286437988281 0.600575899537379
672.934509277344 0.601171894744389
683.076538085938 0.601294946462047
700.000366210938 0.60146004188719
855.866333007812 0.603512587972416
787.048461914062 0.603573672966107
758.068542480469 0.603720118697565
794.958312988281 0.603755019612346
889.050598144531 0.603821271226601
615.567749023438 0.60445998415417
671.908508300781 0.604925373956869
909.859130859375 0.60500059370131
797.518798828125 0.60500815273951
571.065856933594 0.605534096522298
769.082458496094 0.606328336744863
846.903564453125 0.606453383446652
901.663269042969 0.607058981802657
591.896118164062 0.607264369198334
814.844421386719 0.608218671079655
745.39501953125 0.608308384589323
741.218322753906 0.608406179842232
1015.96990966797 0.60948907738198
1020.60906982422 0.609652653523925
765.064086914062 0.610287941661294
1044.11926269531 0.610863435881018
742.414916992188 0.611993242122364
821.755432128906 0.612054351325149
793.82421875 0.612121234335492
881.009826660156 0.613808238766328
1098.56469726562 0.614832629079312
593.399475097656 0.615043257403204
627.73876953125 0.615064654762067
939.0107421875 0.615327384351441
541.571533203125 0.615342568294762
779.266845703125 0.615933281676516
848.956604003906 0.616012760389127
1227.3701171875 0.616397771922566
772.220092773438 0.616459387578536
842.581665039062 0.61658131807156
769.815063476562 0.616753776942605
1049.48400878906 0.616957348058695
810.297668457031 0.617375435758633
777.241271972656 0.620070764004269
604.767150878906 0.623648744644987
786.562316894531 0.624326295177547
947.114685058594 0.624650575402376
775.965942382812 0.627175664569897
833.552062988281 0.629592349481074
804.919799804688 0.62971987367366
822.047058105469 0.631996651751748
779.96923828125 0.635708081164185
929.652954101562 0.636972650358464
683.62060546875 0.63804529217371
913.04052734375 0.641473559321558
647.919189453125 0.641504041487151
725.955993652344 0.64350886823306
694.793762207031 0.647054583259332
865.486572265625 0.649644851126716
909.333679199219 0.649850303712824
788.391418457031 0.650486062186091
879.910766601562 0.65167087110168
1116.94775390625 0.653878329559901
895.789855957031 0.655101605042347
1029.96362304688 0.660991876626567
984.459167480469 0.666357220708877
989.760559082031 0.667590832989353
1098.71142578125 0.668435773371929


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-006.dat <==
x  y
706.842468261719 0.257186659226634
691.6943359375 0.265996768574124
798.834838867188 0.279526893697982
840.266418457031 0.283650159622
507.924163818359 0.294017622356475
670.704467773438 0.297021794565703
510.591949462891 0.299472033631474
593.185241699219 0.300334106375837
855.866333007812 0.302750662667472
841.109191894531 0.303531371343762
848.919189453125 0.303718952665411
427.859283447266 0.305514674562986
659.06005859375 0.305649481916254
709.88134765625 0.308676713673243
651.791015625 0.311219213754129
645.2158203125 0.311781337820714
820.676940917969 0.311901574900155
741.218322753906 0.313835000401705
607.192504882812 0.314771056815826
758.068542480469 0.318309551684438
823.848815917969 0.318395754821269
635.485900878906 0.318417446733286
623.252014160156 0.320562855742871
621.946472167969 0.320973729687378
656.036437988281 0.321120905382472
578.269897460938 0.321881732144729
599.314514160156 0.32221536112519
849.869018554688 0.323461319506669
609.963073730469 0.324636702497614
683.076538085938 0.325804038007772
731.791748046875 0.327263745883002
395.782562255859 0.327885049232099
628.251037597656 0.32844377290473
706.286437988281 0.328575303536934
591.153625488281 0.329359539998032
495.771331787109 0.330030869372481
624.348327636719 0.330839984216868
654.901245117188 0.331408943446831
765.064086914062 0.332070391853582
852.909057617188 0.332183015292384
794.958312988281 0.332910943292993
580.921447753906 0.333813989849868
865.0009765625 0.335043800835522
1227.3701171875 0.335170984917893
298.83935546875 0.335972069033295
833.552062988281 0.336627986709454
758.091735839844 0.337366367261935
666.758850097656 0.338350330173954
718.560363769531 0.338523263765192
740.953857421875 0.339764795114711
821.755432128906 0.34024246077848
810.297668457031 0.340925199263314
685.239440917969 0.341576209202329
649.862731933594 0.342589477927609
591.896118164062 0.343084446307767
621.757568359375 0.343252068177034
909.859130859375 0.343847604809146
903.715515136719 0.345158443958527
817.456237792969 0.346934088308804
588.078674316406 0.347645191176701
1098.56469726562 0.347953864801438
769.082458496094 0.348328724251421
500.315216064453 0.34840801079554
687.632446289062 0.348738151133965
814.844421386719 0.349385646782131
804.919799804688 0.349470979962136
523.164184570312 0.349930198392133
880.636474609375 0.35141821536813
601.246948242188 0.35292038881838
901.663269042969 0.354030862031999
340.266052246094 0.35417728388182
787.048461914062 0.354208917387228
968.454040527344 0.354219707599941
501.890594482422 0.354645191503046
505.507049560547 0.355292093805262
580.756958007812 0.356700580561846
730.758911132812 0.356714517742888
1044.11926269531 0.356774702091427
1049.48400878906 0.35696113355392
879.910766601562 0.357493135940226
540.419677734375 0.357877025637845
733.858764648438 0.358520805711815
889.050598144531 0.35870213619972
644.957336425781 0.359478790598385
604.767150878906 0.361600768907402
947.114685058594 0.36166286762629
539.236633300781 0.362155462348767
926.841552734375 0.362950654505004
769.815063476562 0.363477907537733
821.584289550781 0.363896435287415
881.009826660156 0.364855905885965
745.39501953125 0.365217883935931
1015.96990966797 0.365368555722329
939.0107421875 0.365426695058998
323.907806396484 0.36548321606309
737.871948242188 0.369572275851271
842.581665039062 0.369774359171964
779.96923828125 0.370829302344617
775.965942382812 0.371677049504464
707.709594726562 0.371736967849145
671.908508300781 0.372744992549615
848.956604003906 0.372795541078546
1098.71142578125 0.373099796528946
1016.87316894531 0.3732429692314
929.652954101562 0.373401319542639
886.612060546875 0.373821203862102
913.04052734375 0.373903520047129
540.931640625 0.373985512232343
788.124633789062 0.373993759688287
635.419311523438 0.374027245439227
1072.41003417969 0.374640177411308
1020.60906982422 0.374903912043543
725.955993652344 0.375078716620532
632.732421875 0.375324720304715
534.455383300781 0.375929894901455
627.73876953125 0.37703283269775
793.82421875 0.379136652393631
682.791076660156 0.379646695352375
624.9326171875 0.379945144463926
683.62060546875 0.381302750223393
742.414916992188 0.382372372281769
615.846923828125 0.38242070087928
895.789855957031 0.382976767351198
651.393676757812 0.383200148449597
1116.94775390625 0.383239903064003
700.000366210938 0.384127359171618
865.486572265625 0.384888090249525
624.365173339844 0.385081568638263
571.065856933594 0.385839653574506
655.230651855469 0.388385250028049
1029.96362304688 0.38921749951626
672.934509277344 0.391210011049006
643.858825683594 0.394934923208161
772.220092773438 0.397515841620964
777.241271972656 0.400210940139999
822.047058105469 0.401642876271449
989.760559082031 0.401847506039495
528.621948242188 0.401938024336296
846.903564453125 0.404061942833587
779.266845703125 0.405376829101477
788.391418457031 0.405721428948227
647.919189453125 0.408119992263967
615.567749023438 0.409395738957088
593.399475097656 0.411455623448859
797.518798828125 0.412487299447193
984.459167480469 0.413465830563
909.333679199219 0.414919477631131
694.793762207031 0.418567966030953
775.291381835938 0.422274808272187
541.571533203125 0.422752290759159
786.562316894531 0.426921483687522


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-007.dat <==
x  y
706.842468261719 0.258757218043047
691.6943359375 0.269736900155606
798.834838867188 0.283403700973339
840.266418457031 0.285017525394329
507.924163818359 0.290294344099646
510.591949462891 0.296569847019153
670.704467773438 0.298987467369616
593.185241699219 0.30112745399885
841.109191894531 0.302746958409
659.06005859375 0.30353593293523
848.919189453125 0.305582084928871
855.866333007812 0.309207908395207
820.676940917969 0.311006564007418
607.192504882812 0.311027306937707
645.2158203125 0.311445697846385
651.791015625 0.311779195306156
709.88134765625 0.312497770550332
758.068542480469 0.312889100825155
656.036437988281 0.316129073966937
741.218322753906 0.316200726997841
427.859283447266 0.316556816379582
823.848815917969 0.316614124165809
623.252014160156 0.31701615170799
621.946472167969 0.320375359061178
609.963073730469 0.32282765745339
635.485900878906 0.323356362581231
849.869018554688 0.323485199589151
578.269897460938 0.32493383981535
395.782562255859 0.32652563257324
599.314514160156 0.326554868360305
731.791748046875 0.326941829728952
765.064086914062 0.326970492816916
666.758850097656 0.328557945588004
706.286437988281 0.328692129217826
833.552062988281 0.329670914390584
628.251037597656 0.33083873086411
654.901245117188 0.330980839231743
794.958312988281 0.331023731156167
852.909057617188 0.331526567022398
591.153625488281 0.331580265042663
495.771331787109 0.332298663001538
740.953857421875 0.332493473918957
580.921447753906 0.333098432375068
1227.3701171875 0.33315318413213
683.076538085938 0.333834237871907
624.348327636719 0.334127766149944
718.560363769531 0.334884195630414
821.755432128906 0.338920249924636
865.0009765625 0.339075785443303
758.091735839844 0.34000583708674
687.632446289062 0.34301683269301
621.757568359375 0.344540344535354
769.082458496094 0.344902159949523
298.83935546875 0.345042005252955
591.896118164062 0.345753637383206
588.078674316406 0.347086583169282
685.239440917969 0.34710399684914
500.315216064453 0.347135928587849
903.715515136719 0.34745182741471
649.862731933594 0.347683241061213
340.266052246094 0.348189113630323
810.297668457031 0.348519764773666
901.663269042969 0.348609526482805
909.859130859375 0.349436875721007
523.164184570312 0.350347084197267
1049.48400878906 0.351659951136831
814.844421386719 0.351833872384515
1098.56469726562 0.351840479718355
1015.96990966797 0.353052126538597
787.048461914062 0.353327288034083
804.919799804688 0.35384632903105
968.454040527344 0.353961551215952
540.419677734375 0.354805604280277
817.456237792969 0.355007946219683
730.758911132812 0.355110282356919
889.050598144531 0.355983029697614
501.890594482422 0.356545715376098
939.0107421875 0.356578373430872
880.636474609375 0.356609405222987
733.858764648438 0.356738319615451
505.507049560547 0.356979980865128
580.756958007812 0.356997107370932
842.581665039062 0.357371068672591
539.236633300781 0.358005890565218
601.246948242188 0.358883715843531
644.957336425781 0.359442425909217
947.114685058594 0.359696894589219
323.907806396484 0.361422848081828
1044.11926269531 0.362686563901809
926.841552734375 0.362857300316431
540.931640625 0.36404661695423
821.584289550781 0.364430425751049
879.910766601562 0.364875969019668
604.767150878906 0.365493922543922
881.009826660156 0.365511789935632
848.956604003906 0.365996674003532
1098.71142578125 0.367982879248947
775.965942382812 0.368411140069868
1072.41003417969 0.369070476035129
769.815063476562 0.369074813806441
788.124633789062 0.369920480670373
635.419311523438 0.370030205661092
1020.60906982422 0.373586757583892
745.39501953125 0.37381089911256
725.955993652344 0.373946885625989
886.612060546875 0.374653493372074
737.871948242188 0.374695662118268
1016.87316894531 0.37540114492578
534.455383300781 0.375480924604616
671.908508300781 0.376784400372306
624.9326171875 0.377112097858642
779.96923828125 0.377282640998985
627.73876953125 0.377960224281749
707.709594726562 0.377971548334538
913.04052734375 0.378569971619817
651.393676757812 0.379241198192915
742.414916992188 0.380636688978866
624.365173339844 0.381318539853069
615.846923828125 0.381413730790994
632.732421875 0.381465542578501
929.652954101562 0.381549322457073
1029.96362304688 0.382228244571905
700.000366210938 0.382747840882527
683.62060546875 0.382894118144169
682.791076660156 0.383256755751717
865.486572265625 0.386641502842916
672.934509277344 0.386850931553038
1116.94775390625 0.387016304409336
655.230651855469 0.387020280503898
571.065856933594 0.387671003009387
793.82421875 0.389046073980135
772.220092773438 0.392961761342918
528.621948242188 0.395218044368027
822.047058105469 0.395488714381113
643.858825683594 0.395961234868747
895.789855957031 0.398801914718077
647.919189453125 0.402002881310956
694.793762207031 0.402209617730758
615.567749023438 0.402478929540972
846.903564453125 0.403203557418041
779.266845703125 0.40350782069531
788.391418457031 0.403683027371895
989.760559082031 0.406047782180768
797.518798828125 0.407602815857551
541.571533203125 0.408920177811886
593.399475097656 0.411619615221175
777.241271972656 0.412686194909772
909.333679199219 0.414982133069568
984.459167480469 0.41509203973238
775.291381835938 0.42267504780644
786.562316894531 0.422933978995119


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsEPQKESingularRatioExternalTables-008.dat <==
x  y
706.842468261719 0.259241335064114
691.6943359375 0.264509859857131
798.834838867188 0.277753467313492
840.266418457031 0.284547949373758
507.924163818359 0.29041356061146
427.859283447266 0.290958404519796
510.591949462891 0.290981443950251
670.704467773438 0.291705488495584
855.866333007812 0.297585048197092
848.919189453125 0.298629025384367
645.2158203125 0.29949993312851
841.109191894531 0.3014664843589
823.848815917969 0.303503519681456
709.88134765625 0.304677447153146
623.252014160156 0.306416146034886
758.068542480469 0.307149453848375
741.218322753906 0.308182104261335
607.192504882812 0.308640374118737
659.06005859375 0.310806016725309
395.782562255859 0.311972073373706
495.771331787109 0.312063959616398
651.791015625 0.312394934675554
593.185241699219 0.312696717321566
656.036437988281 0.313067031875106
820.676940917969 0.313898855951201
609.963073730469 0.314113580269265
849.869018554688 0.317953112536784
740.953857421875 0.319220422838541
765.064086914062 0.32072000036474
635.485900878906 0.322431149901553
599.314514160156 0.322566577095302
731.791748046875 0.322687375633436
794.958312988281 0.323063611714932
591.153625488281 0.323420730552451
624.348327636719 0.32410376546934
718.560363769531 0.326610180216416
1227.3701171875 0.326932166438487
621.946472167969 0.328120679064406
578.269897460938 0.328684136194737
666.758850097656 0.328908793949852
821.755432128906 0.328917720071872
852.909057617188 0.32985985964978
628.251037597656 0.330639021464713
683.076538085938 0.330827292373413
706.286437988281 0.331071671812861
758.091735839844 0.331891326959474
1098.56469726562 0.33231736423691
654.901245117188 0.332550518341894
685.239440917969 0.332583383240201
769.082458496094 0.334274072344715
298.83935546875 0.334384156593417
909.859130859375 0.335236725786896
580.921447753906 0.335401475687641
865.0009765625 0.336594666072424
649.862731933594 0.33751975884696
903.715515136719 0.338741042818762
730.758911132812 0.339923281859722
501.890594482422 0.340187764039755
523.164184570312 0.340709781662826
500.315216064453 0.34159658043132
733.858764648438 0.341996412738271
833.552062988281 0.342473589769382
1072.41003417969 0.343763428730962
621.757568359375 0.345492891175301
810.297668457031 0.345907525309378
687.632446289062 0.346395631315558
939.0107421875 0.347376513761232
591.896118164062 0.347685636831143
901.663269042969 0.347710070903341
787.048461914062 0.348600934362484
814.844421386719 0.348756597180361
644.957336425781 0.35091172889717
1049.48400878906 0.351906979970267
804.919799804688 0.352034368589915
540.419677734375 0.353526539494759
323.907806396484 0.353583774953851
588.078674316406 0.353624633587305
505.507049560547 0.353838204733985
968.454040527344 0.354004214259113
601.246948242188 0.354157240004916
340.266052246094 0.354235387056247
889.050598144531 0.354277904780166
1044.11926269531 0.354999359554612
671.908508300781 0.355512635622958
880.636474609375 0.355732303102848
540.931640625 0.355918490827226
848.956604003906 0.356124976400024
913.04052734375 0.356605651834177
947.114685058594 0.356894941523371
817.456237792969 0.357581184183589
651.393676757812 0.357848281360986
879.910766601562 0.358201539982766
1015.96990966797 0.358570378328464
725.955993652344 0.359253550772443
571.065856933594 0.359277401294217
580.756958007812 0.359475163577215
821.584289550781 0.359813288047764
881.009826660156 0.360645585508749
707.709594726562 0.361498250795856
539.236633300781 0.361548128488711
926.841552734375 0.361644945420477
779.96923828125 0.362006456173034
1020.60906982422 0.36233166391293
604.767150878906 0.36363107331219
737.871948242188 0.36523392331432
788.124633789062 0.366208246046117
775.965942382812 0.366320459328843
624.9326171875 0.36652833302307
1098.71142578125 0.367837611865364
632.732421875 0.368287233958492
1016.87316894531 0.368444947866403
742.414916992188 0.369072038546058
700.000366210938 0.37047688654367
769.815063476562 0.370489805119403
842.581665039062 0.371335967273456
635.419311523438 0.371831665652724
534.455383300781 0.37216366527578
627.73876953125 0.374012714661244
655.230651855469 0.374958282889
929.652954101562 0.376481026207157
682.791076660156 0.376711353197286
643.858825683594 0.37683411491363
615.846923828125 0.377337185870568
797.518798828125 0.377362456764247
1029.96362304688 0.378568710266832
745.39501953125 0.379872894468927
683.62060546875 0.380764588255225
865.486572265625 0.380771527925918
1116.94775390625 0.381033946290124
624.365173339844 0.381270964087601
793.82421875 0.381817282502615
886.612060546875 0.382595711582417
772.220092773438 0.384527156399273
647.919189453125 0.38611327050788
694.793762207031 0.387073183354507
528.621948242188 0.38742802192423
846.903564453125 0.392082369334486
615.567749023438 0.392397906192832
989.760559082031 0.392500755999646
672.934509277344 0.393833503371582
779.266845703125 0.396638705237414
895.789855957031 0.398406781951523
909.333679199219 0.39853493934501
788.391418457031 0.400417177982312
984.459167480469 0.402859838140633
593.399475097656 0.405044307413603
777.241271972656 0.405727185202811
822.047058105469 0.410261717149126
541.571533203125 0.414421861015489
786.562316894531 0.417137289494998
775.291381835938 0.42247276569303


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-000.dat <==
x  y
1.42729386815652e+16 1
1.42729386815652e+16 1


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-001.dat <==
x  y
52397344 0.911653569157899
52397344 0.914387611547745
52397344 0.915101620495688
52397344 0.9167463608779
52397344 0.917898613390691
52397344 0.918171150756083
52397344 0.918985325255742
52397344 0.920430942473357
52397344 0.921304191574764
52397344 0.922530281326193
52397344 0.924098182343492
52397344 0.924679035473625
52397344 0.925251587377273
52397344 0.925569703924448
52397344 0.92653268507585
52397344 0.926764045727486
52397344 0.927741159744484
52397344 0.9278315609106
52397344 0.927838391338391
52397344 0.928226318441623
52397344 0.928545108128234
52397344 0.929177692851445
52397344 0.930062694701427
52397344 0.93015195364173
52397344 0.931321194467055
52397344 0.93220328801642
52397344 0.932307200949487
52397344 0.932951167911058
52397344 0.933299520442246
52397344 0.933533009160517
52397344 0.933910863593331
52397344 0.934227836688828
52397344 0.934989861931166
52397344 0.935067886535027
52397344 0.935645096738226
52397344 0.936069804402057
52397344 0.9370214525877
52397344 0.93718642259202
52397344 0.937585246994023
52397344 0.938218332109128
52397344 0.938240821331231
52397344 0.938402830219525
52397344 0.938452443339045
52397344 0.938797503708512
52397344 0.938850986017898
52397344 0.938972437560427
52397344 0.939121907076174
52397344 0.939178922518714
52397344 0.939258402973355
52397344 0.939427523809724
52397344 0.939483909605425
52397344 0.939821991578531
52397344 0.939841293203821
52397344 0.940043187931833
52397344 0.94014107192363
52397344 0.940147412230765
52397344 0.940449046234165
52397344 0.941119808639928
52397344 0.941218490214309
52397344 0.941453635539071
52397344 0.941578899383578
52397344 0.941662195394647
52397344 0.941790656661853
52397344 0.942194554103676
52397344 0.94225810589669
52397344 0.942529759471697
52397344 0.943043310159965
52397344 0.943174604359668
52397344 0.943220804223839
52397344 0.943385212877911
52397344 0.943637676995567
52397344 0.943724801680308
52397344 0.943728640567828
52397344 0.943895417349432
52397344 0.943974575398622
52397344 0.944018962712069
52397344 0.944045264498262
52397344 0.944244773768902
52397344 0.944259137430663
52397344 0.944335456423982
52397344 0.944419359590309
52397344 0.945155204617379
52397344 0.945205111963389
52397344 0.945334260159238
52397344 0.945535031513046
52397344 0.945643418707548
52397344 0.945645872200218
52397344 0.945739317185337
52397344 0.94573956809197
52397344 0.94596680959011
52397344 0.945974467715207
52397344 0.946023916823641
52397344 0.946043658485591
52397344 0.94621976632299
52397344 0.946302580151174
52397344 0.946598207338262
52397344 0.946855402437755
52397344 0.946919409449651
52397344 0.947029813350081
52397344 0.947051523714414
52397344 0.947198029671894
52397344 0.947238190355635
52397344 0.94768989530762
52397344 0.947783306345802
52397344 0.947833502591385
52397344 0.94787965654504
52397344 0.948062497841971
52397344 0.948067540901621
52397344 0.948229433627021
52397344 0.948712006181795
52397344 0.949092485103105
52397344 0.949211352249428
52397344 0.949349697525274
52397344 0.949381201283124
52397344 0.94968093241524
52397344 0.949785030026633
52397344 0.949964105417322
52397344 0.950197400822671
52397344 0.950420857079882
52397344 0.950905425786609
52397344 0.950975912379913
52397344 0.951130419152077
52397344 0.951231225059154
52397344 0.951343243068225
52397344 0.951511576186727
52397344 0.951587854570047
52397344 0.951603026437901
52397344 0.951961365476854
52397344 0.951989912238615
52397344 0.952537484875767
52397344 0.952544446375241
52397344 0.952653103343672
52397344 0.953071801559962
52397344 0.95314074383886
52397344 0.953272546402832
52397344 0.953649932985021
52397344 0.953668861104566
52397344 0.954174789317748
52397344 0.954371715386464
52397344 0.954441798713561
52397344 0.95464394547553
52397344 0.95475543558294
52397344 0.955065772441342
52397344 0.955145510391079
52397344 0.95558590392162
52397344 0.956084062470145
52397344 0.956152927186725
52397344 0.957122234687227
52397344 0.961391777534018
52397344 0.961831006172044
52397344 0.961881318215191


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-002.dat <==
x  y
2952686 0.592980621774692
2952686 0.618733233079999
2952686 0.622490287532933
2952686 0.625915325111028
2952686 0.627447617213353
2960941 0.631385526382609
2952686 0.636691167138953
4185487 0.637822806961594
2960941 0.64600460024048
2952686 0.647987120487801
2952686 0.648758449379129
4185487 0.648887368569647
4193742 0.651144588684641
2952686 0.653527095426506
2952686 0.654294940674985
2952686 0.656006529179466
2960941 0.659674525192569
2952686 0.660918280690666
2952686 0.661223534871831
2952686 0.663151179383382
2952686 0.66426068135724
2952686 0.665774191499796
2952686 0.666299476294658
2952686 0.666636267945968
2952686 0.666660822494098
2952686 0.667032293314438
2952686 0.668528892102818
2952686 0.669184278033075
2952686 0.669436103036907
2960941 0.669527230656254
2952686 0.669911652313671
2960941 0.672727808872078
2952686 0.672868638776198
2952686 0.672891653632495
2952686 0.674291838268529
4185487 0.675040521132613
2952686 0.675625976192192
4185487 0.675711623895764
2952686 0.675762601982739
2960941 0.676350330115636
2952686 0.676940995834559
2952686 0.678513064439472
2952686 0.680483949304884
2952686 0.680498320084855
2960941 0.682110032621382
2952686 0.684369895160747
4185487 0.684557178327598
4193742 0.684592011860799
2960941 0.6868616151779
2952686 0.687401062462175
4185487 0.687447070349499
2952686 0.687845523001508
2952686 0.688620818803399
2952686 0.689072026046024
2952686 0.689629025871979
4185487 0.690488403147255
4185487 0.690854303216606
2952686 0.6910891613134
2952686 0.691271764505604
2952686 0.69145431246605
2952686 0.691869680297676
2952686 0.691932542348524
2952686 0.692860263823704
2952686 0.693632009361986
2952686 0.694458556937582
2960941 0.694559747749975
4185487 0.695657467914055
2952686 0.695789742745797
2952686 0.695924724877387
2952686 0.697133165588499
2952686 0.697620748415022
2952686 0.698175158669197
2952686 0.698572115630114
4185487 0.698876961457841
2960941 0.699514680304119
2952686 0.699729238637381
2952686 0.700217461227003
2952686 0.700644132145395
4185487 0.700977608506489
4185487 0.701015188179964
2952686 0.701770169808428
2952686 0.703387475645056
2952686 0.704424792959515
4185487 0.704834821866709
2952686 0.70534688341147
2952686 0.70591932437276
2952686 0.706114355491715
2952686 0.706125331394784
2952686 0.706129665789163
4193742 0.706364426712243
2952686 0.706367400272303
2952686 0.70688063567082
2952686 0.706963403620457
2952686 0.706988507854988
2952686 0.707231381582714
2952686 0.707427165844845
2952686 0.707434597773162
2952686 0.707444881564049
2952686 0.707807962429014
4185487 0.708271866737266
2952686 0.70828767094678
2952686 0.709126424299628
4185487 0.709142837724743
2952686 0.709328912902666
4185487 0.710039317816004
2952686 0.710427301774461
2952686 0.710973360478586
4185487 0.711818362029949
2952686 0.711884886825186
4193742 0.712131302598781
2952686 0.712277251455785
2952686 0.712400103457436
4185487 0.713166362191679
4185487 0.713230593522555
2952686 0.714314474589068
2952686 0.714358359736095
2952686 0.714574440937893
2952686 0.714927318728744
2952686 0.715184225018391
2952686 0.715454134848475
2952686 0.715723793961375
2960941 0.715905186229027
2952686 0.716034167464821
2952686 0.716045661251138
2952686 0.716477132114712
2952686 0.718376136681786
2952686 0.718614833898455
4185487 0.718776350933075
2952686 0.718949001720067
2952686 0.719627278366926
2952686 0.719748301561143
2952686 0.720634853756272
4185487 0.720782426078122
2952686 0.722534988621028
2952686 0.723637901573913
2952686 0.725230110612008
2952686 0.725231561936842
2952686 0.726039722554635
2952686 0.727057448802236
2952686 0.728241668239969
2960941 0.728462504847423
2952686 0.728796873316851
4185487 0.729796829288898
2952686 0.73002030119479
2952686 0.730139604644596
2952686 0.730389223366047
4185487 0.731149744179979
2952686 0.731825527581384
2952686 0.732347042527973
4185487 0.733096169023022
2952686 0.735237073849069
4185487 0.735367776043659
2952686 0.737442560599428
4185487 0.737536897566009
4185487 0.738888008938548
4185487 0.741160670634655
2952686 0.741304370445281
2952686 0.742147797299691
2952686 0.744083760384337
2952686 0.745091613866909
4185487 0.745347988096569
2952686 0.74679258882894
2960941 0.748319154600526
2952686 0.749312621651501
2952686 0.750498676036123
2952686 0.750832866687114
4185487 0.751580989989685
2952686 0.751893781989041
2952686 0.753582373556979
2952686 0.753618595791692
2960941 0.753763012723067
4185487 0.755700859371624
2952686 0.75980544465658
2952686 0.761484115348159
4193742 0.761684853856154
2952686 0.781243396345078


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-003.dat <==
x  y
2696590 0.462586799009633
2696590 0.507352746802837
2696590 0.516753242584909
2696590 0.522515697584449
2696590 0.523926909907754
2696590 0.523995272684299
2696590 0.525511329964594
2696590 0.526948070871785
2696590 0.528295147434748
2696590 0.535395477327524
2696590 0.540120702413
2696590 0.546331046661376
2696590 0.561111022595327
2696590 0.561305539365741
2696590 0.570799782995697
2696590 0.575919873291705
2696590 0.582083459145198
2696590 0.582667659250261
2696590 0.583325771187693
2696590 0.583917365885436
2696590 0.585877705698834
2696590 0.588679246518858
2696590 0.598058555229909
2696590 0.598373408741066
2696590 0.600313215602509
2696590 0.600851920610852
2696590 0.602857353183461
2696590 0.604223616518126
2696590 0.606039892531418
2696590 0.607630580455422
2696590 0.609835783239056
2696590 0.611015920777212
2696590 0.611457009802991
2696590 0.612434699386359
2696590 0.613564649232093
2696590 0.614365870096329
2696590 0.614877565211934
2696590 0.61573755852698
2696590 0.619612727973756
2696590 0.622537189725711
2696590 0.62297100862259
2696590 0.624434297956103
2696590 0.624465041466856
2696590 0.625915906621785
2696590 0.627635116682525
2696590 0.627739261477758
2696590 0.628325831321845
2696590 0.629585986357538
2696590 0.629821086208108
2696590 0.630242192991483
2696590 0.632016138582406
2696590 0.632312479299872
2696590 0.633209029752951
2696590 0.633920329584216
2696590 0.634368754522944
2696590 0.634846890751915
2696590 0.637136663569537
2696590 0.63769846855085
2696590 0.638307941303608
2696590 0.638348350823274
2696590 0.640800790117684
2696590 0.643028348740839
2696590 0.643399619813024
2696590 0.644053704666105
2696590 0.644150740382893
2696590 0.644812427130022
2696590 0.646547484020578
2696590 0.646736323403501
2696590 0.651628610001644
2696590 0.655315324112903
2696590 0.655753041921476
2696590 0.656192027968863
2696590 0.656239283627018
2696590 0.656808929370044
3929391 0.659258276635294
2696590 0.660103303500798
2696590 0.660143677915451
2696590 0.661234103463654
2696590 0.661269696535034
2696590 0.661420639278008
2696590 0.661634098056278
2696590 0.663888356779535
2696590 0.66710292973767
2696590 0.667290077204148
2696590 0.6675693674122
2696590 0.667766424011115
2696590 0.669453621807183
2696590 0.669550675893873
2696590 0.67134291373961
2696590 0.672674920716072
2696590 0.672766738563167
2696590 0.673569600742465
2696590 0.673770652029521
2696590 0.674666645017074
2696590 0.674982417458373
2696590 0.675284312415168
2696590 0.675665602512121
2696590 0.675672707182441
3929391 0.676812498673558
2696590 0.677676905939075
2696590 0.678604227606827
2696590 0.678766791804712
2696590 0.678811623463144
2696590 0.683069513609311
2696590 0.683660842677494
2696590 0.684026220659562
2696590 0.684255493597248
2696590 0.684302069288025
2696590 0.685101880940733
2696590 0.685679520633094
2696590 0.685719856242062
2696590 0.685798969291285
2696590 0.686997326302951
2696590 0.688397171006757
2696590 0.688871802097564
2696590 0.68975684568036
2696590 0.690577584227531
2696590 0.690704614380738
2696590 0.691192217680283
2696590 0.692269896836621
2696590 0.692498031717256
2696590 0.693914465911089
2696590 0.694675322028278
2696590 0.695154455036046
2696590 0.695620612192805
2696590 0.69578136903244
2696590 0.696254153588789
2696590 0.696318463480623
2696590 0.69716610534911
2696590 0.697901509803662
2696590 0.698594782527967
2696590 0.700717643858915
2696590 0.701547230719525
2696590 0.701590102257361
2696590 0.701993680956652
2696590 0.702146431721881
2696590 0.702517774391851
3929391 0.70283664981137
2696590 0.703171439717719
2696590 0.703348342148999
2696590 0.705703364921912
2696590 0.708317772383352
2696590 0.710424924763449
2696590 0.711624529517193
3929391 0.713074746168504
2696590 0.719231006438296
2696590 0.720230135296931
2696590 0.724132433332761
2696590 0.727005027464638
2696590 0.728293968140485
2696590 0.729536835315842
2696590 0.730489572856841
2696590 0.745831246093918
2696590 0.755026630692589
2696590 0.755972014984864


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-004.dat <==
x  y
3171245 0.636091784470885
3171245 0.640476191978809
3196202 0.641943840296105
3179500 0.647879744275189
3204457 0.648546909964643
3929455 0.661543124157385
3929455 0.667292907946493
3171245 0.667639671165166
3196202 0.667849939777821
3929455 0.668265685888723
3937774 0.668827710070816
3171245 0.669885683343241
3171245 0.670225133716312
3171245 0.670500066731399
3171245 0.671058775787932
3196202 0.672430024345385
3171245 0.673456715207604
3196202 0.6735011661038
3171245 0.673943210131211
3929455 0.675451342671757
3937774 0.677517415585567
3171245 0.678101978762725
3171245 0.686278168943531
3929455 0.686925270755695
3929455 0.690185004163149
3937774 0.69043285480675
3171245 0.695310549065831
3171245 0.697402498391556
3196202 0.697928643092532
3196202 0.700403557513554
3171245 0.702681791610399
3171245 0.70271538690296
3171245 0.702769791770708
3196202 0.703868031180888
3171245 0.704591708085827
3929455 0.706013437098052
3179500 0.708043347016954
3171245 0.708849645545103
3179500 0.710536695178174
3171245 0.714056371919353
3937774 0.714193937530915
3196202 0.7147795833337
3937774 0.716166517675085
3171245 0.717595712956189
3929455 0.71766122147614
3171245 0.718537729479937
3171245 0.722459661443605
3196202 0.723093549520845
3929455 0.724253349610915
3171245 0.727773026266596
3196202 0.727836113854838
3171245 0.734427964759113
3171245 0.73559389910356
3196202 0.73604188607221
3171245 0.74431403229016


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-005.dat <==
x  y
2940106 0.536124406811179
2915149 0.551933511934946
2915149 0.620562074496925


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-006.dat <==
x  y
2640941 0.269736900155606
2640941 0.283403700973339
2640941 0.294839814285034
2640941 0.296569847019153
2653228 0.299472033631474
2640941 0.30112745399885
2640941 0.302746958409
2653228 0.303531371343762
2640941 0.30353593293523
2653228 0.305649481916254
2649196 0.309207908395207
2667658 0.310806016725309
2640941 0.311006564007418
2649196 0.311027306937707
2640941 0.311779195306156
2653228 0.311901574900155
2667658 0.312394934675554
2640941 0.312497770550332
2667658 0.312696717321566
2640941 0.312889100825155
2667658 0.313898855951201
2661483 0.314771056815826
2640941 0.316556816379582
2640941 0.316614124165809
2653228 0.318309551684438
2653228 0.318395754821269
2640941 0.320375359061178
2653228 0.320973729687378
2640941 0.32282765745339
2640941 0.323356362581231
2653228 0.324636702497614
2640941 0.32493383981535
2640941 0.32652563257324
2640941 0.326970492816916
2653228 0.327885049232099
2667658 0.328120679064406
2640941 0.328557945588004
2667658 0.328684136194737
2640941 0.329670914390584
2640941 0.331526567022398
2653228 0.332070391853582
2653228 0.332183015292384
2640941 0.332298663001538
2640941 0.332493473918957
2667658 0.332550518341894
2640941 0.333098432375068
2653228 0.333813989849868
2640941 0.333834237871907
2640941 0.334127766149944
2640941 0.334884195630414
2675913 0.335401475687641
2653228 0.336627986709454
2653228 0.338350330173954
2653228 0.338523263765192
2649196 0.339075785443303
2653228 0.339764795114711
2640941 0.34000583708674
2667658 0.342473589769382
2640941 0.34301683269301
2640941 0.344902159949523
2640941 0.345042005252955
2667658 0.345492891175301
2640941 0.345753637383206
2640941 0.347086583169282
2640941 0.34710399684914
2640941 0.347135928587849
2653228 0.347645191176701
2640941 0.347683241061213
2667658 0.347685636831143
2640941 0.348189113630323
2653228 0.348328724251421
2653228 0.34840801079554
2640941 0.348519764773666
2640941 0.348609526482805
2653228 0.348738151133965
2640941 0.349436875721007
2640941 0.351659951136831
2640941 0.351833872384515
2640941 0.351840479718355
2640941 0.353052126538597
2667658 0.353624633587305
2640941 0.35384632903105
2640941 0.353961551215952
2653228 0.354030862031999
2653228 0.35417728388182
2653228 0.354219707599941
2667658 0.354235387056247
2640941 0.354805604280277
2640941 0.355007946219683
2640941 0.355110282356919
2640941 0.355983029697614
2640941 0.356545715376098
2640941 0.356578373430872
2640941 0.356609405222987
2661483 0.356714517742888
2653228 0.35696113355392
2640941 0.356997107370932
2640941 0.357371068672591
2667658 0.357581184183589
2653228 0.357877025637845
2653228 0.35870213619972
2640941 0.359442425909217
2667658 0.359475163577215
2653228 0.359478790598385
2640941 0.361422848081828
2653228 0.362155462348767
2640941 0.362334667622001
2640941 0.36404661695423
2640941 0.364875969019668
2653228 0.365368555722329
2653228 0.365426695058998
2661483 0.36548321606309
2640941 0.365493922543922
2640941 0.368411140069868
2640941 0.369070476035129
2640941 0.369074813806441
2653228 0.369774359171964
2640941 0.369920480670373
2640941 0.370030205661092
2667658 0.370489805119403
2667658 0.371335967273456
2653228 0.371677049504464
2640941 0.37381089911256
2640941 0.373946885625989
2653228 0.373985512232343
2653228 0.373993759688287
2653228 0.374027245439227
2653228 0.374640177411308
2640941 0.374653493372074
2640941 0.374695662118268
2653228 0.375078716620532
2640941 0.37540114492578
2640941 0.376784400372306
2649196 0.377112097858642
2640941 0.377282640998985
2640941 0.377960224281749
2640941 0.377971548334538
2640941 0.378569971619817
2640941 0.379241198192915
2667658 0.379872894468927
2661483 0.379945144463926
2640941 0.381318539853069
2640941 0.381465542578501
2640941 0.382228244571905
2653228 0.382372372281769
2667658 0.382595711582417
2640941 0.382894118144169
2653228 0.383200148449597
2640941 0.383256755751717
2653228 0.385081568638263
2640941 0.386850931553038
2640941 0.387020280503898
2640941 0.387671003009387
2653228 0.388385250028049
2640941 0.389046073980135
2653228 0.38921749951626
2661483 0.391210011049006
2640941 0.392961761342918
2675913 0.393833503371582
2640941 0.395488714381113
2640941 0.395961234868747
2653228 0.397515841620964
2640941 0.398801914718077
2653228 0.401642876271449
2653228 0.401938024336296
2640941 0.402002881310956
2640941 0.402209617730758
2640941 0.402478929540972
2640941 0.403203557418041
2640941 0.40350782069531
2640941 0.403683027371895
2653228 0.404061942833587
2653228 0.405376829101477
2653228 0.405721428948227
2640941 0.407602815857551
2653228 0.408119992263967
2640941 0.408920177811886
2653228 0.409395738957088
2667658 0.410261717149126
2640941 0.411619615221175
2653228 0.412487299447193
2640941 0.412686194909772
2640941 0.414982133069568
2653228 0.418567966030953
2640941 0.42267504780644
2653228 0.422752290759159
2640941 0.422933978995119
2653228 0.426921483687522


==> generated/max-of-5-all-models/figures/NormalizedAccuracyBoundVsFLOPsFrontierOnlyExternalTables-007.dat <==
x  y
2334413 4.40661589167842e-08
2336461 4.40661589167842e-08
2334413 4.47761951003471e-08
2336461 4.47761951003471e-08
2334413 4.56581160864928e-08
2336461 4.56581160864928e-08
2334413 4.56585153210618e-08
2336461 4.56585153210618e-08
2334413 4.56637246590067e-08
2336461 4.56637246590067e-08
2334413 4.5667751137091e-08
2336461 4.5667751137091e-08
2334413 4.56737632951827e-08
2336461 4.56737632951827e-08
2334413 4.5675802200711e-08
2336461 4.5675802200711e-08
2334413 4.58061289778606e-08
2336461 4.58061289778606e-08
2334413 4.6582878533473e-08
2336461 4.6582878533473e-08
2334413 4.6583164306809e-08
2336461 4.6583164306809e-08
2334413 4.65833187738623e-08
2336461 4.65833187738623e-08
2334413 4.65840782479201e-08
2336461 4.65840782479201e-08
2334413 4.65842415985523e-08
2336461 4.65842415985523e-08
2334413 4.6585176904774e-08
2334413 4.65858156843509e-08
2336461 4.65858156843509e-08
2334413 4.65859555511125e-08
2336461 4.65859555511125e-08
2334413 4.6589847038953e-08
2336461 4.6589847038953e-08
2334413 4.65910300988059e-08
2336461 4.65910300988059e-08
2334413 4.65945539019401e-08
2334413 4.65950391750362e-08
2336461 4.65950391750362e-08
2334413 4.65977696722913e-08
2334413 4.65979820114363e-08
2336461 4.65979820114363e-08
2334413 4.6601762415629e-08
2336461 4.6601762415629e-08
2334413 4.66062669450606e-08
2336461 4.66062669450606e-08
2334413 4.6609765362908e-08
2336461 4.6609765362908e-08
2334413 4.66257587979846e-08
2334413 4.66350545712892e-08
2336461 4.66350545712892e-08
2334413 4.66482251140488e-08
2336461 4.66482251140488e-08
2334413 4.66615099631733e-08
2336461 4.66615099631733e-08
2334413 4.72495116348609e-08
2336461 4.72495116348609e-08
2334413 4.72999112428487e-08
2334413 4.75132485642117e-08
2336461 4.75132485642117e-08
2334413 4.75133026471409e-08
2336461 4.75133026471409e-08
2334413 4.7514387316204e-08
2336461 4.7514387316204e-08
2334413 4.75148869456467e-08
2336461 4.75148869456467e-08
2334413 4.75164332324288e-08
2336461 4.75164332324288e-08
2334413 4.75164925583738e-08
2336461 4.75164925583738e-08
2334413 4.7516646036149e-08
2336461 4.7516646036149e-08
2336461 4.75168804428695e-08
2334413 4.75170048848644e-08
2336461 4.75170048848644e-08
2334413 4.75171081070044e-08
2336461 4.75171081070044e-08
2334413 4.75171499301606e-08
2334413 4.75176611678743e-08
2336461 4.75176611678743e-08
2334413 4.75184654066025e-08
2334413 4.75185842353481e-08
2336461 4.75185842353481e-08
2334413 4.7518830829489e-08
2334413 4.75189537478413e-08
2336461 4.75189537478413e-08
2334413 4.75191763870151e-08
2336461 4.75191763870151e-08
2334413 4.75197680738357e-08
2334413 4.75198624456642e-08
2334413 4.75202006635231e-08
2334413 4.75202361791481e-08
2336461 4.75202361791481e-08
2334413 4.7520597807165e-08
2336461 4.7520597807165e-08
2334413 4.75214026024852e-08
2334413 4.75216279877339e-08
2336461 4.75216279877339e-08
2334413 4.75217265456006e-08
2336461 4.75217265456006e-08
2334413 4.75222447969089e-08
2336461 4.75222447969089e-08
2334413 4.75225611227017e-08
2336461 4.75225611227017e-08
2334413 4.75229463890031e-08
2336461 4.75229463890031e-08
2334413 4.75229614413523e-08
2334413 4.75236952440577e-08
2336461 4.75236952440577e-08
2334413 4.75238485837995e-08
2336461 4.75238485837995e-08
2334413 4.75243273928901e-08
2334413 4.75247078193948e-08
2334413 4.75286645568483e-08
2336461 4.75286645568483e-08
2334413 4.75292285625972e-08
2336461 4.75292285625972e-08
2336461 4.75297250657372e-08
2334413 4.75300893566164e-08
2336461 4.75300893566164e-08
2334413 4.75307614291172e-08
2336461 4.75307614291172e-08
2334413 4.75311731421574e-08
2336461 4.75311731421574e-08
2334413 4.75317266327519e-08
2336461 4.75317266327519e-08
2334413 4.75322071752872e-08
2336461 4.75322071752872e-08
2334413 4.75328401693832e-08
2336461 4.75328401693832e-08
2334413 4.75335968862899e-08
2336461 4.75335968862899e-08
2334413 4.75337374877544e-08
2334413 4.75365069381946e-08
2334413 4.75382110199636e-08
2336461 4.75382110199636e-08
2334413 4.75398696317007e-08
2334413 4.75444831806165e-08
2334413 4.75454979345505e-08
2336461 4.75454979345505e-08
2334413 4.75478282361573e-08
2336461 4.75478282361573e-08
2334413 4.75512568884367e-08
2336461 4.75512568884367e-08
2334413 4.75520913059072e-08
2336461 4.75520913059072e-08
2334413 4.75545468988456e-08
2336461 4.75545468988456e-08
2334413 4.75665158889906e-08
2336461 4.75665158889906e-08
2334413 4.76348096681671e-08
2334413 4.84393497458709e-08
2334413 4.84406415493376e-08
2336461 4.84406415493376e-08
2334413 4.84413625057214e-08
2336461 4.84413625057214e-08
2334413 4.84421344098566e-08
2336461 4.84421344098566e-08
2334413 4.84422855427065e-08
2336461 4.84422855427065e-08
2334413 4.84423361113281e-08
2336461 4.84423361113281e-08
2334413 4.84436845666608e-08
2334413 4.84458004970254e-08
2334413 4.84459371766687e-08
2334413 4.8446040218279e-08
2336461 4.8446040218279e-08
2334413 4.84460801342925e-08
2336461 4.84460801342925e-08
2334413 4.8446343513932e-08
2336461 4.8446343513932e-08
2334413 4.84465577726575e-08
2334413 4.84466854683767e-08
2336461 4.84466854683767e-08
2334413 4.84471297023072e-08
2336461 4.84471297023072e-08
2334413 4.84474787011492e-08
2334413 4.84476669515651e-08
2336461 4.84476669515651e-08
2334413 4.84485500000338e-08
2334413 4.84485601021503e-08
2336461 4.84485601021503e-08
2334413 4.84491562897549e-08
2336461 4.84491562897549e-08
2334413 4.844957676853e-08
2336461 4.844957676853e-08
2334413 4.84503370391417e-08
2336461 4.84503370391417e-08
2334413 4.84505073711513e-08
2336461 4.84505073711513e-08
2334413 4.84514921004189e-08
2336461 4.84514921004189e-08
2334413 4.8451565388399e-08
2336461 4.8451565388399e-08
2334413 4.84516778293976e-08
2336461 4.84516778293976e-08
2334413 4.84525251847486e-08
2336461 4.84525251847486e-08
2334413 4.84537355196584e-08
2336461 4.84537355196584e-08
2334413 4.84557861282856e-08
2334413 4.8455939124401e-08
2336461 4.8455939124401e-08
2334413 4.84561211968723e-08
2334413 4.84562398614275e-08
2336461 4.84565648354614e-08
2334413 4.84572641342975e-08
2336461 4.84572641342975e-08
2334413 4.84586887658923e-08
2334413 4.84588732512582e-08
2336461 4.84588732512582e-08
2334413 4.84601582928455e-08
2336461 4.84601582928455e-08
2334413 4.84653250715901e-08
2334413 4.84660437712467e-08
2336461 4.84660437712467e-08
2334413 4.84678937626656e-08
2334413 4.84723354314014e-08
2336461 4.84723354314014e-08
2334413 4.8481103761269e-08
2334413 4.8492341149106e-08
2334413 4.84980981812867e-08
2334413 4.85015579181407e-08
2336461 4.85015579181407e-08
2334413 4.8547622655249e-08
2334413 4.85837674920036e-08
2336461 4.85837674920036e-08
2334413 4.87092046347082e-08
2336461 4.87092046347082e-08
2334413 4.93704153440833e-08
2336461 4.93704153440833e-08
2336461 4.93708757025222e-08
2334413 4.93716428074134e-08
2336461 4.93716428074134e-08
2334413 4.93749476566514e-08
2336461 4.93749476566514e-08
2334413 4.93753884191497e-08
2336461 4.93753884191497e-08
2334413 4.93767681664299e-08
2336461 4.93767681664299e-08
2334413 4.93772420634006e-08
2334413 4.93796223514636e-08
2336461 4.93796223514636e-08
2336461 4.93802528846499e-08
2334413 4.93818010752101e-08
2336461 4.93818010752101e-08
2334413 4.93819742424377e-08
2336461 4.93819742424377e-08
2334413 4.93838640070051e-08
2336461 4.93838640070051e-08
2334413 4.93884882727579e-08
2334413 4.93921597816619e-08
2334413 4.94067972892357e-08
2336461 4.94067972892357e-08
2334413 4.94351652833514e-08
2336461 4.94351652833514e-08
2334413 4.94547593330084e-08
2336461 4.94547593330084e-08
2336461 4.94812307832346e-08
2334413 5.03107116999864e-08
2336461 5.03107116999864e-08
2334413 5.03176871694743e-08
2336461 5.03176871694743e-08
2334413 5.03187326521402e-08
2336461 5.03187326521402e-08
2334413 5.03547585037589e-08
2336461 5.03547585037589e-08
2336461 2.41334181843993e-07
2336461 2.72100423837247e-07
2336461 1.57565170700612e-05
2336461 1.73698557451037e-05
2336461 1.82119457678754e-05
2336461 1.99460224648015e-05
2336461 0.000321813308954659
2336461 0.000363215730358482
2336461 0.000554919250162281
2336461 0.000661198020483812
2336461 0.000708562688169433
2336461 0.000708732765858136
2336461 0.000841718104884902
2336461 0.00109334027378013
2336461 0.00149504645678407
2336461 0.00157416838652353
2336461 0.00167202065291524
2336461 0.00237614594831369
2336461 0.00241846007781031
2336461 0.00320125796506701
2336461 0.00321587031816527
2336461 0.00350300389129153
2336461 0.0035990760199856
2336461 0.00402926703097431
2336461 0.00510951680558104
2336461 0.00568367655638687
2336461 0.00746662729763071
2336461 0.00809904989510403
2336461 0.00938175015748721
2336461 0.00983631452982483
2336461 0.0101826877293113
2336461 0.0132824205560455
2336461 0.0133062873460235
2384845 0.0135235896670317
2336461 0.0153739680713106
2336461 0.0157683931689876
2336461 0.018871453431102
2336461 0.0193035607446009
2348748 0.0200813703020916
2336461 0.0201448025136162
2336461 0.0209089615860615
2348748 0.0209302042566886
2363178 0.0209675296306077
2363178 0.0211059282807805
2363178 0.0236285910359974
2336461 0.0242741362059696
2336461 0.0244956392848417
2363178 0.0245268146233013
2348748 0.025137926809034
2363178 0.0259453692707788
2336461 0.0264191936179429
2336461 0.0271688726654306
2336461 0.0281902182967807
2363178 0.0291288330031413
2336461 0.0296450445692485
2336461 0.0300529784465749
2348748 0.0304426866529702
2348748 0.0308123797894181
2348748 0.031060951906982
2336461 0.0316572787884684
2363178 0.0316823141207911
2336461 0.0339076220629845
2336461 0.0359403259635477
2336461 0.0360514997497204
2336461 0.0384303810607643
2336461 0.0400795419039451
2336461 0.0406284292503128
2336461 0.0410921414602707
2348748 0.0414764711181749
2336461 0.0429963046066475
2336461 0.0441676210452948
2363178 0.0447346538016981
2336461 0.0484626728336774
2336461 0.0487439109146805
2336461 0.0487902734298094
2363178 0.0493895868628301
2336461 0.0498048856712578
2348748 0.0498154749153004
2336461 0.0503432228142001
2336461 0.0505593993307457
2348748 0.0510042632822237
2363178 0.0513069435897512
2348748 0.0515012201139194
2363178 0.0522456272364775
2336461 0.0525831008428274
2363178 0.053250135129615
2336461 0.0533805780475645
2363178 0.0536419560097191
2336461 0.055264038846905
2348748 0.055689974523251
2336461 0.0558314233426031
2363178 0.0558826294442719
2348748 0.0572037994247286
2336461 0.057409956318905
2336461 0.0574372591427838
2336461 0.0577667726389579
2348748 0.0584677808358686
2336461 0.0585164164905687
2336461 0.0589015220951029
2348748 0.0594471388875324
2348748 0.0597103936023319
2336461 0.0616826995145853
2336461 0.0617026190995484
2336461 0.0621086718042682
2348748 0.0622650690266152
2336461 0.0628914964812299
2363178 0.0628977882261992
2336461 0.0647600860043406
2348748 0.0656505522223832
2336461 0.0657252722667853
2336461 0.0662982712943409
2336461 0.0677433251708653
2336461 0.0678120442566061
2336461 0.0684372382413719
2348748 0.0685550241034465
2336461 0.0688199899299073
2348748 0.0690389932976873
2336461 0.0695342216556597
2348748 0.0697682716426985
2363178 0.0698474049210234
2348748 0.0699782821689587
2363178 0.0701632276161342
2336461 0.0703990870550128
2336461 0.0712088408292058
2336461 0.0712683810553444
2348748 0.0718700287317672
2363178 0.0726196987602974
2336461 0.0730725300963394
2363178 0.0737443013438082
2336461 0.0745139561322964
2363178 0.0754489000722295
2336461 0.0760193758289165
2336461 0.0762966413814097
2348748 0.0763296900912333
2336461 0.0766977076003656
2336461 0.0767283263791206
2348748 0.0772453848124711
2336461 0.077393928290769
2336461 0.0774876516358286
2336461 0.0774887770543643
2336461 0.0775367984453335
2363178 0.0782550146647827
2336461 0.0783130316724739
2363178 0.0783870631323497
2336461 0.0784210346170739
2336461 0.0788193287472599
2348748 0.0788558887077035
2348748 0.0789377215185662
2348748 0.0790535292969094
2363178 0.0790575376236625
2336461 0.0790636275529652
2336461 0.0790974283214992
2348748 0.0798050339336497
2363178 0.0798868934548037
2336461 0.0799020224463312
2363178 0.0800718400773487
2336461 0.0802982031835361
2336461 0.0806566858614817
2348748 0.0807712097118128
2336461 0.0808300346907315
2348748 0.0809773424097458
2336461 0.0812590201840792
2348748 0.0815688415369281
2336461 0.0817250299260379
2336461 0.0818376343000854
2363178 0.0818676970934073
2348748 0.0821795391773036
2363178 0.0822468438652877
2336461 0.0833535703362668
2348748 0.0847155945408617
2348748 0.0863620638208636
2336461 0.0867468200243676
2348748 0.0867999601658095
2336461 0.0870738271662125
2336461 0.0881058431608779
2336461 0.0881556384764374
2336461 0.0882272713902889
2348748 0.0886293397319661
2336461 0.0889361652039056
2336461 0.0889503711782853
2348748 0.0903231578017758
2348748 0.0903703533394986
2363178 0.0904932613780659
2336461 0.0908830924362838
2336461 0.0912225089262326
2336461 0.0914207344259066
2336461 0.0915730569314256
2336461 0.0916763158291241
2336461 0.0920047750200709
2336461 0.0924178627760012
2348748 0.0926718006389564
2363178 0.0927786680023165
2363178 0.0927944569445073
2348748 0.0929824826204921
2348748 0.0930028273021656
2348748 0.0931397870603371
2336461 0.0961341307656047
2348748 0.0970851288036048
2336461 0.0973090575939409
2336461 0.0974431230557184
2336461 0.0976059987850254
2363178 0.098479125755042
2336461 0.0990713556263549
2348748 0.0990988484955461
2348748 0.100087240361893
2336461 0.100412636567214
2336461 0.101853938612981
2336461 0.101992032861874
2348748 0.102035992004226
2348748 0.102594698404961
2363178 0.103963748025249
2336461 0.104011362972652
2336461 0.104845569779798
2336461 0.105644619812624
2348748 0.106140573237755
2336461 0.106694448583683
2336461 0.106784820205025
2348748 0.106926274349713
2363178 0.107106739528354
2336461 0.108470086866659
2348748 0.108625099929047
2336461 0.10960028381698
2348748 0.109961037675927
2336461 0.110274538220144
2336461 0.110606548777659
2363178 0.110711238389486
2336461 0.11134416584722
2336461 0.111452611544442
2363178 0.111804334613842
2336461 0.111892550384585
2336461 0.112063690475893
2363178 0.112102471814084
2336461 0.112768197087397
2348748 0.11277594345431
2336461 0.112943208340336
2348748 0.113243796270496
2336461 0.113295673280976
2336461 0.113595749428978
2336461 0.113653750479499
2363178 0.114379740941764
2348748 0.114677553239966
2363178 0.114790694859046
2336461 0.115620503456867
2336461 0.115814739461804
2336461 0.116680591708383
2363178 0.11710449589895
2348748 0.118324341328595
2336461 0.119289805103094
2336461 0.121255404952147
2363178 0.121425329595558
2348748 0.121784708873799
2336461 0.123194793529687
2336461 0.123326639136395
2336461 0.123394174368452
2336461 0.123998664696003
2348748 0.124143004962983
2336461 0.125510463238099
2336461 0.125761174325191
2336461 0.125935766578685
2336461 0.126327238147198
2363178 0.12941482864528
2363178 0.129612986268353
2348748 0.130166947556635
2336461 0.132739966282066
2336461 0.133565849340335
2348748 0.134448030292518
2336461 0.135109270494421
2336461 0.13610749900506
2348748 0.13623663767488
2336461 0.137053926366005
2336461 0.138343503377618
2336461 0.142498175299784
2336461 0.143744311587453
2336461 0.149731691947924
2348748 0.152281712363466
2336461 0.152849768535181
2336461 0.154680078809813
2336461 0.155624879431219
2348748 0.155700217784338
2336461 0.157897776852213
2336461 0.158370855002456
2336461 0.158465392833753
2348748 0.158474861399286
2348748 0.159170400933057
2336461 0.159421531054473
2363178 0.15968881628752
2348748 0.160576829810929
2348748 0.160898554318584
2336461 0.161659997235805
2336461 0.161999269121779
2336461 0.175493020054575
2336461 0.182773077283384
2363178 0.183656493742716
2336461 0.188769444514268
2336461 0.198992135868583
2348748 0.203385762304867
2336461 0.214444379821101
2363178 0.214643712960575
2384845 0.234431128066232
2384845 0.253891221073447
2397132 0.2539257343478
2384845 0.258198717153567
2411562 0.259241335064114
2384845 0.269020414413548
2384845 0.278905999339224
2384845 0.280583488265379
2384845 0.28238183551941
2384845 0.283185706914846
2384845 0.283319910367475
2397132 0.283856194286714
2397132 0.284507784288097
2384845 0.285017525394329
2397132 0.287314989463804
2384845 0.287668079185116
2384845 0.287740487280074
2384845 0.289998602818103
2384845 0.290072044465976
2397132 0.290230457826106
2384845 0.290294344099646
2384845 0.29215464278567
2384845 0.292716950704728
2397132 0.292726833412081
2397132 0.292885041781385
2384845 0.293328556001457
2384845 0.293676538991946
2397132 0.294017622356475
2397132 0.294466760661129
2384845 0.29559977808586
2384845 0.295878473257438
2397132 0.296031448333859
2397132 0.296049563355953
2397132 0.296588667549506
2384845 0.298904795626756
2384845 0.298987467369616
2397132 0.299009724398131
2384845 0.299230256663619
2397132 0.299853791972881
2384845 0.300947962012627
2384845 0.303964303826861
2384845 0.305582084928871
2384845 0.305723474883335
2384845 0.305810141441461
2384845 0.306671775102047
2384845 0.306720898641251
2384845 0.306737629457173
2397132 0.307348721574397
2384845 0.307553842753212
2397132 0.308195408674551
2411562 0.308341794823847
2384845 0.309015796273385
2384845 0.309068356194627
2384845 0.3091120095383
2384845 0.309160191956256
2411562 0.309271105108719
2397132 0.310301271897091
2384845 0.310634610713074
2411562 0.310824160166247
2397132 0.311219213754129
2397132 0.311680077279716
2397132 0.311781337820714
2397132 0.312447708394704
2384845 0.312964595300076
2397132 0.31326830547101
2384845 0.314434596559777
2384845 0.315775168664906
2384845 0.315805564492554
2384845 0.315892852833705
2384845 0.316129073966937
2384845 0.316200726997841
2384845 0.31701615170799
2384845 0.318285029285932
2397132 0.318428061140278
2397132 0.31883403447504
2384845 0.319023018614098
2397132 0.320562855742871
2384845 0.320859716216576
2384845 0.320864871451281
2384845 0.32091423254297
2384845 0.320929593894138
2384845 0.321033673943067
2397132 0.321120905382472
2384845 0.322111060513335
2384845 0.323485199589151
2384845 0.323875016126717
2384845 0.323960820607489
2397132 0.324227998211354
2411562 0.324707677893745
2384845 0.324769671318377
2397132 0.325088264344313
2411562 0.325314336647469
2384845 0.326554868360305
2384845 0.326566021677833
2384845 0.326941829728952
2384845 0.327046055260847
2397132 0.327263745883002
2384845 0.328191671208717
2384845 0.328428114950396
2384845 0.328692129217826
2397132 0.328698413976998
2384845 0.329046609448482
2397132 0.32915501311943
2384845 0.32920654781211
2384845 0.329282170102054
2397132 0.32951391469499
2411562 0.329770934134338
2397132 0.330031522956734
2384845 0.330183462709352
2384845 0.330811989733706
2384845 0.330827320932806
2384845 0.33083873086411
2411562 0.330950832653197
2384845 0.331023731156167
2411562 0.331071671812861
2397132 0.331408943446831
2384845 0.331580265042663
2411562 0.331993402502037
2397132 0.332100275991521
2384845 0.332734179604245
2397132 0.332823710125022
2397132 0.332847406185855
2397132 0.332910943292993
2384845 0.332960657852024
2411562 0.332963450255637
2384845 0.332985370273747
2384845 0.33315318413213
2384845 0.333305330525764
2384845 0.333910571596064
2397132 0.334272437852014
2384845 0.334903828535951
2397132 0.334940275438036
2384845 0.335022799097814
2397132 0.335170984917893
2411562 0.335215664003331
2384845 0.335342257291777
2397132 0.335927598559276
2384845 0.335927864590188
2384845 0.337786234569176
2384845 0.338121265636252
2411562 0.338205677663592
2384845 0.338920249924636
2384845 0.339524163646671
2397132 0.34024246077848
2397132 0.34053977760828
2397132 0.34061818461449
2411562 0.340625377101364
2384845 0.341634482422079
2384845 0.342808012969487
2384845 0.343203131677089
2384845 0.343690157128805
2397132 0.343860376570105
2384845 0.343964495894508
2397132 0.344074815080865
2384845 0.344540344535354
2384845 0.345710218818876
2384845 0.346093689802431
2384845 0.34745182741471
2384845 0.347910285151613
2384845 0.348446218660065
2397132 0.348999246980089
2384845 0.349477140632437
2384845 0.349780337952953
2384845 0.350046303482155
2397132 0.350063681826368
2384845 0.35026882872678
2384845 0.350347084197267
2397132 0.3504068785852
2397132 0.351006901840602
2384845 0.351104266494261
2397132 0.351745030215879
2397132 0.352237279742934
2384845 0.352299063644722
2397132 0.352398627758488
2384845 0.352670894455906
2397132 0.35291962531075
2384845 0.353213244183279
2384845 0.353327288034083
2411562 0.353526539494759
2397132 0.354208917387228
2384845 0.354585982036972
2397132 0.354812727464456
2411562 0.355412512364999
2397132 0.355544605884486
2411562 0.355729043681714
2384845 0.355818973477112
2384845 0.356194441126542
2384845 0.356702335766122
2384845 0.356738319615451
2384845 0.356749166829861
2384845 0.356979980865128
2384845 0.357044359556657
2397132 0.357426499506351
2397132 0.35751950113307
2397132 0.357599892843392
2384845 0.358005890565218
2384845 0.35847662905549
2397132 0.358520805711815
2384845 0.358883715843531
2384845 0.359696894589219
2384845 0.36069136011559
2397132 0.36166286762629
2384845 0.362343870553939
2384845 0.362686563901809
2384845 0.362857300316431
2397132 0.362950654505004
2384845 0.364430425751049
2384845 0.365511789935632
2384845 0.365996674003532
2384845 0.367079304887518
2397132 0.367416874158843
2384845 0.368197684728266
2384845 0.368249073621723
2384845 0.369189180394459
2397132 0.369938184043911
2397132 0.370518809899127
2397132 0.372795541078546
2397132 0.373099796528946
2384845 0.373586757583892
2397132 0.374903912043543
2384845 0.375347199715544
2384845 0.375480924604616
2397132 0.375929894901455
2384845 0.378611511537917
2384845 0.380636688978866
2384845 0.381413730790994
2384845 0.381549322457073
2397132 0.38242070087928
2384845 0.382747840882527
2397132 0.384127359171618
2384845 0.385321206204325
2384845 0.386641502842916
2384845 0.387016304409336
2384845 0.387621057630515
2384845 0.389357536975964
2411562 0.392082369334486
2384845 0.394918559702324
2384845 0.395218044368027
2397132 0.397196910092956
2384845 0.405491251368586
2384845 0.406047782180768
2397132 0.40855165114055
2384845 0.409167291343608
2384845 0.41509203973238
2411562 0.415709737654863

